Tax-Aware Portfolio Construction via Convex Optimization

We describe an optimization-based tax-aware portfolio construction method that adds tax liability to standard Markowitz-based portfolio construction. Our method produces a trade list that specifies the number of shares to buy of each asset and the number of shares to sell from each tax lot held. To avoid wash sales (in which some realized capital losses are disallowed), we assume that we trade monthly, and cannot simultaneously buy and sell the same asset. The tax-aware portfolio construction problem is not convex, but it becomes convex when we specify, for each asset, whether we buy or sell it. It can be solved using standard mixed-integer convex optimization methods at the cost of very long solve times for some problem instances. We present a custom convex relaxation of the problem that borrows curvature from the risk model. This relaxation can provide a good approximation of the true tax liability, while greatly enhancing computational tractability. This method requires the solution of only two convex optimization problems: the first determines whether we buy or sell each asset, and the second generates the final trade list. In our numerical experiments, our method almost always solves the nonconvex problem to optimality, and when it does not, it produces a trade list very close to optimal. Backtests show that the performance of our method is indistinguishable from that obtained using a globally optimal solution, but with significantly reduced computational effort.

==> backtest_risk_basic.csv.txt <==
2012-08-15 16.28541531171196
2012-08-16 0.0307269462486962
2012-08-17 0.03064457103522983
2012-08-20 0.03040312268814586
2012-08-21 0.03003077367534008
2012-08-22 0.0290941816245416
2012-08-23 0.030068933137805773
2012-08-24 0.02763288991330666
2012-08-27 0.027508309926232717
2012-08-28 0.02664348565614676
2012-08-29 0.023138140949361133
2012-08-30 0.0213670361490094
2012-08-31 0.018440275818710345
2012-09-04 0.01825153522262215
2012-09-05 0.02827940567048424
2012-09-06 0.028591810802846538
2012-09-07 0.029023140089615315
2012-09-10 0.02909436137951668
2012-09-11 0.02903591724464665
2012-09-12 0.0406967505345832
2012-09-13 0.04217918662245615
2012-09-14 0.04297633930734927
2012-09-17 0.04267567249095545
2012-09-18 0.21490765596022987
2012-09-19 0.21411987659263992
2012-09-20 0.2154193279851972
2012-09-21 0.21552356627077157
2012-09-24 0.21565979243989372
2012-09-25 0.2162094836752931
2012-09-26 0.21835632983098877
2012-09-27 0.21812320496152038
2012-09-28 0.23161127849520213
2012-10-01 0.23116327646682625
2012-10-02 0.23199390580014964
2012-10-03 0.24654717880058902
2012-10-04 0.22923397341588497
2012-10-05 0.23183741995881035
2012-10-08 0.2319875918068893
2012-10-09 0.23094879269920845
2012-10-10 0.23109043993700143
2012-10-11 0.23179795289394078
2012-10-12 0.23184939193044143
2012-10-15 0.2319779781875657
2012-10-16 0.23271632911716073
2012-10-17 0.23062717696358243
2012-10-18 0.23147114849743172
2012-10-19 0.2318454471971937
2012-10-22 0.23383285121776134
2012-10-23 0.2348112863561387
2012-10-24 0.23365970510623554
2012-10-25 0.23399445702978142
2012-10-26 0.2338523289937648
2012-10-31 0.2592862974485922
2012-11-01 0.26034632932995677
2012-11-02 0.2613288924967542
2012-11-05 0.26223103486439525
2012-11-06 0.26253828090202264
2012-11-07 0.2690611277087467
2012-11-08 0.2703719186462035
2012-11-09 0.27086041756386164
2012-11-12 0.27005411374991983
2012-11-13 0.2703996789858227
2012-11-14 0.2744478122953136
2012-11-15 0.275313970399098
2012-11-16 0.27615105112788363
2012-11-19 0.27534500553056246
2012-11-20 0.2759696494546141
2012-11-21 0.276286178119172
2012-11-23 0.27660020755318226
2012-11-26 0.2412551860669456
2012-11-27 0.242244738773886
2012-11-28 0.24364019250657595
2012-11-29 0.24435277463986643
2012-11-30 0.2750184952585427
2012-12-03 0.2792160042474501
2012-12-04 0.282108236192674
2012-12-05 0.2839122310194531
2012-12-06 0.28757198299574505
2012-12-07 0.2881221720877144
2012-12-10 0.2894760988686335
2012-12-11 0.289772780128173
2012-12-12 0.2953740781759411
2012-12-13 0.29842393036020254
2012-12-14 0.2997444075224145
2012-12-17 0.2976473413657021
2012-12-18 0.29836301101194485
2012-12-19 0.29955958652785936
2012-12-20 0.3008960167240293
2012-12-21 0.3015704008856664
2012-12-24 0.30564182069826434
2012-12-26 0.30670810333265563
2012-12-27 0.30769936469418974
2012-12-28 0.30769601362443455
2012-12-31 0.34487395319251885
2013-01-02 0.3572731600561921
2013-01-03 0.35686867657913135
2013-01-04 0.3531968359208353
2013-01-07 0.35355148080837584
2013-01-08 0.35508441608680424
2013-01-09 0.3542927207458195
2013-01-10 0.3532343107725072
2013-01-11 0.35339537740724714
2013-01-14 0.35131147490788384
2013-01-15 0.34950466836793775
2013-01-16 0.3519731860617984
2013-01-17 0.3511877175897322
2013-01-18 0.3507125573528796
2013-01-22 0.3505900520104732
2013-01-23 0.35202932845560164
2013-01-24 0.34484468427134657
2013-01-25 0.3429582089275726
2013-01-28 0.3445718510668588
2013-01-29 0.3460106261118974
2013-01-30 0.34757807976100685
2013-01-31 0.41084274936608234
2013-02-01 0.40887630177185824
2013-02-04 0.23737894836301843
2013-02-05 0.2371484260611409
2013-02-06 0.23750660525888198
2013-02-07 0.23883819183687516
2013-02-08 0.23887141992129918
2013-02-11 0.23899156590172327
2013-02-12 0.23855929017720157
2013-02-13 0.24028198943862794
2013-02-14 0.24186672443167406
2013-02-15 0.2426891805389396
2013-02-19 0.2433818770371222
2013-02-20 0.24395685206012574
2013-02-21 0.24525052965718844
2013-02-22 0.24541420671586994
2013-02-25 0.24649695926968565
2013-02-26 0.24684636896791304
2013-02-27 0.24741001784606723
2013-02-28 0.2628978209867501
2013-03-01 0.26357351965443193
2013-03-04 0.26378051725088825
2013-03-05 0.26314263598233645
2013-03-06 0.2636945788153761
2013-03-07 0.26357352406182366
2013-03-08 0.26374455094550725
2013-03-11 0.23302748563532785
2013-03-12 0.2334595735951691
2013-03-13 0.23479905038368282
2013-03-14 0.2344045330760708
2013-03-15 0.23416165322680038
2013-03-18 0.23643420371061455
2013-03-19 0.2363353265692708
2013-03-20 0.23719997311123006
2013-03-21 0.2369976569379103
2013-03-22 0.2375316410417636
2013-03-25 0.23760011673810189
2013-03-26 0.23874684084132558
2013-03-27 0.2396803069454027
2013-03-28 0.23962252273561258
2013-04-01 0.23514630596246452
2013-04-02 0.23564551012303678
2013-04-03 0.23651997358562007
2013-04-04 0.23656193426965572
2013-04-05 0.23673349831572968
2013-04-08 0.23755210186276915
2013-04-09 0.23692882548629066
2013-04-10 0.2366366108241082
2013-04-11 0.23595950274984873
2013-04-12 0.23605502851251725
2013-04-15 0.32356178112085765
2013-04-16 0.3236604577048835
2013-04-17 0.31702271928387327
2013-04-18 0.31454639997049044
2013-04-19 0.31323431823431647
2013-04-22 0.31612246138314487
2013-04-23 0.3167078422786023
2013-04-24 0.3171727471865061
2013-04-25 0.3173655425934035
2013-04-26 0.32143423036418173
2013-04-29 0.32571839429464494
2013-04-30 0.35303511851128
2013-05-01 0.35488783133337193
2013-05-02 0.35586515403533325
2013-05-03 0.3555910482878867
2013-05-06 0.35923276520768277
2013-05-07 0.3571949247532536
2013-05-08 0.35940946439910143
2013-05-09 0.357606261714781
2013-05-10 0.35480174034853
2013-05-13 0.3566276547782203
2013-05-14 0.35203694775850086
2013-05-15 0.3477700942783501
2013-05-16 0.34985546386400296
2013-05-17 0.34771867072025714
2013-05-20 0.2379901420965694
2013-05-21 0.24047258691337986
2013-05-22 0.24318859514420743
2013-05-23 0.2489049639886232
2013-05-24 0.26862119674985535
2013-05-28 0.299620186520631
2013-05-29 0.2662036516302949
2013-05-30 0.24207569656656483
2013-05-31 0.24335749926226563
2013-06-03 0.25262336736433244
2013-06-04 0.2466225216513767
2013-06-05 0.239894800522187
2013-06-06 0.24295696766669536
2013-06-07 0.24970130769849502
2013-06-10 0.24365054807078007
2013-06-11 0.24553395984656945
2013-06-12 0.24589194995379035
2013-06-13 0.24338523210247354
2013-06-14 0.2390020380675299
2013-06-17 0.24090529501101945
2013-06-18 0.24420765233124983
2013-06-19 0.24396566486889545
2013-06-20 0.24357995806880509
2013-06-21 0.2457092811046645
2013-06-24 0.23973429830861492
2013-06-25 0.23539145083524815
2013-06-26 0.23072529556214175
2013-06-27 0.2335799756087449
2013-06-28 0.23262516880910294
2013-07-01 0.23397045965301905
2013-07-02 0.24981950351600257
2013-07-03 0.23539660838405183
2013-07-05 0.23545743865253055
2013-07-08 0.23681164294087134
2013-07-09 0.24060078683929095
2013-07-10 0.24039616917257348
2013-07-11 0.2387707941241123
2013-07-12 0.2391130119157991
2013-07-15 0.24039275057370396
2013-07-16 0.23997651067618297
2013-07-17 0.24004825398117707
2013-07-18 0.23931939898437488
2013-07-19 0.23963375630195652
2013-07-22 0.24116786266373233
2013-07-23 0.24015680001597586
2013-07-24 0.23956041984065662
2013-07-25 0.24048639451591503
2013-07-26 0.24150202892246642
2013-07-29 0.3275401698345471
2013-07-30 0.3303372305060814
2013-07-31 0.3362891900706336
2013-08-01 0.33530158016349887
2013-08-02 0.337840343956897
2013-08-05 0.3429200394799352
2013-08-06 0.3404782373701605
2013-08-07 0.3423677750558689
2013-08-08 0.3407694931301637
2013-08-09 0.3392222833511215
2013-08-12 0.34434949701081397
2013-08-13 0.3516886077478638
2013-08-14 0.3557714213061838
2013-08-15 0.3596681345819674
2013-08-16 0.3623058892241486
2013-08-19 0.36634533356165744
2013-08-20 0.3624864321345907
2013-08-21 0.3646574764946866
2013-08-22 0.3632575973236384
2013-08-23 0.36325085879827984
2013-08-26 0.36460952783602646
2013-08-27 0.36183893934658384
2013-08-28 0.3626443458897282
2013-08-29 0.3630555209651437
2013-08-30 0.35977516890130007
2013-09-03 0.22236223715540412
2013-09-04 0.22318714398860198
2013-09-05 0.22277750343731745
2013-09-06 0.2234769527634184
2013-09-09 0.22374853941354
2013-09-10 0.2231502774060108
2013-09-11 0.22500909363183494
2013-09-12 0.22526940635819456
2013-09-13 0.22616342145957488
2013-09-16 0.22671579894175276
2013-09-17 0.22649024165482778
2013-09-18 0.22662615897255262
2013-09-19 0.2271007634676124
2013-09-20 0.2276020982122361
2013-09-23 0.23611350527733993
2013-09-24 0.23615951992496495
2013-09-25 0.23590779399706788
2013-09-26 0.23781211524980064
2013-09-27 0.2381150159283169
2013-09-30 0.2434245367428469
2013-10-01 0.24325400204361336
2013-10-02 0.24504895159354564
2013-10-03 0.2450362744124516
2013-10-04 0.24524804555160132
2013-10-07 0.25482351633456846
2013-10-08 0.25565047994054907
2013-10-09 0.25649123273468905
2013-10-10 0.25556068208031113
2013-10-11 0.25516279772007666
2013-10-14 0.25506598566360894
2013-10-15 0.25558689999785666
2013-10-16 0.25472060773679145
2013-10-17 0.2516992025120729
2013-10-18 0.25056891122556174
2013-10-21 0.25193074785526853
2013-10-22 0.25336036200737905
2013-10-23 0.25906535589895047
2013-10-24 0.25660317003425676
2013-10-25 0.258066251716111
2013-10-28 0.26107324664256104
2013-10-29 0.26528471479149074
2013-10-30 0.2611687904699934
2013-10-31 0.28310201616899966
2013-11-01 0.28341927662239524
2013-11-04 0.28383243348078147
2013-11-05 0.2828521139072341
2013-11-06 0.28264772012438377
2013-11-07 0.28595058922006106
2013-11-08 0.2835482309150923
2013-11-11 0.23882444118791968
2013-11-12 0.2402224418310197
2013-11-13 0.24437061023433712
2013-11-14 0.252178792484079
2013-11-15 0.2564946551700018
2013-11-18 0.24957487424463243
2013-11-19 0.2434723239288248
2013-11-20 0.2476096663358901
2013-11-21 0.25004609744880923
2013-11-22 0.24745076474644062
2013-11-25 0.24888451073313642
2013-11-26 0.24858118515110997
2013-11-27 0.24875459681944004
2013-11-29 0.2592479305098072
2013-12-02 0.26204806186494445
2013-12-03 0.26054292055578776
2013-12-04 0.26155469573392826
2013-12-05 0.2614588893258019
2013-12-06 0.2602765854210006
2013-12-09 0.25684301628061973
2013-12-10 0.26049327307639064
2013-12-11 0.26018885483339554
2013-12-12 0.2645620173966681
2013-12-13 0.26570969741055067
2013-12-16 0.24186849132441032
2013-12-17 0.24235047323148523
2013-12-18 0.2442889284746164
2013-12-19 0.250697660711325
2013-12-20 0.25016097200630727
2013-12-23 0.31826776936112783
2013-12-24 0.3179783730122697
2013-12-26 0.31637215113127004
2013-12-27 0.31164492435431246
2013-12-30 0.3087187063767457
2013-12-31 0.2934810196107631
2014-01-02 0.2946150512382362
2014-01-03 0.29360190010849563
2014-01-06 0.2975585849102657
2014-01-07 0.30141026966015794
2014-01-08 0.30547934305448143
2014-01-09 0.3024865547101482
2014-01-10 0.302807889865911
2014-01-13 0.299938687907413
2014-01-14 0.303243242181663
2014-01-15 0.3017617741648318
2014-01-16 0.30363066073219025
2014-01-17 0.30114646146822244
2014-01-21 0.24533311040211567
2014-01-22 0.2439728473418434
2014-01-23 0.24493802708902726
2014-01-24 0.2452125871577286
2014-01-27 0.2453020349270339
2014-01-28 0.2469723095343911
2014-01-29 0.24754617164496487
2014-01-30 0.24765567107508996
2014-01-31 0.2734405571947059
2014-02-03 0.2737600001034881
2014-02-04 0.2713809161795012
2014-02-05 0.2727105552713325
2014-02-06 0.27120671303346433
2014-02-07 0.27132480618806953
2014-02-10 0.2702146998262215
2014-02-11 0.27174177808467354
2014-02-12 0.2723611260384688
2014-02-13 0.2722775394154348
2014-02-14 0.27171815195367255
2014-02-18 0.27306926774459483
2014-02-19 0.2791457756976833
2014-02-20 0.27719828608679
2014-02-21 0.27724565053827016
2014-02-24 0.26580873530943744
2014-02-25 0.2843121816547721
2014-02-26 0.29582236366971276
2014-02-27 0.30132831873685906
2014-02-28 0.30543178593912934
2014-03-03 0.3009857712109823
2014-03-04 0.30254971250323287
2014-03-05 0.3069022503394135
2014-03-06 0.32259949882378336
2014-03-07 0.31883931244972435
2014-03-10 0.33239807899397467
2014-03-11 0.28619620109130933
2014-03-12 0.2746773505963565
2014-03-13 0.28111569485024873
2014-03-14 0.2905429326575855
2014-03-17 0.2808512203187305
2014-03-18 0.2659758751874717
2014-03-19 0.2719829047770214
2014-03-20 0.2767858501622427
2014-03-21 0.27649828886014494
2014-03-24 0.28093065151715935
2014-03-25 0.27848800627703074
2014-03-26 0.28024415513230205
2014-03-27 0.2847063887782734
2014-03-28 0.2826995784158066
2014-03-31 0.2710819501420047
2014-04-01 0.272926395827872
2014-04-02 0.30238551933258623
2014-04-03 0.3247765281873422
2014-04-04 0.3159271978481986
2014-04-07 0.3183718904451481
2014-04-08 0.3235055626061581
2014-04-09 0.32454237396984376
2014-04-10 0.32240652763869126
2014-04-11 0.3200970178330445
2014-04-14 0.3178398631560847
2014-04-15 0.3147656548209076
2014-04-16 0.3178336930993895
2014-04-17 0.31455271582040756
2014-04-21 0.31221536308219355
2014-04-22 0.31662388893288734
2014-04-23 0.31605609135503915
2014-04-24 0.31556316081660957
2014-04-25 0.3122833732822979
2014-04-28 0.3109726742954504
2014-04-29 0.31461418677045333
2014-04-30 0.31938247238894457
2014-05-01 0.3217671288257439
2014-05-02 0.32377193008367483
2014-05-05 0.3105312781512555
2014-05-06 0.3097449916710405
2014-05-07 0.3090051044397961
2014-05-08 0.31213305498638605
2014-05-09 0.31592697819389354
2014-05-12 0.3149574709163477
2014-05-13 0.3229085614374569
2014-05-14 0.32436831105691255
2014-05-15 0.3183790146154242
2014-05-16 0.31668621607833547
2014-05-19 0.3189788646563964
2014-05-20 0.32075493248926606
2014-05-21 0.32072341040574004
2014-05-22 0.3204229515199773
2014-05-23 0.32109610319628623
2014-05-27 0.32398236143585957
2014-05-28 0.32461912168516927
2014-05-29 0.32342504446454695
2014-05-30 0.29713738637576803
2014-06-02 0.29723542518445
2014-06-03 0.3003057796455475
2014-06-04 0.29807587299133775
2014-06-05 0.2985020819374517
2014-06-06 0.29895529662576925
2014-06-09 0.2892771408881485
2014-06-10 0.28794313032668095
2014-06-11 0.2866846080921146
2014-06-12 0.28626039293411065
2014-06-13 0.28465751880619145
2014-06-16 0.28079989594771254
2014-06-17 0.28209127680304336
2014-06-18 0.280046560421941
2014-06-19 0.27950015337150763
2014-06-20 0.278806447457673
2014-06-23 0.27962418877730155
2014-06-24 0.2779694780419325
2014-06-25 0.281139058538669
2014-06-26 0.28236493167322596
2014-06-27 0.282055214445502
2014-06-30 0.2746239438979881
2014-07-01 0.2774582282731092
2014-07-02 0.2791379109248715
2014-07-03 0.27892037753797927
2014-07-07 0.2791769111215653
2014-07-08 0.2776525106701
2014-07-09 0.27968246509741956
2014-07-10 0.2796060055847978
2014-07-11 0.27980591196065774
2014-07-14 0.2722032574351437
2014-07-15 0.2717743414959425
2014-07-16 0.27751456478894976
2014-07-17 0.27824734926986056
2014-07-18 0.27687858157727363
2014-07-21 0.2744996250654343
2014-07-22 0.27451150748139047
2014-07-23 0.2752446549992147
2014-07-24 0.2746622288274564
2014-07-25 0.2750488130799002
2014-07-28 0.274279827668672
2014-07-29 0.2755983152297713
2014-07-30 0.27726712897546185
2014-07-31 0.2764372951311167
2014-08-01 0.2749105875607817
2014-08-04 0.2740346929302585
2014-08-05 0.27539523244510045
2014-08-06 0.27543782842924197
2014-08-07 0.2753022658615461
2014-08-08 0.27431219984457
2014-08-11 0.27292329977818486
2014-08-12 0.2713525793280272
2014-08-13 0.27196575821287916
2014-08-14 0.27409376629394194
2014-08-15 0.2734853068924281
2014-08-18 0.2673954648461572
2014-08-19 0.26721909406567396
2014-08-20 0.26723857892094516
2014-08-21 0.2660477040402907
2014-08-22 0.266710599392123
2014-08-25 0.2662535778131958
2014-08-26 0.26585005400540707
2014-08-27 0.2668894187514751
2014-08-28 0.26605250799160596
2014-08-29 0.2413507629412364
2014-09-02 0.2415312791737742
2014-09-03 0.24029764252696592
2014-09-04 0.23927872028024622
2014-09-05 0.23945234757846473
2014-09-08 0.24071688277807557
2014-09-09 0.23895865849951586
2014-09-10 0.2375921841036781
2014-09-11 0.24069974686341142
2014-09-12 0.23986454592594955
2014-09-15 0.2384115740134429
2014-09-16 0.2391412025007607
2014-09-17 0.2396802074017598
2014-09-18 0.23879584812066226
2014-09-19 0.2375196337270998
2014-09-22 0.23593079500861025
2014-09-23 0.23732307831333893
2014-09-24 0.23771329437427677
2014-09-25 0.23737719208232
2014-09-26 0.23663823600087328
2014-09-29 0.23608696623217307
2014-09-30 0.2318691293716147
2014-10-01 0.22368507874551488
2014-10-02 0.22291854398568262
2014-10-03 0.22476757482511645
2014-10-06 0.2237230823571591
2014-10-07 0.22302845425815487
2014-10-08 0.22345453323950293
2014-10-09 0.2237639547624333
2014-10-10 0.22422820729981643
2014-10-13 0.22713787856624124
2014-10-14 0.22918195027524288
2014-10-15 0.22750385637622544
2014-10-16 0.22719858281529925
2014-10-17 0.22686576047733234
2014-10-20 0.23133961180688323
2014-10-21 0.23202229876086944
2014-10-22 0.23151634247292463
2014-10-23 0.23220900162093505
2014-10-24 0.23218909989109987
2014-10-27 0.2271955212902211
2014-10-28 0.22694823108455153
2014-10-29 0.22621268211401907
2014-10-30 0.22468529864139078
2014-10-31 0.2779735518036676
2014-11-03 0.27862058107226806
2014-11-04 0.2782711491811237
2014-11-05 0.2782752140013569
2014-11-06 0.27704412298571607
2014-11-07 0.2777224842835295
2014-11-10 0.2771377646303515
2014-11-11 0.2766865709711272
2014-11-12 0.27610657719316284
2014-11-13 0.2771205875459069
2014-11-14 0.2780150283926292
2014-11-17 0.2764261430901332
2014-11-18 0.2757673641378402
2014-11-19 0.2781950836852298
2014-11-20 0.27915885246836025
2014-11-21 0.27930661366801496
2014-11-24 0.27980089747037
2014-11-25 0.280239345179682
2014-11-26 0.2800909740341276
2014-11-28 0.2961402873469749
2014-12-01 0.26276356026795494
2014-12-02 0.26165811309193077
2014-12-03 0.26259403308005463
2014-12-04 0.2641354722491034
2014-12-05 0.2655860112434978
2014-12-08 0.2656781461183258
2014-12-09 0.26632663030877624
2014-12-10 0.2668558104896338
2014-12-11 0.2674144050571332
2014-12-12 0.26634107735526275
2014-12-15 0.2659665128528504
2014-12-16 0.2646492078488822
2014-12-17 0.2656213669780141
2014-12-18 0.26530401294301587
2014-12-19 0.2649302259936495
2014-12-22 0.26890323925646176
2014-12-23 0.2684893275486529
2014-12-24 0.26892646428398015
2014-12-26 0.2691322118774996
2014-12-29 0.2691577659667768
2014-12-30 0.26952121985256994
2014-12-31 0.27429608284503015
2015-01-02 0.2756365099885732
2015-01-05 0.2548494573219984
2015-01-06 0.2551761758128919
2015-01-07 0.2572400304444102
2015-01-08 0.25462008552856713
2015-01-09 0.25469179126647745
2015-01-12 0.2550463618199196
2015-01-13 0.25509178676126926
2015-01-14 0.25544253337789596
2015-01-15 0.25666568313012433
2015-01-16 0.2563596342310023
2015-01-20 0.2565257096922007
2015-01-21 0.2568315259191359
2015-01-22 0.2565866055715834
2015-01-23 0.257749458022405
2015-01-26 0.25821114007573354
2015-01-27 0.260405326269828
2015-01-28 0.26238344616012366
2015-01-29 0.2601289432428364
2015-01-30 0.2918969446810775
2015-02-02 0.2898592496032849
2015-02-03 0.28840631497074637
2015-02-04 0.2900341927706377
2015-02-05 0.2897623186546571
2015-02-06 0.29125229997498375
2015-02-09 0.27735116329212284
2015-02-10 0.27893447331873944
2015-02-11 0.2802921510972964
2015-02-12 0.28147800828042546
2015-02-13 0.2856852939195339
2015-02-17 0.2934223067931966
2015-02-18 0.29211797645983417
2015-02-19 0.29128779270449556
2015-02-20 0.28900067208267943
2015-02-23 0.2860610640952478
2015-02-24 0.2878438687002573
2015-02-25 0.28980102348184
2015-02-26 0.2901880050231712
2015-02-27 0.2946627038551621
2015-03-02 0.29729715334647316
2015-03-03 0.29858600468939783
2015-03-04 0.2986188599337965
2015-03-05 0.29682305170292045
2015-03-06 0.2972213924455173
2015-03-09 0.2976369019534385
2015-03-10 0.2980046972514782
2015-03-11 0.2984481611174397
2015-03-12 0.301771393202236
2015-03-13 0.3013568187321257
2015-03-16 0.2971217855558687
2015-03-17 0.296722226908023
2015-03-18 0.2954721828646408
2015-03-19 0.29361948220439926
2015-03-20 0.31482749985112035
2015-03-23 0.324359225599474
2015-03-24 0.32529982677726843
2015-03-25 0.32476460843586247
2015-03-26 0.32431134918081944
2015-03-27 0.3249507808462461
2015-03-30 0.3241143303128955
2015-03-31 0.31369563382823684
2015-04-01 0.3144164065821472
2015-04-02 0.31398233166317674
2015-04-06 0.3134665346528692
2015-04-07 0.31226260853227117
2015-04-08 0.31526373026738247
2015-04-09 0.3138526826295074
2015-04-10 0.31375078872828455
2015-04-13 0.3141954283246385
2015-04-14 0.31349719193042974
2015-04-15 0.3144889247858739
2015-04-16 0.31481633144261056
2015-04-17 0.31510827843543066
2015-04-20 0.28826503317021357
2015-04-21 0.28852190629055074
2015-04-22 0.28746125767339914
2015-04-23 0.28765348551057235
2015-04-24 0.28837859435801444
2015-04-27 0.28670057471562854
2015-04-28 0.2871761633349668
2015-04-29 0.28778666903164285
2015-04-30 0.28318730162810657
2015-05-01 0.28347158104875136
2015-05-04 0.28391576169218397
2015-05-05 0.2844653853462498
2015-05-06 0.28519390265189093
2015-05-07 0.2856671851094619
2015-05-08 0.28468618129850437
2015-05-11 0.2853832300554858
2015-05-12 0.28503178470541896
2015-05-13 0.2843404029118306
2015-05-14 0.2851805916472895
2015-05-15 0.28527419512702434
2015-05-18 0.2853462020846118
2015-05-19 0.2859437896912958
2015-05-20 0.2860692162985099
2015-05-21 0.286889295365759
2015-05-22 0.28710577207757365
2015-05-26 0.2823150073448283
2015-05-27 0.2824447921702689
2015-05-28 0.28373001623272287
2015-05-29 0.2680993291407206
2015-06-01 0.26866796699458545
2015-06-02 0.26865194869520925
2015-06-03 0.2688299506665082
2015-06-04 0.26853668226734645
2015-06-05 0.26892631772983294
2015-06-08 0.26874200842046475
2015-06-09 0.26815718950375095
2015-06-10 0.26790682795456117
2015-06-11 0.26728494984367396
2015-06-12 0.2748076570160311
2015-06-15 0.2770481222881472
2015-06-16 0.2763640327812905
2015-06-17 0.27453592344060557
2015-06-18 0.27454718852267634
2015-06-19 0.2761440731607251
2015-06-22 0.2776887289510424
2015-06-23 0.27795147615446686
2015-06-24 0.27804591904962717
2015-06-25 0.27832931187957244
2015-06-26 0.2779336134251759
2015-06-29 0.2709784016298759
2015-06-30 0.24957125013752335
2015-07-01 0.25220659829305114
2015-07-02 0.2535051940715689
2015-07-06 0.25173448968884476
2015-07-07 0.2515560679809624
2015-07-08 0.25232809766916303
2015-07-09 0.25311010664864797
2015-07-10 0.2530633376650181
2015-07-13 0.25305592841248975
2015-07-14 0.2537986887658729
2015-07-15 0.2545049556235743
2015-07-16 0.2542040204991734
2015-07-17 0.25924117979248534
2015-07-20 0.2567644191688906
2015-07-21 0.25769458132061374
2015-07-22 0.25926261463149886
2015-07-23 0.25883938588125577
2015-07-24 0.2578590491585693
2015-07-27 0.2578312605174177
2015-07-28 0.26011849910842255
2015-07-29 0.2633330002909633
2015-07-30 0.26333258131866855
2015-07-31 0.3051986672790365
2015-08-03 0.29896134363354915
2015-08-04 0.29962951145733924
2015-08-05 0.3004839734690076
2015-08-06 0.3017687923451657
2015-08-07 0.3008931002610861
2015-08-10 0.29971223306443023
2015-08-11 0.30347897017821307
2015-08-12 0.30402780094756565
2015-08-13 0.3032664390676455
2015-08-14 0.3029873716672621
2015-08-17 0.30235689488901524
2015-08-18 0.3020881705009579
2015-08-19 0.3033201773104458
2015-08-20 0.3038187885553803
2015-08-21 0.3042006124096777
2015-08-24 0.3054561795503654
2015-08-25 0.3061284401901247
2015-08-26 0.3065312749777824
2015-08-27 0.3064948332370039
2015-08-28 0.30619545009491556
2015-08-31 0.32627743033910356
2015-09-01 0.3284916092705684
2015-09-02 0.32801578741829274
2015-09-03 0.3314078535319541
2015-09-04 0.3321941669136733
2015-09-08 0.3260558067782567
2015-09-09 0.32700871382987234
2015-09-10 0.3272092754097638
2015-09-11 0.3276193833402319
2015-09-14 0.32757473598035447
2015-09-15 0.32731242985889086
2015-09-16 0.3271873885199248
2015-09-17 0.32927139855549886
2015-09-18 0.32957217281936696
2015-09-21 0.33208090716805416
2015-09-22 0.3315199779005774
2015-09-23 0.33108767503913983
2015-09-24 0.33260648178521707
2015-09-25 0.3312742993464827
2015-09-28 0.33202303209454137
2015-09-29 0.33166672427414257
2015-09-30 0.3412125722802287
2015-10-01 0.34082585698854717
2015-10-02 0.3424099495416857
2015-10-05 0.5006009140144729
2015-10-06 0.3434035977838733
2015-10-07 0.3437346611085887
2015-10-08 0.34210580355845355
2015-10-09 0.341618288171106
2015-10-12 0.29936761148488633
2015-10-13 0.30111579136536726
2015-10-14 0.3017581231669214
2015-10-15 0.3016365488938285
2015-10-16 0.3011161591097358
2015-10-19 0.30058591863742995
2015-10-20 0.29857780805658707
2015-10-21 0.2984601089458329
2015-10-22 0.2977318762554546
2015-10-23 0.2996780139671963
2015-10-26 0.30050566080503854
2015-10-27 0.3016405084267223
2015-10-28 0.301685412246536
2015-10-29 0.30377801603767146
2015-10-30 0.3488470447309005
2015-11-02 0.347510103782037
2015-11-03 0.34788252512466594
2015-11-04 0.35015646895226055
2015-11-05 0.35154181489995656
2015-11-06 0.3516923350172038
2015-11-09 0.35257440891239733
2015-11-10 0.3535854461527909
2015-11-11 0.35440222921467435
2015-11-12 0.3550676610549624
2015-11-13 0.3558241462595652
2015-11-16 0.33303612895740964
2015-11-17 0.3331728034951299
2015-11-18 0.33074426403668855
2015-11-19 0.3383327026963757
2015-11-20 0.3403589226325135
2015-11-23 0.3406041337292287
2015-11-24 0.3401253166660996
2015-11-25 0.34090877712210665
2015-11-27 0.3420626516680158
2015-11-30 0.3546283556079415
2015-12-01 0.35643129154105996
2015-12-02 0.358534515949116
2015-12-03 0.3589862741241268
2015-12-04 0.35807799593813705
2015-12-07 0.35890715828968134
2015-12-08 0.3588584433924825
2015-12-09 0.35841205189896064
2015-12-10 0.3580901546804366
2015-12-11 0.3591906842065093
2015-12-14 0.3587680003233748
2015-12-15 0.35825353112573155
2015-12-16 0.3581360125850108
2015-12-17 0.35990904094566095
2015-12-18 0.36216870312981797
2015-12-21 0.3357521600941055
2015-12-22 0.33641796498354987
2015-12-23 0.33513918290453854
2015-12-24 0.33502152947061986
2015-12-28 0.33586228806289575
2015-12-29 0.3362618073270034
2015-12-30 0.33698610430839854
2015-12-31 0.32317740269531914
2016-01-04 0.32398049337817664
2016-01-05 0.3235152015678201
2016-01-06 0.32754364724154095
2016-01-07 0.3300283313489978
2016-01-08 0.32979256584263256
2016-01-11 0.3304592654299912
2016-01-12 0.330705612297757
2016-01-13 0.3330377380427573
2016-01-14 0.33160748432202586
2016-01-15 0.32496556073296734
2016-01-19 0.3278811777511569
2016-01-20 0.32696778632665086
2016-01-21 0.3262998130318883
2016-01-22 0.32643953765071704
2016-01-25 0.31831362638125116
2016-01-26 0.31704091648584276
2016-01-27 0.31707175656913084
2016-01-28 0.3232228049232259
2016-01-29 0.3592059999196054
2016-02-01 0.37231799035002566
2016-02-02 0.3755480411011309
2016-02-03 0.3746713419003048
2016-02-04 0.37369446231693343
2016-02-05 0.3740743949787878
2016-02-08 0.3720605872322057
2016-02-09 0.37225441667322756
2016-02-10 0.3758030355259947
2016-02-11 0.3782835485529475
2016-02-12 0.377582050273468
2016-02-16 0.3816515286400152
2016-02-17 0.3842300704512453
2016-02-18 0.3849880663336176
2016-02-19 0.3880588315913366
2016-02-22 0.3942146654103201
2016-02-23 0.3953404076218109
2016-02-24 0.39753535139618196
2016-02-25 0.39793834275381634
2016-02-26 0.3958514882022141
2016-02-29 0.4024274450428595
2016-03-01 0.4021400769903418
2016-03-02 0.403359671599016
2016-03-03 0.40174483572884956
2016-03-04 0.39962613468330344
2016-03-07 0.40082573840474156
2016-03-08 0.4005347927083321
2016-03-09 0.40228362718148825
2016-03-10 0.4035223200401223
2016-03-11 0.4054357396705741
2016-03-14 0.4064557931674866
2016-03-15 0.4069435871394456
2016-03-16 0.40729603603845266
2016-03-17 0.4061265200017579
2016-03-18 0.4059409099439065
2016-03-21 0.40720781170179976
2016-03-22 0.40817612255507524
2016-03-23 0.4079243283148146
2016-03-24 0.4078442863339819
2016-03-28 0.4104937940961807
2016-03-29 0.41221375998782933
2016-03-30 0.41448942544525674
2016-03-31 0.3774412412377527
2016-04-01 0.3792951244952549
2016-04-04 0.35838195064310935
2016-04-05 0.35765263571425526
2016-04-06 0.360347099467588
2016-04-07 0.3607731756126602
2016-04-08 0.35688469987055016
2016-04-11 0.3567282440153313
2016-04-12 0.35817412198702014
2016-04-13 0.35999168877199594
2016-04-14 0.3600605269191339
2016-04-15 0.359345080892556
2016-04-18 0.3610657951936429
2016-04-19 0.36121983131484475
2016-04-20 0.3609350233890481
2016-04-21 0.36139239265670403
2016-04-22 0.3596563015779983
2016-04-25 0.36020622673237773
2016-04-26 0.3605655573583267
2016-04-27 0.362374905839971
2016-04-28 0.36335595414650884
2016-04-29 0.35627925868489424
2016-05-02 0.3552594654630271
2016-05-03 0.35702077358999373
2016-05-04 0.3583427051245802
2016-05-05 0.35993685792369334
2016-05-06 0.3597258278834083
2016-05-09 0.34573337066341764
2016-05-10 0.344899826649234
2016-05-11 0.3464293833106733
2016-05-12 0.3496580592196171
2016-05-13 0.3506244076440854
2016-05-16 0.3508400561004269
2016-05-17 0.35301346529869393
2016-05-18 0.3618237240958699
2016-05-19 0.3616951269850581
2016-05-20 0.3651105767641663
2016-05-23 0.36651039109997646
2016-05-24 0.36562913211203063
2016-05-25 0.3648998258698345
2016-05-26 0.36585405857305797
2016-05-27 0.36767022507997676
2016-05-31 0.34526829880027876
2016-06-01 0.3471747061412854
2016-06-02 0.35151588431359326
2016-06-03 0.3477208997307104
2016-06-06 0.34710591063686236
2016-06-07 0.3476749748581062
2016-06-08 0.3484346842302811
2016-06-09 0.3488319872404162
2016-06-10 0.34801389696533386
2016-06-13 0.3297205789098323
2016-06-14 0.32933008569964817
2016-06-15 0.33073303547294136
2016-06-16 0.33030000246366653
2016-06-17 0.3302429665491188
2016-06-20 0.33050917463523083
2016-06-21 0.3305418450333251
2016-06-22 0.32960167586275047
2016-06-23 0.32832564325658314
2016-06-24 0.3313435478059219
2016-06-27 0.33131364589811746
2016-06-28 0.3311508848797364
2016-06-29 0.3311729695238736
2016-06-30 0.31897318803935837
2016-07-01 0.32272198021953785
2016-07-05 0.32440227008996925
2016-07-06 0.32641675159069783
2016-07-07 0.32810722723008257
2016-07-08 0.3271183503307591
2016-07-11 0.32772955147355776
2016-07-12 0.3277580761060625
2016-07-13 0.3289175129856248
2016-07-14 0.32946053705316586
2016-07-15 0.32910198546815744
2016-07-18 0.3145474467642401
2016-07-19 0.3149575871431121
2016-07-20 0.3153107498424144
2016-07-21 0.3164363878081737
2016-07-22 0.3158591178583995
2016-07-25 0.31616189807881884
2016-07-26 0.31726966976046106
2016-07-27 0.3174229423683977
2016-07-28 0.3175465807481861
2016-07-29 0.31037051692114814
2016-08-01 0.3106663048613801
2016-08-02 0.31089049180638323
2016-08-03 0.31140716156706644
2016-08-04 0.31165243103554596
2016-08-05 0.31160090921117506
2016-08-08 0.3111225381149963
2016-08-09 0.31160830007583323
2016-08-10 0.31312804186947496
2016-08-11 0.3137991712592021
2016-08-12 0.3141368592168706
2016-08-15 0.3154053816728136
2016-08-16 0.31607284327696783
2016-08-17 0.31722718362902486
2016-08-18 0.31746812490344434
2016-08-19 0.31954325950864637
2016-08-22 0.3035870253629286
2016-08-23 0.30368123071861647
2016-08-24 0.30315248212860674
2016-08-25 0.30241859397330206
2016-08-26 0.302627942438288
2016-08-29 0.30297822630228843
2016-08-30 0.30303230984651036
2016-08-31 0.28249640677620363
2016-09-01 0.28278836722730893
2016-09-02 0.2947928153260283
2016-09-06 0.29151966108554395
2016-09-07 0.295383108259173
2016-09-08 0.29226050584368063
2016-09-09 0.29375912201622845
2016-09-12 0.2942419925724888
2016-09-13 0.29638938960796035
2016-09-14 0.2966568583278947
2016-09-15 0.2964719429239847
2016-09-16 0.2965717582826833
2016-09-19 0.2933743458733828
2016-09-20 0.29279231411536366
2016-09-21 0.29199604896805315
2016-09-22 0.2951809195166271
2016-09-23 0.29508765277435167
2016-09-26 0.2780766249812638
2016-09-27 0.27867156449896807
2016-09-28 0.27870876020983815
2016-09-29 0.2799826815271501
2016-09-30 0.2696648360948745
2016-10-03 0.26974731322022116
2016-10-04 0.27037312048118517
2016-10-05 0.2709667484873875
2016-10-06 0.2715733041880298
2016-10-07 0.27182106081346874
2016-10-10 0.2724434407825563
2016-10-11 0.2727511870416301
2016-10-12 0.27296103812738826
2016-10-13 0.27298610256622446
2016-10-14 0.2727125174297321
2016-10-17 0.27277638770195345
2016-10-18 0.27267148105811134
2016-10-19 0.27315917949592694
2016-10-20 0.27314567357299485
2016-10-21 0.2736969976480604
2016-10-24 0.27409306571568487
2016-10-25 0.2743017452139234
2016-10-26 0.2746375015149931
2016-10-27 0.27399180791518546
2016-10-28 0.2752021481088053
2016-10-31 0.28454602540876023
2016-11-01 0.2835091998194648
2016-11-02 0.28431515473504465
2016-11-03 0.284629230920239
2016-11-04 0.28478480663360894
2016-11-07 0.2838174217338024
2016-11-08 0.2853329609060511
2016-11-09 0.28519434697040363
2016-11-10 0.2865914245508547
2016-11-11 0.28791817166466044
2016-11-14 0.28912404738464187
2016-11-15 0.28939220079742606
2016-11-16 0.29120302786070085
2016-11-17 0.2925265617604722
2016-11-18 0.2926487751830003
2016-11-21 0.29257995332072884
2016-11-22 0.2926413764819087
2016-11-23 0.2929407645928718
2016-11-25 0.2929575560427471
2016-11-28 0.2937355266276564
2016-11-29 0.2937396542658378
2016-11-30 0.3450244018697272
2016-12-01 0.3412272709000534
2016-12-02 0.33705602380690225
2016-12-05 0.3310194645865673
2016-12-06 0.3301272168452826
2016-12-07 0.33249804131643385
2016-12-08 0.3336072433294006
2016-12-09 0.3344067432696111
2016-12-12 0.3339908814398139
2016-12-13 0.33335222766562955
2016-12-14 0.33387603364775154
2016-12-15 0.33263075523026414
2016-12-16 0.33122798889568517
2016-12-19 0.3328088475475651
2016-12-20 0.3304701237852311
2016-12-21 0.33373184585242927
2016-12-22 0.3330675721573779
2016-12-23 0.3334850186311237
2016-12-27 0.3341413634547708
2016-12-28 0.334816218363487
2016-12-29 0.33480667627688476
2016-12-30 0.3154029095788445
2017-01-03 0.3167335554104328
2017-01-04 0.32124661135264754
2017-01-05 0.3208740631831351
2017-01-06 0.32094341573573637
2017-01-09 0.305966472436105
2017-01-10 0.30651406049947383
2017-01-11 0.30607892343176657
2017-01-12 0.30505069250081884
2017-01-13 0.30517741266636617
2017-01-17 0.3054283916073035
2017-01-18 0.3083246410207024
2017-01-19 0.3070289589657529
2017-01-20 0.30710655704057555
2017-01-23 0.30755037346598985
2017-01-24 0.3082819033148705
2017-01-25 0.3075061883846261
2017-01-26 0.31003127936256175
2017-01-27 0.3103501053175548
2017-01-30 0.31073035433906554
2017-01-31 0.3119317353275429
2017-02-01 0.3119996416453005
2017-02-02 0.3137031973523294
2017-02-03 0.3135097148451635
2017-02-06 0.3139798856602914
2017-02-07 0.312829976547533
2017-02-08 0.3136600753406075
2017-02-09 0.3140900608980883
2017-02-10 0.315036399716565
2017-02-13 0.3086522601315584
2017-02-14 0.3082593945458819
2017-02-15 0.3075406058362447
2017-02-16 0.30743941485744136
2017-02-17 0.3072883461662704
2017-02-21 0.30050873180273435
2017-02-22 0.30149425707011557
2017-02-23 0.30088951232383065
2017-02-24 0.30174344633508654
2017-02-27 0.30182663089226675
2017-02-28 0.2963071683066229
2017-03-01 0.2956639827065421
2017-03-02 0.2948251204553769
2017-03-03 0.2950294267050798
2017-03-06 0.29467095733871035
2017-03-07 0.29498805128390604
2017-03-08 0.29562805085536714
2017-03-09 0.29606091048350747
2017-03-10 0.2953368794508061
2017-03-13 0.2968693520436663
2017-03-14 0.2977815702635678
2017-03-15 0.2987703896865537
2017-03-16 0.2988953384628437
2017-03-17 0.299974800989829
2017-03-20 0.289761399750852
2017-03-21 0.2893558189892883
2017-03-22 0.28970472326227115
2017-03-23 0.289142023281195
2017-03-24 0.2889568129520974
2017-03-27 0.2896347617678699
2017-03-28 0.28910801527752833
2017-03-29 0.2897145828128575
2017-03-30 0.289616323495357
2017-03-31 0.2612928935330308
2017-04-03 0.2605957245964579
2017-04-04 0.25883873614025493
2017-04-05 0.26040029314310503
2017-04-06 0.25946099488634167
2017-04-07 0.25955221696915387
2017-04-10 0.2591541547713264
2017-04-11 0.26030077130921986
2017-04-12 0.26026388641644965
2017-04-13 0.2610933499055552
2017-04-17 0.26053486770412765
2017-04-18 0.2606529526792459
2017-04-19 0.26188540651436315
2017-04-20 0.26179992187630424
2017-04-21 0.2618653067629745
2017-04-24 0.25435827520048954
2017-04-25 0.25564728744758897
2017-04-26 0.2561972499077549
2017-04-27 0.25656191735850425
2017-04-28 0.25364974826099
2017-05-01 0.25236169344439713
2017-05-02 0.25181795617317093
2017-05-03 0.25138287524974356
2017-05-04 0.2525930593545664
2017-05-05 0.2519467060221133
2017-05-08 0.2522913816227319
2017-05-09 0.2526203322875552
2017-05-10 0.2526771341731072
2017-05-11 0.2534293948744419
2017-05-12 0.253527206450704
2017-05-15 0.2533344020874301
2017-05-16 0.25367561575429415
2017-05-17 0.25450351919193626
2017-05-18 0.2544522548137409
2017-05-19 0.2537832930363305
2017-05-22 0.2542432412152117
2017-05-23 0.2538324561077376
2017-05-24 0.2540976901203829
2017-05-25 0.25487433517401215
2017-05-26 0.2551879741714736
2017-05-30 0.24712872832193747
2017-05-31 0.24556102974215063
2017-06-01 0.24559213033959176
2017-06-02 0.2463935922098167
2017-06-05 0.246400602567355
2017-06-06 0.24591623208183042
2017-06-07 0.24587640284187595
2017-06-08 0.24590074212069765
2017-06-09 0.24491321265096194
2017-06-12 0.24456966911827419
2017-06-13 0.2444092524293042
2017-06-14 0.24462981970848863
2017-06-15 0.24495624809524533
2017-06-16 0.2508848473821553
2017-06-19 0.2540570490295918
2017-06-20 0.25435437212657874
2017-06-21 0.2543501605250931
2017-06-22 0.2540227046034871
2017-06-23 0.254140364939936
2017-06-26 0.25382819027736364
2017-06-27 0.25314212047525675
2017-06-28 0.25305071150661346
2017-06-29 0.2522789313443745
2017-06-30 0.24967581019792054
2017-07-03 0.24653129033380372
2017-07-05 0.24559231619610805
2017-07-06 0.24571836402784508
2017-07-07 0.24579429987783658
2017-07-10 0.24573517072918719
2017-07-11 0.246095447632129
2017-07-12 0.24662330652471506
2017-07-13 0.24651305426705866
2017-07-14 0.24680088735959277
2017-07-17 0.2470526926611856
2017-07-18 0.24764154027770396
2017-07-19 0.24865829510970971
2017-07-20 0.24878718470640018
2017-07-21 0.248700181696375
2017-07-24 0.2493935150016679
2017-07-25 0.2514907933209959
2017-07-26 0.2517094836354944
2017-07-27 0.2509719968709952
2017-07-28 0.2511797029808234
2017-07-31 0.2644379506198069
2017-08-01 0.26375814618431503
2017-08-02 0.26351908658327994
2017-08-03 0.2634188325441284
2017-08-04 0.26329606327080257
2017-08-07 0.258853714181583
2017-08-08 0.2588469267099522
2017-08-09 0.25877254575464953
2017-08-10 0.2592999386644007
2017-08-11 0.25979175842707103
2017-08-14 0.2594216015842127
2017-08-15 0.25959823452307546
2017-08-16 0.2609301805073014
2017-08-17 0.2611235738346596
2017-08-18 0.26088431571939685
2017-08-21 0.2607240521138772
2017-08-22 0.2614004932316798
2017-08-23 0.2613510505843471
2017-08-24 0.26120245951720633
2017-08-25 0.26090376690750056
2017-08-28 0.26127781380180665
2017-08-29 0.26109564779791866
2017-08-30 0.2618681044339168
2017-08-31 0.2624033232728715
2017-09-01 0.2618527268935202
2017-09-05 0.27169736609231937
2017-09-06 0.2715352360241452
2017-09-07 0.27183358232353905
2017-09-08 0.2714435592824655
2017-09-11 0.25237482349228585
2017-09-12 0.2524244975818046
2017-09-13 0.25330593748149166
2017-09-14 0.25420242039868163
2017-09-15 0.25591913712795156
2017-09-18 0.25549396287001147
2017-09-19 0.25552992675347896
2017-09-20 0.25530454415521847
2017-09-21 0.2554570958019564
2017-09-22 0.2555963868913718
2017-09-25 0.2556954763745937
2017-09-26 0.25581998728156696
2017-09-27 0.2565004673678807
2017-09-28 0.25668153175575936
2017-09-29 0.26288635759293577
2017-10-02 0.26346856204026675
2017-10-03 0.26334158929872564
2017-10-04 0.262528767184973
2017-10-05 0.26706585087069495
2017-10-06 0.26297591264328385
2017-10-09 0.26231518721286223
2017-10-10 0.2619296274123196
2017-10-11 0.26184712349345257
2017-10-12 0.26378210073135394
2017-10-13 0.26457753408528695
2017-10-16 0.25889504762861254
2017-10-17 0.2579864147455649
2017-10-18 0.25843602386745634
2017-10-19 0.25905418402922853
2017-10-20 0.25964651229168306
2017-10-23 0.25935375430269325
2017-10-24 0.2592189967569235
2017-10-25 0.2596532651404731
2017-10-26 0.25927172045030394
2017-10-27 0.2596852555575028
2017-10-30 0.25960470782076633
2017-10-31 0.28789181678959413
2017-11-01 0.2878555112725178
2017-11-02 0.2867413123476458
2017-11-03 0.28658339816882666
2017-11-06 0.2862428810869302
2017-11-07 0.28630222159999413
2017-11-08 0.28634760603770876
2017-11-09 0.28649655821057285
2017-11-10 0.2872403655496015
2017-11-13 0.28735920257727093
2017-11-14 0.287891601622274
2017-11-15 0.2880938498312001
2017-11-16 0.2886542107279422
2017-11-17 0.2892146920340419
2017-11-20 0.2990391060174923
2017-11-21 0.29873518242684327
2017-11-22 0.2993662321253158
2017-11-24 0.29891961580616255
2017-11-27 0.29944697774565726
2017-11-28 0.29933356968707325
2017-11-29 0.299770520020613
2017-11-30 0.3202170691538577
2017-12-01 0.31800248751715227
2017-12-04 0.3193470982466367
2017-12-05 0.31897938517326696
2017-12-06 0.31921020572221265
2017-12-07 0.318975031737406
2017-12-08 0.318498159596075
2017-12-11 0.31787079127760925
2017-12-12 0.31828000743154317
2017-12-13 0.3179147954032374
2017-12-14 0.31847868142195485
2017-12-15 0.32088481061468815
2017-12-18 0.3209287231184098
2017-12-19 0.3212269102103586
2017-12-20 0.3209072707093289
2017-12-21 0.3209392280305469
2017-12-22 0.32099072065366835
2017-12-26 0.2950360038964857
2017-12-27 0.2945808455031876
2017-12-28 0.29448645991462735
2017-12-29 0.27961727315445717
2018-01-02 0.2824037056459546
2018-01-03 0.2823326530415611
2018-01-04 0.28238397773825635
2018-01-05 0.28195579894691625
2018-01-08 0.2816536680934591
2018-01-09 0.282636151659883
2018-01-10 0.2829810382207259
2018-01-11 0.2855618589777524
2018-01-12 0.2826519865738273
2018-01-16 0.2827523049628132
2018-01-17 0.2829444057982125
2018-01-18 0.282913586008509
2018-01-19 0.28324983015496025
2018-01-22 0.28326934393848424
2018-01-23 0.2835848253102469
2018-01-24 0.28370064591417843
2018-01-25 0.2836227064655481
2018-01-26 0.28385406451396744
2018-01-29 0.2825683372899567
2018-01-30 0.28197809971117344
2018-01-31 0.30515525647349606
2018-02-01 0.3055782184325597
2018-02-02 0.30500034065069664
2018-02-05 0.3053403068161939
2018-02-06 0.3050544733503399
2018-02-07 0.30500887088420814
2018-02-08 0.30493355824420365
2018-02-09 0.3057367172221193
2018-02-12 0.30463971373022125
2018-02-13 0.30422536460852434
2018-02-14 0.3041540315361694
2018-02-15 0.30387284715344637
2018-02-16 0.30488098258272595
2018-02-20 0.3045436123274352
2018-02-21 0.3046388769831697
2018-02-22 0.3044267388356362
2018-02-23 0.3038384866088255
2018-02-26 0.30374499517065706
2018-02-27 0.3039726392408286
2018-02-28 0.3268559888222155
2018-03-01 0.32737524812487606
2018-03-02 0.3282475142828856
2018-03-05 0.3200508675840735
2018-03-06 0.3218920497283544
2018-03-07 0.3223129622312004
2018-03-08 0.32339541482531914
2018-03-09 0.3227792195584836
2018-03-12 0.3227050669126
2018-03-13 0.3222905657767179
2018-03-14 0.3229988099569696
2018-03-15 0.32302756743461325
2018-03-16 0.3275983280537069
2018-03-19 0.32837140926164005
2018-03-20 0.32765028434248694
2018-03-21 0.3276746380667325
2018-03-22 0.32795497570663457
2018-03-23 0.32841318633337463
2018-03-26 0.3280184732999318
2018-03-27 0.3273310423698004
2018-03-28 0.3275210754518689
2018-03-29 0.3279107471757625
2018-04-02 0.33073282169310725
2018-04-03 0.3310657028557161
2018-04-04 0.33168616741906354
2018-04-05 0.3310987267693775
2018-04-06 0.33115427335248643
2018-04-09 0.3133776701213447
2018-04-10 0.31339505517612026
2018-04-11 0.3135254765158522
2018-04-12 0.3141761793554468
2018-04-13 0.3148026667749793
2018-04-16 0.3148639130875271
2018-04-17 0.3152050047234623
2018-04-18 0.3155125138654835
2018-04-19 0.3160558729800266
2018-04-20 0.3171938852767741
2018-04-23 0.3171809907089698
2018-04-24 0.3169769663487481
2018-04-25 0.3162568625387318
2018-04-26 0.3161658100225848
2018-04-27 0.3154173553861132
2018-04-30 0.3265618896276557
2018-05-01 0.3258912442560333
2018-05-02 0.3261207979995922
2018-05-03 0.32543305226175584
2018-05-04 0.32608807862277733
2018-05-07 0.3258799249855689
2018-05-08 0.32585487032541366
2018-05-09 0.32674710185723094
2018-05-10 0.32787275090685714
2018-05-11 0.3292949402195821
2018-05-14 0.3152477111455608
2018-05-15 0.3154849903710749
2018-05-16 0.316904417986921
2018-05-17 0.3184747142556186
2018-05-18 0.31859029110919307
2018-05-21 0.31830755833702995
2018-05-22 0.3181775804493625
2018-05-23 0.31799302890346676
2018-05-24 0.31895578780883493
2018-05-25 0.32009938608118277
2018-05-29 0.32064281126969196
2018-05-30 0.32155969436316884
2018-05-31 0.31544912683583626
2018-06-01 0.31634036540171717
2018-06-04 0.3164123918359526
2018-06-05 0.31731636287255316
2018-06-06 0.32637667010019755
2018-06-07 0.3273738559047305
2018-06-08 0.3279184141377915
2018-06-11 0.32828473353061877
2018-06-12 0.33052984975429117
2018-06-13 0.3325813243797856
2018-06-14 0.33429414581788486
2018-06-15 0.36053804728461764
2018-06-18 0.32371136268971995
2018-06-19 0.3385099036863844
2018-06-20 0.33905077718404086
2018-06-21 0.3390703673749754
2018-06-22 0.3399346709475381
2018-06-25 0.3403443859860296
2018-06-26 0.34063346107417936
2018-06-27 0.3418174898772066
2018-06-28 0.34127086345167656
2018-06-29 0.33453502749638764
2018-07-02 0.33403109811095094
2018-07-03 0.3347904829018566
2018-07-05 0.3353337021234091
2018-07-06 0.33566003060103883
2018-07-09 0.3356777258751217
2018-07-10 0.3363820773773379
2018-07-11 0.3363727741371309
2018-07-12 0.33639733647323894
2018-07-13 0.33623829421065066
2018-07-16 0.3353330142482326
2018-07-17 0.3355593001840824
2018-07-18 0.3348526452857226
2018-07-19 0.3353718890478623
2018-07-20 0.3345063353582372
2018-07-23 0.32461854208000185
2018-07-24 0.32468924868403437
2018-07-25 0.32370748246088116
2018-07-26 0.32532242191890515
2018-07-27 0.3263343139007657
2018-07-30 0.3268908510450949
2018-07-31 0.3366746378851559
2018-08-01 0.33553619062401
2018-08-02 0.33604931208373157
2018-08-03 0.33639967218489886
2018-08-06 0.33619292076964763
2018-08-07 0.3366182464847096
2018-08-08 0.3369850856111492
2018-08-09 0.33859265865213417
2018-08-10 0.33988119637173614
2018-08-13 0.3399987190879717
2018-08-14 0.3405620908532763
2018-08-15 0.3416853951270997


==> backtest_risk_heuristic.csv.txt <==
2012-08-15 16.28541531171196
2012-08-16 0.0307269462486962
2012-08-17 0.03064457103522983
2012-08-20 0.03040312268814586
2012-08-21 0.03003077367534008
2012-08-22 0.0290941816245416
2012-08-23 0.030068933137805773
2012-08-24 0.02763288991330666
2012-08-27 0.027508309926232717
2012-08-28 0.02664348565614676
2012-08-29 0.023138140949361133
2012-08-30 0.0213670361490094
2012-08-31 0.018440275818710345
2012-09-04 0.01825153522262215
2012-09-05 0.02827940567048424
2012-09-06 0.028591810802846538
2012-09-07 0.029023140089615315
2012-09-10 0.02909436137951668
2012-09-11 0.02903591724464665
2012-09-12 0.0406967505345832
2012-09-13 0.04217918662245615
2012-09-14 0.04297633930734927
2012-09-17 0.04267567249095545
2012-09-18 0.2131793977600364
2012-09-19 0.21238881493203932
2012-09-20 0.2136773883120997
2012-09-21 0.21368983843998668
2012-09-24 0.216344411212133
2012-09-25 0.21692120832446554
2012-09-26 0.21918682612903
2012-09-27 0.21903791187781926
2012-09-28 0.22791818822292753
2012-10-01 0.22773102894841496
2012-10-02 0.22818683563006545
2012-10-03 0.2422251240673235
2012-10-04 0.22547520413108177
2012-10-05 0.22828676967591938
2012-10-08 0.22844291551615117
2012-10-09 0.22751315198944375
2012-10-10 0.227575393430506
2012-10-11 0.22838199457066838
2012-10-12 0.2285647758484945
2012-10-15 0.22845379193193707
2012-10-16 0.22903073507491434
2012-10-17 0.2268586041994358
2012-10-18 0.22762814595260997
2012-10-19 0.2282283166894027
2012-10-22 0.2487352397253559
2012-10-23 0.24974733907746335
2012-10-24 0.2483503088487789
2012-10-25 0.24885619205272727
2012-10-26 0.24851499312669717
2012-10-31 0.2774600806278348
2012-11-01 0.27861680642749337
2012-11-02 0.27973444512023665
2012-11-05 0.28110137422847614
2012-11-06 0.2818723445613733
2012-11-07 0.28727058260056926
2012-11-08 0.288808406156266
2012-11-09 0.28851781842037466
2012-11-12 0.28750014026421844
2012-11-13 0.28777348660483487
2012-11-14 0.29276437798119187
2012-11-15 0.2936922413436463
2012-11-16 0.2940679004398381
2012-11-19 0.2940189844715281
2012-11-20 0.29162583308385426
2012-11-21 0.2923289758937687
2012-11-23 0.2931114611017979
2012-11-26 0.26183458035979934
2012-11-27 0.26329388036397655
2012-11-28 0.26391292576897335
2012-11-29 0.26440937984209517
2012-11-30 0.3017546623000184
2012-12-03 0.306368344479644
2012-12-04 0.3070845536749259
2012-12-05 0.3074009869680081
2012-12-06 0.3106803916723681
2012-12-07 0.3105146839649106
2012-12-10 0.3106495790854696
2012-12-11 0.31194113057668915
2012-12-12 0.3185814429403059
2012-12-13 0.32109768805875305
2012-12-14 0.3211175020623368
2012-12-17 0.32113729166064575
2012-12-18 0.32256784159083274
2012-12-19 0.3233954296072738
2012-12-20 0.3248180794976188
2012-12-21 0.32546215698965386
2012-12-24 0.33156240433935663
2012-12-26 0.33231448716313033
2012-12-27 0.3331524399105053
2012-12-28 0.33356293064883874
2012-12-31 0.36246273826831255
2013-01-02 0.37511540673793115
2013-01-03 0.3744736421620463
2013-01-04 0.37117003930575493
2013-01-07 0.3716111791167421
2013-01-08 0.3735246314496826
2013-01-09 0.3724701867811296
2013-01-10 0.3717444573271632
2013-01-11 0.372301045506413
2013-01-14 0.3697457915581574
2013-01-15 0.36773995122318776
2013-01-16 0.3702614746454379
2013-01-17 0.36932529881475257
2013-01-18 0.3702224306278529
2013-01-22 0.37059496569117056
2013-01-23 0.37205989649260623
2013-01-24 0.364748920912592
2013-01-25 0.36329074205202705
2013-01-28 0.3650097067425767
2013-01-29 0.3667329549793802
2013-01-30 0.3677092063465943
2013-01-31 0.43364693753650374
2013-02-01 0.4323335704703071
2013-02-04 0.24390057087646405
2013-02-05 0.24361351290063507
2013-02-06 0.24390156444092595
2013-02-07 0.24515208582435435
2013-02-08 0.2451625273674366
2013-02-11 0.2451497942067637
2013-02-12 0.2448059748345082
2013-02-13 0.24648592847993805
2013-02-14 0.24794737352636453
2013-02-15 0.24851622789850547
2013-02-19 0.24899785341118158
2013-02-20 0.2495994148289239
2013-02-21 0.25082046299867167
2013-02-22 0.25058608397510845
2013-02-25 0.25158076059636697
2013-02-26 0.2517005587045198
2013-02-27 0.25230790208189235
2013-02-28 0.27085297395532865
2013-03-01 0.27128158953452786
2013-03-04 0.27140105815692506
2013-03-05 0.27073877236510463
2013-03-06 0.2713742917969652
2013-03-07 0.27098900256998015
2013-03-08 0.2711660876781163
2013-03-11 0.34183125493689165
2013-03-12 0.3388649424508761
2013-03-13 0.33945250089391577
2013-03-14 0.3395593109399986
2013-03-15 0.3441987188846439
2013-03-18 0.35277115075845544
2013-03-19 0.35303652547866976
2013-03-20 0.35138643421571425
2013-03-21 0.353403429367098
2013-03-22 0.3563387339416622
2013-03-25 0.35784072049225757
2013-03-26 0.35583509097171734
2013-03-27 0.3525808029733498
2013-03-28 0.3483630957636216
2013-04-01 0.3408047969130635
2013-04-02 0.34062593527992885
2013-04-03 0.3437971265286056
2013-04-04 0.3415754530030358
2013-04-05 0.3407844438382772
2013-04-08 0.3411975281593982
2013-04-09 0.3409994936132811
2013-04-10 0.34202741592377894
2013-04-11 0.3399162109684024
2013-04-12 0.33801927717841573
2013-04-15 0.24204542168692497
2013-04-16 0.24168563923211064
2013-04-17 0.2419602709394902
2013-04-18 0.24293548456595765
2013-04-19 0.2418367754627346
2013-04-22 0.24173887590324752
2013-04-23 0.2415123715313317
2013-04-24 0.2425517596639211
2013-04-25 0.2424336122544495
2013-04-26 0.24265611957975292
2013-04-29 0.24236401695981125
2013-04-30 0.254956241827627
2013-05-01 0.25750943817223465
2013-05-02 0.2575910066137131
2013-05-03 0.2581097552988961
2013-05-06 0.2572384850285811
2013-05-07 0.25735755080349126
2013-05-08 0.25950236982754116
2013-05-09 0.26030788873875776
2013-05-10 0.26014674499090684
2013-05-13 0.2604749789128115
2013-05-14 0.2620175020219619
2013-05-15 0.26456334866794456
2013-05-16 0.2637662111973556
2013-05-17 0.26397517130211184
2013-05-20 0.33581278848694707
2013-05-21 0.33603902942390834
2013-05-22 0.3403163604286908
2013-05-23 0.3450188677365303
2013-05-24 0.36002641112193945
2013-05-28 0.3815827450027541
2013-05-29 0.35882133765851043
2013-05-30 0.34339821819687927
2013-05-31 0.34005350510589316
2013-06-03 0.3458734809720136
2013-06-04 0.34233153595583293
2013-06-05 0.3386499167551018
2013-06-06 0.33651388322697845
2013-06-07 0.3398865592127621
2013-06-10 0.33506342769031255
2013-06-11 0.3374585578900596
2013-06-12 0.3372951291715681
2013-06-13 0.3345309807811263
2013-06-14 0.3304976709141234
2013-06-17 0.331312288967754
2013-06-18 0.3319137042140196
2013-06-19 0.33072593332868044
2013-06-20 0.3321287915456578
2013-06-21 0.33220379145421475
2013-06-24 0.25690392360662095
2013-06-25 0.2528693845459445
2013-06-26 0.24813901612322642
2013-06-27 0.25098003902338845
2013-06-28 0.25390498738378636
2013-07-01 0.2557224378873619
2013-07-02 0.271251911046695
2013-07-03 0.2574090331109803
2013-07-05 0.2573552454067173
2013-07-08 0.25872224364607416
2013-07-09 0.2624957743764162
2013-07-10 0.26249003918047564
2013-07-11 0.26100233289006364
2013-07-12 0.2618749932159298
2013-07-15 0.2626396853376695
2013-07-16 0.26215668016399957
2013-07-17 0.26227115633001136
2013-07-18 0.26196127580383316
2013-07-19 0.26285046487213093
2013-07-22 0.26501570881889663
2013-07-23 0.26425867904682515
2013-07-24 0.2633522691733155
2013-07-25 0.2641301396224591
2013-07-26 0.26502541244379
2013-07-29 0.2688028739054307
2013-07-30 0.2701165866977923
2013-07-31 0.2807869048471043
2013-08-01 0.28060608216903726
2013-08-02 0.281813562790297
2013-08-05 0.28550534729701166
2013-08-06 0.2828407000867625
2013-08-07 0.2841984194533521
2013-08-08 0.2841271142701743
2013-08-09 0.28420559444911647
2013-08-12 0.28619240525295897
2013-08-13 0.2887337721001265
2013-08-14 0.2897283930669139
2013-08-15 0.2924708266402729
2013-08-16 0.2933186080367552
2013-08-19 0.29514534908166895
2013-08-20 0.29362944049833806
2013-08-21 0.29481975323135723
2013-08-22 0.2942640499399477
2013-08-23 0.29414473868501073
2013-08-26 0.29477849023665054
2013-08-27 0.2940691888164034
2013-08-28 0.2948793541269837
2013-08-29 0.2950611569379637
2013-08-30 0.28784971502101564
2013-09-03 0.26373641974724554
2013-09-04 0.26341123743396
2013-09-05 0.2631544720263743
2013-09-06 0.2634562538907063
2013-09-09 0.2638829383157342
2013-09-10 0.26355844778937787
2013-09-11 0.2651430787846672
2013-09-12 0.26545133182736913
2013-09-13 0.26660353860182234
2013-09-16 0.266990637803609
2013-09-17 0.2662001080740224
2013-09-18 0.26627598330815055
2013-09-19 0.2662957799457911
2013-09-20 0.2660489830303464
2013-09-23 0.2724000815371129
2013-09-24 0.2721927852961395
2013-09-25 0.27211406508781166
2013-09-26 0.2736404440180774
2013-09-27 0.27272043643766575
2013-09-30 0.2757394992358471
2013-10-01 0.27554864408455826
2013-10-02 0.2769379948950728
2013-10-03 0.2768576230588374
2013-10-04 0.27654542506844715
2013-10-07 0.23089462826765303
2013-10-08 0.23199697090359447
2013-10-09 0.23166994657728948
2013-10-10 0.23107523899868632
2013-10-11 0.2308425495160497
2013-10-14 0.23057114359168246
2013-10-15 0.23085767173655966
2013-10-16 0.23012559075832612
2013-10-17 0.22973664466437574
2013-10-18 0.22890508893764921
2013-10-21 0.22953571499290062
2013-10-22 0.231126453138015
2013-10-23 0.2359838215254801
2013-10-24 0.23269563413770877
2013-10-25 0.23551261742417504
2013-10-28 0.23847012040605894
2013-10-29 0.24465112178598505
2013-10-30 0.23825984230439712
2013-10-31 0.25096111938859744
2013-11-01 0.2518631338760057
2013-11-04 0.2521240968276208
2013-11-05 0.25151538313042526
2013-11-06 0.25174073120254176
2013-11-07 0.2546182747209881
2013-11-08 0.2524060201364169
2013-11-11 0.24345530745415725
2013-11-12 0.244844770497367
2013-11-13 0.2485713937260998
2013-11-14 0.25640025588891185
2013-11-15 0.2609020041770919
2013-11-18 0.2538482324214193
2013-11-19 0.24761107622349685
2013-11-20 0.25192308273566255
2013-11-21 0.2544614874258574
2013-11-22 0.2513477165006316
2013-11-25 0.25274603298242293
2013-11-26 0.2522679963211117
2013-11-27 0.2522748313600422
2013-11-29 0.2658344849200058
2013-12-02 0.26858754026592346
2013-12-03 0.26691532102158144
2013-12-04 0.268326790254535
2013-12-05 0.2681487313042276
2013-12-06 0.26690343023318586
2013-12-09 0.2630114355763135
2013-12-10 0.2665753874990754
2013-12-11 0.2661673557928496
2013-12-12 0.27053806210586373
2013-12-13 0.27155288532119226
2013-12-16 0.25204636449240586
2013-12-17 0.25216126819422996
2013-12-18 0.2541194962421292
2013-12-19 0.2600998878981383
2013-12-20 0.25963392181836215
2013-12-23 0.324453899347763
2013-12-24 0.3241525038339746
2013-12-26 0.3225912154959948
2013-12-27 0.3178454491054788
2013-12-30 0.31493425984062395
2013-12-31 0.30099546709831954
2014-01-02 0.3023539743863186
2014-01-03 0.3014085049116427
2014-01-06 0.3054043411744045
2014-01-07 0.30915563096986065
2014-01-08 0.312579379318455
2014-01-09 0.30956439586782936
2014-01-10 0.3103996467193391
2014-01-13 0.3073388308021607
2014-01-14 0.3107981060433437
2014-01-15 0.30922414705711304
2014-01-16 0.3111959823205049
2014-01-17 0.30882135514354403
2014-01-21 0.2472466334143589
2014-01-22 0.2459167559738312
2014-01-23 0.2468006511226158
2014-01-24 0.2464873449914992
2014-01-27 0.24642529156735887
2014-01-28 0.2482001907660025
2014-01-29 0.24849372402339537
2014-01-30 0.24890283520638798
2014-01-31 0.27324573019153514
2014-02-03 0.27347388941004214
2014-02-04 0.2721608685042986
2014-02-05 0.2733965996077677
2014-02-06 0.2717823628878058
2014-02-07 0.2716211048825291
2014-02-10 0.2703997361891555
2014-02-11 0.2720450281171958
2014-02-12 0.2726628822217158
2014-02-13 0.27249301375589113
2014-02-14 0.27195183990214167
2014-02-18 0.27317792893668474
2014-02-19 0.2794257180251114
2014-02-20 0.2773223666718739
2014-02-21 0.27771652678475406
2014-02-24 0.2731404728746289
2014-02-25 0.2915135678554838
2014-02-26 0.303374388823715
2014-02-27 0.3085448207109462
2014-02-28 0.3140143376942015
2014-03-03 0.3092583746006618
2014-03-04 0.31059449404960127
2014-03-05 0.3147646710134421
2014-03-06 0.3306966412707104
2014-03-07 0.32699777924086953
2014-03-10 0.3409409571727621
2014-03-11 0.2942080440517863
2014-03-12 0.2831157639277452
2014-03-13 0.2896602299793051
2014-03-14 0.29893439366741004
2014-03-17 0.2894322746991671
2014-03-18 0.27448208669911656
2014-03-19 0.2806737545989429
2014-03-20 0.2859397192019123
2014-03-21 0.2860972223868344
2014-03-24 0.2894354007719443
2014-03-25 0.2870486395657822
2014-03-26 0.2887452084256837
2014-03-27 0.29355837921916245
2014-03-28 0.29176021370984995
2014-03-31 0.27712733782908416
2014-04-01 0.27874355034321013
2014-04-02 0.31075710657825834
2014-04-03 0.3294882163426682
2014-04-04 0.3207840661818991
2014-04-07 0.3233539286940595
2014-04-08 0.32861154107389656
2014-04-09 0.3293200585107505
2014-04-10 0.32728796084251
2014-04-11 0.3249995345951719
2014-04-14 0.3226495843999844
2014-04-15 0.31971342882233217
2014-04-16 0.3226920760418847
2014-04-17 0.3194721117159245
2014-04-21 0.3169251712268931
2014-04-22 0.32133296752213647
2014-04-23 0.32057836919442817
2014-04-24 0.3201033124570567
2014-04-25 0.3168045374744265
2014-04-28 0.31548219744031325
2014-04-29 0.31954757878782497
2014-04-30 0.3246569902684424
2014-05-01 0.3266135193395923
2014-05-02 0.32885328694386484
2014-05-05 0.31967815034440844
2014-05-06 0.3190059137539002
2014-05-07 0.31851201392579087
2014-05-08 0.3209339513313107
2014-05-09 0.3246546625567939
2014-05-12 0.32352575951458795
2014-05-13 0.33159156609679724
2014-05-14 0.33325297843423723
2014-05-15 0.3272754916921071
2014-05-16 0.3255533192989858
2014-05-19 0.32775317498522233
2014-05-20 0.32969219374613334
2014-05-21 0.32952695656838765
2014-05-22 0.32928420344619364
2014-05-23 0.3298968091634733
2014-05-27 0.33275967753714236
2014-05-28 0.333130800388611
2014-05-29 0.3319342490719483
2014-05-30 0.3009134256451865
2014-06-02 0.3007094634897525
2014-06-03 0.3038843285226738
2014-06-04 0.3014807311505063
2014-06-05 0.3021040696680396
2014-06-06 0.3025678195705853
2014-06-09 0.2926977627344478
2014-06-10 0.2914267734978714
2014-06-11 0.2899400756175408
2014-06-12 0.28952618629144794
2014-06-13 0.2880428556096341
2014-06-16 0.28404351464145133
2014-06-17 0.2854723302578838
2014-06-18 0.2835647558757849
2014-06-19 0.2831456292631795
2014-06-20 0.2825165188274941
2014-06-23 0.2832295550122823
2014-06-24 0.2811903930360271
2014-06-25 0.2847350892517996
2014-06-26 0.28605112387558773
2014-06-27 0.2858930316055192
2014-06-30 0.27879110154775055
2014-07-01 0.2817330546268535
2014-07-02 0.28254965567811235
2014-07-03 0.28237700118792924
2014-07-07 0.2826749529415521
2014-07-08 0.2807803287251292
2014-07-09 0.28293924159163103
2014-07-10 0.28284438130979983
2014-07-11 0.2830810338912252
2014-07-14 0.27707969221184364
2014-07-15 0.2764464476927895
2014-07-16 0.2824693143466476
2014-07-17 0.2834546873598855
2014-07-18 0.28201638905900733
2014-07-21 0.27962969719257746
2014-07-22 0.27958668972855116
2014-07-23 0.28041224172195883
2014-07-24 0.2797541154056932
2014-07-25 0.2802215451653194
2014-07-28 0.27956728827141186
2014-07-29 0.2807116153552326
2014-07-30 0.2826033082378842
2014-07-31 0.2784041677109799
2014-08-01 0.27653477275276317
2014-08-04 0.2756971599016432
2014-08-05 0.27693426289258294
2014-08-06 0.2768693417994726
2014-08-07 0.27666626889817797
2014-08-08 0.2756523015579528
2014-08-11 0.2740287731776214
2014-08-12 0.2722974269982193
2014-08-13 0.2730995038280577
2014-08-14 0.2753764981752638
2014-08-15 0.27489800920821084
2014-08-18 0.2688349472390725
2014-08-19 0.2684045406157085
2014-08-20 0.26829881627597424
2014-08-21 0.26725580803888654
2014-08-22 0.2678572388148112
2014-08-25 0.267437244446822
2014-08-26 0.2670225692202876
2014-08-27 0.268197455521246
2014-08-28 0.26736890831663684
2014-08-29 0.2425918841926591
2014-09-02 0.24286137649795267
2014-09-03 0.24135142795303197
2014-09-04 0.23999650144496026
2014-09-05 0.24016576286396016
2014-09-08 0.24140630159029094
2014-09-09 0.2398174292164892
2014-09-10 0.23838358571886328
2014-09-11 0.24141742225555385
2014-09-12 0.24048062281204052
2014-09-15 0.23906816430055372
2014-09-16 0.23969559607720797
2014-09-17 0.23964794078092083
2014-09-18 0.2385874238026611
2014-09-19 0.23742481453708028
2014-09-22 0.2372385783392826
2014-09-23 0.2387385812306392
2014-09-24 0.23928364051307277
2014-09-25 0.238815799235411
2014-09-26 0.23782900098493912
2014-09-29 0.23719575291707312
2014-09-30 0.23094271061961386
2014-10-01 0.2224919153613541
2014-10-02 0.2217540219923729
2014-10-03 0.22401298127272484
2014-10-06 0.22315575064979326
2014-10-07 0.2223625244048392
2014-10-08 0.22280464348603912
2014-10-09 0.2232337656317774
2014-10-10 0.22373472437441497
2014-10-13 0.22688772729979514
2014-10-14 0.22888764788122465
2014-10-15 0.22690913928639822
2014-10-16 0.22640205299378427
2014-10-17 0.22597132597894906
2014-10-20 0.23069179348696828
2014-10-21 0.23129650299190202
2014-10-22 0.2307104281792598
2014-10-23 0.23140992171105249
2014-10-24 0.23144315477147873
2014-10-27 0.22923103773414139
2014-10-28 0.22871853039987183
2014-10-29 0.2276919737982322
2014-10-30 0.22624110922407348
2014-10-31 0.279241106183843
2014-11-03 0.279849930441737
2014-11-04 0.27991552308236933
2014-11-05 0.279910679123851
2014-11-06 0.2789728760372365
2014-11-07 0.2797884428980663
2014-11-10 0.2794868646598272
2014-11-11 0.2793466303699984
2014-11-12 0.27865855390458133
2014-11-13 0.27954748294560433
2014-11-14 0.2804592699815706
2014-11-17 0.2791091295145133
2014-11-18 0.27836038582439215
2014-11-19 0.2813432281973153
2014-11-20 0.28205064280946146
2014-11-21 0.281943589564746
2014-11-24 0.28238770167798083
2014-11-25 0.2827597366157499
2014-11-26 0.28225333663691177
2014-11-28 0.30488975880956193
2014-12-01 0.27324413323106467
2014-12-02 0.27211262061802416
2014-12-03 0.27331739792914733
2014-12-04 0.2746852076850588
2014-12-05 0.2755421034574341
2014-12-08 0.2754762958358051
2014-12-09 0.2762459000347644
2014-12-10 0.2767275345827191
2014-12-11 0.2773362391389984
2014-12-12 0.2759080468108134
2014-12-15 0.2752853441533707
2014-12-16 0.2738806928931412
2014-12-17 0.2753860265837633
2014-12-18 0.27536539296978996
2014-12-19 0.2755101759540532
2014-12-22 0.27876332337177795
2014-12-23 0.2786514765582759
2014-12-24 0.2790982860834545
2014-12-26 0.2793835086095626
2014-12-29 0.278968874479565
2014-12-30 0.27967484885484106
2014-12-31 0.2883835589533607
2015-01-02 0.2903613959369975
2015-01-05 0.2586408634468164
2015-01-06 0.25851900063917266
2015-01-07 0.2603160204659173
2015-01-08 0.25754801430837554
2015-01-09 0.2573970768580574
2015-01-12 0.2576660511180747
2015-01-13 0.2579178763309018
2015-01-14 0.2583561168069838
2015-01-15 0.25928192656331617
2015-01-16 0.2593953255124577
2015-01-20 0.2591742114443816
2015-01-21 0.25968118981137334
2015-01-22 0.25937959093330026
2015-01-23 0.26004056553610116
2015-01-26 0.26093520854126645
2015-01-27 0.2622662856070384
2015-01-28 0.2642739774303596
2015-01-29 0.2621670674002403
2015-01-30 0.294516781355956
2015-02-02 0.29259685740421254
2015-02-03 0.2912298553899391
2015-02-04 0.29243420315432256
2015-02-05 0.2919887931434857
2015-02-06 0.2934239276004953
2015-02-09 0.2820824903666765
2015-02-10 0.283020313137185
2015-02-11 0.28446727659391036
2015-02-12 0.286078984289526
2015-02-13 0.29065776007920396
2015-02-17 0.2985672179969454
2015-02-18 0.2976006292571519
2015-02-19 0.2965169999276261
2015-02-20 0.29437383323376537
2015-02-23 0.2912364048336063
2015-02-24 0.29339974856554807
2015-02-25 0.29530664698991427
2015-02-26 0.2956538122805541
2015-02-27 0.2986861144045124
2015-03-02 0.3010424773819599
2015-03-03 0.30246155209284586
2015-03-04 0.30285980094806786
2015-03-05 0.30065560387473156
2015-03-06 0.3009227223222009
2015-03-09 0.3015380710214658
2015-03-10 0.30157684481413816
2015-03-11 0.3019356558834645
2015-03-12 0.30489051782791715
2015-03-13 0.3041673837705787
2015-03-16 0.31087050933553984
2015-03-17 0.3106734596164163
2015-03-18 0.3105377094947453
2015-03-19 0.30825515399940767
2015-03-20 0.32840901252059235
2015-03-23 0.33679625263600327
2015-03-24 0.33731790734784506
2015-03-25 0.3377820374053344
2015-03-26 0.33709613451381254
2015-03-27 0.33762138199823344
2015-03-30 0.3371550330580789
2015-03-31 0.3251638606607874
2015-04-01 0.32575164744451407
2015-04-02 0.3257743919419158
2015-04-06 0.32527229128353485
2015-04-07 0.32477969940530776
2015-04-08 0.32677405941625093
2015-04-09 0.3252856563866661
2015-04-10 0.32496279396918126
2015-04-13 0.325544970994456
2015-04-14 0.3258716579362575
2015-04-15 0.3279659608948111
2015-04-16 0.3281831446899333
2015-04-17 0.32868484350369725
2015-04-20 0.29924959143085106
2015-04-21 0.298939804246348
2015-04-22 0.2977907540009588
2015-04-23 0.29819190678886454
2015-04-24 0.29828948602261757
2015-04-27 0.2965551203368577
2015-04-28 0.2971914683980466
2015-04-29 0.2978960151426469
2015-04-30 0.29153654288774195
2015-05-01 0.29164692756285737
2015-05-04 0.29206408220003266
2015-05-05 0.2922885585285303
2015-05-06 0.2926703078104931
2015-05-07 0.2924807046078227
2015-05-08 0.29191315738945595
2015-05-11 0.29218613256097326
2015-05-12 0.2919521339073574
2015-05-13 0.2912019828616379
2015-05-14 0.2916429574182292
2015-05-15 0.29139223421971605
2015-05-18 0.29132844669876995
2015-05-19 0.29131064229959297
2015-05-20 0.2915302012094785
2015-05-21 0.2924529641986946
2015-05-22 0.29273280416694
2015-05-26 0.2876580569182381
2015-05-27 0.287611973440184
2015-05-28 0.2884792109418772
2015-05-29 0.2703900379861106
2015-06-01 0.2706863588040175
2015-06-02 0.27084089631962893
2015-06-03 0.2707823047665392
2015-06-04 0.270341221171341
2015-06-05 0.2709251302108331
2015-06-08 0.27080410939522187
2015-06-09 0.27018087370299204
2015-06-10 0.2700803077264449
2015-06-11 0.26989454071727637
2015-06-12 0.27527563918752995
2015-06-15 0.2778888339538108
2015-06-16 0.2773704172852298
2015-06-17 0.27548864070565565
2015-06-18 0.27543037606510845
2015-06-19 0.27675730406419286
2015-06-22 0.27812571788786933
2015-06-23 0.2784601485568762
2015-06-24 0.27824970392349924
2015-06-25 0.2782950862726781
2015-06-26 0.2780068246029359
2015-06-29 0.271513789894912
2015-06-30 0.24976767738735836
2015-07-01 0.25188433407644006
2015-07-02 0.2532554552810966
2015-07-06 0.25123223631898534
2015-07-07 0.2511898925072024
2015-07-08 0.2516434756461069
2015-07-09 0.2522977338159355
2015-07-10 0.2522068991415697
2015-07-13 0.2523111403434012
2015-07-14 0.2530189515661456
2015-07-15 0.25368424335567447
2015-07-16 0.25338566944059565
2015-07-17 0.2583961189056065
2015-07-20 0.2566130850157254
2015-07-21 0.2575562186066306
2015-07-22 0.25897372860365675
2015-07-23 0.25860299945017795
2015-07-24 0.2574496052658562
2015-07-27 0.25737887215187616
2015-07-28 0.2595884276087962
2015-07-29 0.2621031228041231
2015-07-30 0.26203956089717073
2015-07-31 0.3064249161669525
2015-08-03 0.3036206943044727
2015-08-04 0.30415672068055744
2015-08-05 0.30445338369910646
2015-08-06 0.30583200440188657
2015-08-07 0.30496229790516965
2015-08-10 0.30417372457572694
2015-08-11 0.3077792185277397
2015-08-12 0.3086985945731192
2015-08-13 0.30799773764129046
2015-08-14 0.30776653486785643
2015-08-17 0.3070747455168811
2015-08-18 0.306726583053353
2015-08-19 0.307824816409717
2015-08-20 0.3081065187783457
2015-08-21 0.3083983801827612
2015-08-24 0.3094083602690325
2015-08-25 0.3103398727202453
2015-08-26 0.31103418922660997
2015-08-27 0.3114297384903192
2015-08-28 0.31116901534852515
2015-08-31 0.337819966944607
2015-09-01 0.33973312472897915
2015-09-02 0.33890239914999476
2015-09-03 0.34260882363593637
2015-09-04 0.34363450671702184
2015-09-08 0.32492386848363264
2015-09-09 0.3258499383996252
2015-09-10 0.3254029614547865
2015-09-11 0.32587434016431915
2015-09-14 0.3256631991583814
2015-09-15 0.32532177839778187
2015-09-16 0.32531131468383667
2015-09-17 0.327148812812895
2015-09-18 0.32742919604105464
2015-09-21 0.32964231290015067
2015-09-22 0.3292675447047507
2015-09-23 0.3291854250036909
2015-09-24 0.33054664050147053
2015-09-25 0.3293704798782329
2015-09-28 0.33061727886576886
2015-09-29 0.33041247584981437
2015-09-30 0.33857138045463137
2015-10-01 0.3379935001900857
2015-10-02 0.33942200745132256
2015-10-05 0.49745696821525653
2015-10-06 0.3394841224811658
2015-10-07 0.34013989494217606
2015-10-08 0.33867230901507833
2015-10-09 0.3384316526877513
2015-10-12 0.3022004246335568
2015-10-13 0.3036752202657752
2015-10-14 0.30493967753872886
2015-10-15 0.3051166561451691
2015-10-16 0.30457212161770403
2015-10-19 0.30403312016047496
2015-10-20 0.30200320640151695
2015-10-21 0.30210341384437966
2015-10-22 0.300935871131495
2015-10-23 0.30322266677777643
2015-10-26 0.30398094050889474
2015-10-27 0.3052443216358535
2015-10-28 0.3049399153992961
2015-10-29 0.3068692492196964
2015-10-30 0.3534905434984118
2015-11-02 0.35236992941131756
2015-11-03 0.3522166843124769
2015-11-04 0.3546075078195475
2015-11-05 0.3557559361375131
2015-11-06 0.3563510069843329
2015-11-09 0.3568436986577441
2015-11-10 0.3572561900715118
2015-11-11 0.35830253224672814
2015-11-12 0.35932226233458325
2015-11-13 0.35990580084472024
2015-11-16 0.3586116839901874
2015-11-17 0.35880518039322645
2015-11-18 0.35646756528391105
2015-11-19 0.3617286701295184
2015-11-20 0.363603980156931
2015-11-23 0.3638181058455312
2015-11-24 0.36374455774528197
2015-11-25 0.36397775669539156
2015-11-27 0.3649252277541205
2015-11-30 0.390802255668085
2015-12-01 0.39154935568523114
2015-12-02 0.39309821366876563
2015-12-03 0.3936828905808632
2015-12-04 0.3899020240895131
2015-12-07 0.3908301812090674
2015-12-08 0.3898224648147445
2015-12-09 0.39102623586481783
2015-12-10 0.3912548298781221
2015-12-11 0.39266233683589263
2015-12-14 0.39210585581964863
2015-12-15 0.38976614906655355
2015-12-16 0.3896500695061947
2015-12-17 0.3906853512448735
2015-12-18 0.39387425619508715
2015-12-21 0.3363095176434582
2015-12-22 0.3369690255252349
2015-12-23 0.3371738726669969
2015-12-24 0.3367689270177627
2015-12-28 0.3380774814955127
2015-12-29 0.33835183116146694
2015-12-30 0.33866914626135286
2015-12-31 0.33297983442216217
2016-01-04 0.3340708626151881
2016-01-05 0.33336357224607804
2016-01-06 0.33471691038016627
2016-01-07 0.3367129976827271
2016-01-08 0.33615772471416766
2016-01-11 0.33532263134889034
2016-01-12 0.33499313491201976
2016-01-13 0.33683457219092383
2016-01-14 0.33890409559285
2016-01-15 0.32893823690849217
2016-01-19 0.33222265355358543
2016-01-20 0.3323319040920676
2016-01-21 0.33241098531650787
2016-01-22 0.33499389107876176
2016-01-25 0.3274877671270325
2016-01-26 0.3256556305305228
2016-01-27 0.32685680439168185
2016-01-28 0.33157889269337515
2016-01-29 0.3695676880305779
2016-02-01 0.38379474655002993
2016-02-02 0.38649550701228896
2016-02-03 0.3864222040667162
2016-02-04 0.38438561676950006
2016-02-05 0.3839594993001208
2016-02-08 0.38644211580091364
2016-02-09 0.3859673395544848
2016-02-10 0.38776604324861286
2016-02-11 0.39011155290114125
2016-02-12 0.3899849479821027
2016-02-16 0.392916832585741
2016-02-17 0.39491682383737203
2016-02-18 0.3973369087772272
2016-02-19 0.4018861141058358
2016-02-22 0.4089624273161742
2016-02-23 0.4095539541556326
2016-02-24 0.40934834486301
2016-02-25 0.411504458445908
2016-02-26 0.4102199537870016
2016-02-29 0.4125882431807353
2016-03-01 0.41231556480105097
2016-03-02 0.41333426225349035
2016-03-03 0.4116326064347804
2016-03-04 0.40910107012389524
2016-03-07 0.4094319394367131
2016-03-08 0.41114439034643724
2016-03-09 0.41235229433895687
2016-03-10 0.41253464687828295
2016-03-11 0.41501844930435716
2016-03-14 0.416152068479673
2016-03-15 0.4179517843839728
2016-03-16 0.4184056876518863
2016-03-17 0.417405516544544
2016-03-18 0.4172854166071467
2016-03-21 0.41758443001053847
2016-03-22 0.41869299898305956
2016-03-23 0.4188557136226014
2016-03-24 0.41780175265977726
2016-03-28 0.420643391246029
2016-03-29 0.4219572158883183
2016-03-30 0.42384493660919703
2016-03-31 0.3849794020682022
2016-04-01 0.38676806802529445
2016-04-04 0.35909705215861804
2016-04-05 0.35776574486562857
2016-04-06 0.3601952859513473
2016-04-07 0.36071228423722446
2016-04-08 0.35640966580125055
2016-04-11 0.3559035475871942
2016-04-12 0.35756015079849873
2016-04-13 0.3586096922915769
2016-04-14 0.3588771604338558
2016-04-15 0.3580967613380021
2016-04-18 0.36068670522374274
2016-04-19 0.36053994216235047
2016-04-20 0.360685021719504
2016-04-21 0.3614748788533686
2016-04-22 0.3605215438633211
2016-04-25 0.36099907208748133
2016-04-26 0.36146345851577955
2016-04-27 0.36432728684193405
2016-04-28 0.3642689400291299
2016-04-29 0.35532204444963844
2016-05-02 0.3541300725557364
2016-05-03 0.35556609846444415
2016-05-04 0.35686470131761144
2016-05-05 0.358622638544249
2016-05-06 0.35830709987446746
2016-05-09 0.35534290679525404
2016-05-10 0.3556074459409392
2016-05-11 0.3570232871213103
2016-05-12 0.35909801172379546
2016-05-13 0.36080128269655803
2016-05-16 0.3606336602290938
2016-05-17 0.36318950384170046
2016-05-18 0.37131477913013167
2016-05-19 0.37027408818006075
2016-05-20 0.3730965633257976
2016-05-23 0.3745829798341297
2016-05-24 0.37364194909326726
2016-05-25 0.37332832532110605
2016-05-26 0.3744925620269386
2016-05-27 0.37701424898526575
2016-05-31 0.35749441947610716
2016-06-01 0.3595676605081835
2016-06-02 0.3653706422043273
2016-06-03 0.35979383679931276
2016-06-06 0.3592409964550907
2016-06-07 0.36000602623093503
2016-06-08 0.36063792515431853
2016-06-09 0.3612772185361654
2016-06-10 0.3600166086716616
2016-06-13 0.32881849953434833
2016-06-14 0.3282011380080941
2016-06-15 0.32952573816155073
2016-06-16 0.3291648359465994
2016-06-17 0.3292370194394126
2016-06-20 0.32883484015427006
2016-06-21 0.3288372399964867
2016-06-22 0.32771429105394134
2016-06-23 0.3264615977468647
2016-06-24 0.32892473180210313
2016-06-27 0.3286513029233417
2016-06-28 0.32899873217791376
2016-06-29 0.3285463343157882
2016-06-30 0.3133998556847383
2016-07-01 0.3175327188154259
2016-07-05 0.3197788893873771
2016-07-06 0.3214686159218451
2016-07-07 0.32275637622428655
2016-07-08 0.32200080741530424
2016-07-11 0.32256994785132626
2016-07-12 0.32283829150976495
2016-07-13 0.3234717303468256
2016-07-14 0.3237150740326066
2016-07-15 0.3232642718175884
2016-07-18 0.3114176202262961
2016-07-19 0.3119543571289553
2016-07-20 0.31209340545975617
2016-07-21 0.31304022464143755
2016-07-22 0.3124346191438041
2016-07-25 0.3126748588917947
2016-07-26 0.3129584135734116
2016-07-27 0.3127483425870063
2016-07-28 0.31270315300215396
2016-07-29 0.3051674997613239
2016-08-01 0.30570064785388995
2016-08-02 0.3063587197162008
2016-08-03 0.3069565518948208
2016-08-04 0.3072569962577721
2016-08-05 0.30707368393497836
2016-08-08 0.30690968176973116
2016-08-09 0.30715949854392455
2016-08-10 0.3087617583316694
2016-08-11 0.30959211650956264
2016-08-12 0.3101051399957259
2016-08-15 0.3109078622739777
2016-08-16 0.31151157586668027
2016-08-17 0.31250450946162056
2016-08-18 0.3124160576758387
2016-08-19 0.3140315699125646
2016-08-22 0.3005376508510855
2016-08-23 0.30084490328801367
2016-08-24 0.30076915570885826
2016-08-25 0.300337247830961
2016-08-26 0.3005361896499178
2016-08-29 0.3007316684686553
2016-08-30 0.3008171471263786
2016-08-31 0.2781796421560072
2016-09-01 0.2786217766171132
2016-09-02 0.28857476375957986
2016-09-06 0.2849840759124818
2016-09-07 0.2865024935568827
2016-09-08 0.2834463267667264
2016-09-09 0.28421659096305013
2016-09-12 0.2844683732438556
2016-09-13 0.2863148462211785
2016-09-14 0.2866152163773609
2016-09-15 0.2862961211969614
2016-09-16 0.28635309045788787
2016-09-19 0.28417835617924514
2016-09-20 0.2839528316024794
2016-09-21 0.28324371734671916
2016-09-22 0.285854667043651
2016-09-23 0.2860810234356618
2016-09-26 0.2722617619004015
2016-09-27 0.27277218127184893
2016-09-28 0.27283381556633807
2016-09-29 0.2739571150028697
2016-09-30 0.26367670842812874
2016-10-03 0.26378679124490617
2016-10-04 0.2646441873362103
2016-10-05 0.2652779530385626
2016-10-06 0.2659289285826254
2016-10-07 0.2663073906016182
2016-10-10 0.26733473747614617
2016-10-11 0.2675176895395466
2016-10-12 0.267775019122479
2016-10-13 0.26769164560719355
2016-10-14 0.26743074159577696
2016-10-17 0.26747351090745053
2016-10-18 0.26737071001990625
2016-10-19 0.267849975741443
2016-10-20 0.2677564296688211
2016-10-21 0.2683772211881799
2016-10-24 0.26865703177414296
2016-10-25 0.2686853747520243
2016-10-26 0.2688415598129293
2016-10-27 0.26866247523668785
2016-10-28 0.26998618310221517
2016-10-31 0.27930317293722734
2016-11-01 0.2782070391275931
2016-11-02 0.27824764208451247
2016-11-03 0.2786133232464185
2016-11-04 0.27928765120384275
2016-11-07 0.2785590920397833
2016-11-08 0.27931445563268154
2016-11-09 0.27941330344304494
2016-11-10 0.2807116776088947
2016-11-11 0.2814446431578954
2016-11-14 0.28180192563356604
2016-11-15 0.2819233996271016
2016-11-16 0.2839205642993734
2016-11-17 0.28537096214798785
2016-11-18 0.2849963430193751
2016-11-21 0.2846103397639625
2016-11-22 0.2838743056385545
2016-11-23 0.2841437853894554
2016-11-25 0.283924965940636
2016-11-28 0.28472662706007223
2016-11-29 0.2852446531200777
2016-11-30 0.33634391169477207
2016-12-01 0.33252362751758996
2016-12-02 0.32834797326323956
2016-12-05 0.31697387434505486
2016-12-06 0.3161716202585345
2016-12-07 0.3184475504629931
2016-12-08 0.32005214125544756
2016-12-09 0.3212032476527653
2016-12-12 0.32156607255025815
2016-12-13 0.321297851467853
2016-12-14 0.32136034555208814
2016-12-15 0.32007001370398364
2016-12-16 0.31879184950588957
2016-12-19 0.3206994355501988
2016-12-20 0.31751505895869886
2016-12-21 0.3207920593475493
2016-12-22 0.3202923220111248
2016-12-23 0.32055642566094694
2016-12-27 0.3211518661581295
2016-12-28 0.32172903338072095
2016-12-29 0.3216028736178217
2016-12-30 0.30222197891971514
2017-01-03 0.30299526989960585
2017-01-04 0.3067856431601932
2017-01-05 0.30601049563989297
2017-01-06 0.30674563166965824
2017-01-09 0.2946155062751417
2017-01-10 0.2946261022896335
2017-01-11 0.29444706241758456
2017-01-12 0.29381320272840905
2017-01-13 0.29391284540924434
2017-01-17 0.2941285930665458
2017-01-18 0.29658171441118514
2017-01-19 0.29541356222288223
2017-01-20 0.29553644502853404
2017-01-23 0.29626559170283334
2017-01-24 0.29635693797152096
2017-01-25 0.2961030207950747
2017-01-26 0.2989272461295141
2017-01-27 0.2988105198457057
2017-01-30 0.29934372524933
2017-01-31 0.29926695271015913
2017-02-01 0.29931383686602503
2017-02-02 0.3005456043398179
2017-02-03 0.30068570820027885
2017-02-06 0.3011590794770636
2017-02-07 0.299844574304972
2017-02-08 0.30021632745453186
2017-02-09 0.30015138356873056
2017-02-10 0.3009674379427001
2017-02-13 0.2937750791413219
2017-02-14 0.2936702504253397
2017-02-15 0.2931185488747462
2017-02-16 0.29290204764179956
2017-02-17 0.29283141859446116
2017-02-21 0.2855128132434859
2017-02-22 0.28699002826056197
2017-02-23 0.28736578846657895
2017-02-24 0.2882360741540239
2017-02-27 0.2880401460611718
2017-02-28 0.284868072877569
2017-03-01 0.28405814711685323
2017-03-02 0.2837914847727456
2017-03-03 0.2840984632237574
2017-03-06 0.28393907362035925
2017-03-07 0.2843192764023341
2017-03-08 0.2850278758736945
2017-03-09 0.2855119715896375
2017-03-10 0.2840606933408575
2017-03-13 0.28583064128577235
2017-03-14 0.2866797031353273
2017-03-15 0.286716878567445
2017-03-16 0.28696125751741886
2017-03-17 0.28778662101309227
2017-03-20 0.2787434162734402
2017-03-21 0.2787071671055346
2017-03-22 0.27871531812966055
2017-03-23 0.2783314637626301
2017-03-24 0.2781571284011508
2017-03-27 0.2788756501802214
2017-03-28 0.27831647288164
2017-03-29 0.27912112672602757
2017-03-30 0.2790139999405387
2017-03-31 0.25179915939800923
2017-04-03 0.25092238606363404
2017-04-04 0.24874704744256323
2017-04-05 0.24996891945532657
2017-04-06 0.2496255167550344
2017-04-07 0.24968750009266433
2017-04-10 0.24948915338406197
2017-04-11 0.25078930867657473
2017-04-12 0.25099457647741835
2017-04-13 0.2518306243648919
2017-04-17 0.2512290363101839
2017-04-18 0.2513360063099234
2017-04-19 0.25246650108294155
2017-04-20 0.2523490735965351
2017-04-21 0.2525074889889508
2017-04-24 0.24365316023219988
2017-04-25 0.24496943753980938
2017-04-26 0.24565764896128908
2017-04-27 0.24614518758338763
2017-04-28 0.24447149311180777
2017-05-01 0.24335434088414332
2017-05-02 0.24296210960866282
2017-05-03 0.24256546619678734
2017-05-04 0.24390483359655024
2017-05-05 0.24303169243617717
2017-05-08 0.2436580335845896
2017-05-09 0.2438798908451347
2017-05-10 0.24390714651972406
2017-05-11 0.24483407376789634
2017-05-12 0.2451278502565732
2017-05-15 0.24483938346337109
2017-05-16 0.2451120543619509
2017-05-17 0.24594377810167553
2017-05-18 0.2457114005443334
2017-05-19 0.2449732835613237
2017-05-22 0.24527104799140728
2017-05-23 0.24472315330145647
2017-05-24 0.24493884752507775
2017-05-25 0.24564257427743852
2017-05-26 0.24598783942194258
2017-05-30 0.2394561601255282
2017-05-31 0.23831179335295863
2017-06-01 0.2385102351662171
2017-06-02 0.2393042558630106
2017-06-05 0.23923859258008712
2017-06-06 0.23873838558025137
2017-06-07 0.2387513947996173
2017-06-08 0.23892412176847339
2017-06-09 0.2378516467866391
2017-06-12 0.23754379304918943
2017-06-13 0.23733023117362084
2017-06-14 0.23816754666203147
2017-06-15 0.2387561230092312
2017-06-16 0.24464939994090878
2017-06-19 0.24776607989326224
2017-06-20 0.2482109876868161
2017-06-21 0.24840733804342685
2017-06-22 0.2481654161256831
2017-06-23 0.248204365127578
2017-06-26 0.24791460423351508
2017-06-27 0.24702655591701556
2017-06-28 0.24703608999341167
2017-06-29 0.2461365006274399
2017-06-30 0.24271641023679416
2017-07-03 0.23499122441166423
2017-07-05 0.23471715839365198
2017-07-06 0.23491533172354714
2017-07-07 0.23506347579364156
2017-07-10 0.2350742358237307
2017-07-11 0.2352139887709056
2017-07-12 0.23599552012332717
2017-07-13 0.23573956398361878
2017-07-14 0.23612639583471778
2017-07-17 0.23634585346870787
2017-07-18 0.2371112038238251
2017-07-19 0.23801905825890746
2017-07-20 0.2380433420376039
2017-07-21 0.23814737101223749
2017-07-24 0.23904057539073545
2017-07-25 0.24243113784487674
2017-07-26 0.24285086567381792
2017-07-27 0.24226416175331922
2017-07-28 0.2429426160082828
2017-07-31 0.25558961689202503
2017-08-01 0.25520151415666986
2017-08-02 0.2548949608370001
2017-08-03 0.2547002348838536
2017-08-04 0.25447235215670705
2017-08-07 0.2499659584343268
2017-08-08 0.2501670398684048
2017-08-09 0.25009486365568534
2017-08-10 0.25050203652874387
2017-08-11 0.25098412474073384
2017-08-14 0.25062510838160856
2017-08-15 0.25071610416808515
2017-08-16 0.2516697380816975
2017-08-17 0.2518308122136989
2017-08-18 0.2514473866002196
2017-08-21 0.25136100223663166
2017-08-22 0.25178606535608056
2017-08-23 0.25171529941825654
2017-08-24 0.2517403224756781
2017-08-25 0.25141903815236605
2017-08-28 0.25168904111751716
2017-08-29 0.2512524871875206
2017-08-30 0.2519728203625648
2017-08-31 0.26044150332370297
2017-09-01 0.25488122907799166
2017-09-05 0.2651172236499259
2017-09-06 0.265019869848311
2017-09-07 0.2651176303669731
2017-09-08 0.264962930362885
2017-09-11 0.24817546772940113
2017-09-12 0.2481569915749386
2017-09-13 0.2490522471539415
2017-09-14 0.24989946100780588
2017-09-15 0.25215723136594803
2017-09-18 0.2515940095934358
2017-09-19 0.2516540150792414
2017-09-20 0.2515462030829727
2017-09-21 0.2516502143168703
2017-09-22 0.25192337005339005
2017-09-25 0.25195655989352056
2017-09-26 0.25213509556669994
2017-09-27 0.2527384586600513
2017-09-28 0.25283934645983946
2017-09-29 0.2588024459913314
2017-10-02 0.25927208455651807
2017-10-03 0.25906041370682115
2017-10-04 0.25829648452646553
2017-10-05 0.26280994058452384
2017-10-06 0.2589640745777354
2017-10-09 0.25838339914562153
2017-10-10 0.25790124451484386
2017-10-11 0.25777551006911303
2017-10-12 0.25890354324198167
2017-10-13 0.2595756130569694
2017-10-16 0.2542242166481159
2017-10-17 0.2534554092928945
2017-10-18 0.25411197531266005
2017-10-19 0.25452978904106627
2017-10-20 0.25498695982505964
2017-10-23 0.25469475741361874
2017-10-24 0.25437175150602237
2017-10-25 0.25501651547180915
2017-10-26 0.25443065616080174
2017-10-27 0.2554114056784135
2017-10-30 0.2554976961958651
2017-10-31 0.28285453940521665
2017-11-01 0.28186562720463554
2017-11-02 0.2808963966701786
2017-11-03 0.2806269745321858
2017-11-06 0.28053008004370483
2017-11-07 0.2804474413388825
2017-11-08 0.28042836458872883
2017-11-09 0.2808002678950629
2017-11-10 0.28119077520301217
2017-11-13 0.2812274261063488
2017-11-14 0.28180680447324313
2017-11-15 0.28200788796770115
2017-11-16 0.2825475363121157
2017-11-17 0.2828808270782341
2017-11-20 0.2957411404493528
2017-11-21 0.29535147544327894
2017-11-22 0.29596482737542545
2017-11-24 0.29542144699290257
2017-11-27 0.29584196317491457
2017-11-28 0.2955957963389391
2017-11-29 0.2961078943183083
2017-11-30 0.3181596856852454
2017-12-01 0.3154542315994714
2017-12-04 0.3170156805712537
2017-12-05 0.3165150031855844
2017-12-06 0.31664205878298474
2017-12-07 0.31622367960819675
2017-12-08 0.31602623959574333
2017-12-11 0.31580999246662217
2017-12-12 0.3161654033633136
2017-12-13 0.31590419562338096
2017-12-14 0.3166008289259966
2017-12-15 0.318924047683742
2017-12-18 0.31919302875686445
2017-12-19 0.31953865437558593
2017-12-20 0.3189266680972574
2017-12-21 0.3190281514674734
2017-12-22 0.318826802889244
2017-12-26 0.28979448824382564
2017-12-27 0.2892997570979087
2017-12-28 0.289306744496192
2017-12-29 0.27552129857578406
2018-01-02 0.27826661637476285
2018-01-03 0.27832217698387074
2018-01-04 0.2781243667573738
2018-01-05 0.2778611415436124
2018-01-08 0.27748027258032515
2018-01-09 0.2787177256643363
2018-01-10 0.27929536033477165
2018-01-11 0.2818118576606051
2018-01-12 0.27829634537873016
2018-01-16 0.2782471756188505
2018-01-17 0.2783941929653534
2018-01-18 0.2783810428461408
2018-01-19 0.27858189007535034
2018-01-22 0.2787990214927837
2018-01-23 0.27903168050592503
2018-01-24 0.2790840980435648
2018-01-25 0.27905862614988225
2018-01-26 0.2793809758700076
2018-01-29 0.2798097589861636
2018-01-30 0.279409732153959
2018-01-31 0.303608292726837
2018-02-01 0.3041799772868983
2018-02-02 0.3039149615718882
2018-02-05 0.3044336859656747
2018-02-06 0.3040051781552399
2018-02-07 0.3036398189530681
2018-02-08 0.30328700077497395
2018-02-09 0.303867526939705
2018-02-12 0.3028567675154972
2018-02-13 0.30205398047704224
2018-02-14 0.3023427904551773
2018-02-15 0.30185036119333025
2018-02-16 0.30252033509098764
2018-02-20 0.3026217655617801
2018-02-21 0.3028979526177089
2018-02-22 0.3024537580805371
2018-02-23 0.3019425584373184
2018-02-26 0.30186865913093036
2018-02-27 0.30241762235974395
2018-02-28 0.3265953289637012
2018-03-01 0.32669170264463865
2018-03-02 0.32788375594068875
2018-03-05 0.3163367674832128
2018-03-06 0.3178708170467414
2018-03-07 0.3188761871250406
2018-03-08 0.32045598339484355
2018-03-09 0.3200767095545418
2018-03-12 0.31993895704430003
2018-03-13 0.31947856121590373
2018-03-14 0.320392074913666
2018-03-15 0.3203122639791331
2018-03-16 0.32351255584054717
2018-03-19 0.32375893775483156
2018-03-20 0.32320980371529323
2018-03-21 0.32314920742577025
2018-03-22 0.32361457253112347
2018-03-23 0.3238627319758104
2018-03-26 0.32328085852240523
2018-03-27 0.3229529142121613
2018-03-28 0.3231250161608993
2018-03-29 0.32309503625281455
2018-04-02 0.3228511807617216
2018-04-03 0.3231447032103448
2018-04-04 0.3233433788733212
2018-04-05 0.3230047035768083
2018-04-06 0.32324045537635715
2018-04-09 0.31333124750921765
2018-04-10 0.3136859068769969
2018-04-11 0.313925656655818
2018-04-12 0.31427065898436196
2018-04-13 0.3150472627440812
2018-04-16 0.3148139660454256
2018-04-17 0.3153680049493997
2018-04-18 0.3158085617610699
2018-04-19 0.3164242465590832
2018-04-20 0.3173705489116417
2018-04-23 0.3174491024930364
2018-04-24 0.3169087458379509
2018-04-25 0.3161385025300164
2018-04-26 0.3174888567145891
2018-04-27 0.316772343190929
2018-04-30 0.3275304567055775
2018-05-01 0.3276222722406494
2018-05-02 0.3281780004937928
2018-05-03 0.3270380501494806
2018-05-04 0.3275646329419458
2018-05-07 0.3275079043367499
2018-05-08 0.32732052712109444
2018-05-09 0.3285665617354148
2018-05-10 0.329661504003025
2018-05-11 0.3311941178354153
2018-05-14 0.3151418533076624
2018-05-15 0.3153488603887338
2018-05-16 0.31662092865841784
2018-05-17 0.31826239067490564
2018-05-18 0.3187370256682057
2018-05-21 0.3185875146460895
2018-05-22 0.3182181148394081
2018-05-23 0.31820123080031953
2018-05-24 0.31893155038955706
2018-05-25 0.31962206340610344
2018-05-29 0.32003398013595824
2018-05-30 0.32065800389146554
2018-05-31 0.31730241386871333
2018-06-01 0.3181003152019911
2018-06-04 0.31769836043729127
2018-06-05 0.31830693528764853
2018-06-06 0.3261309015372423
2018-06-07 0.32721995940801124
2018-06-08 0.3276987133852616
2018-06-11 0.328307764713486
2018-06-12 0.330251974776478
2018-06-13 0.3318904762668013
2018-06-14 0.33402232677984367
2018-06-15 0.35948630225423805
2018-06-18 0.32220415843877565
2018-06-19 0.33756671091710133
2018-06-20 0.33820253957807217
2018-06-21 0.33814162822218996
2018-06-22 0.3390775112687314
2018-06-25 0.3394709256910246
2018-06-26 0.34012627625648795
2018-06-27 0.34143160771996345
2018-06-28 0.34090441131498583
2018-06-29 0.33648491248333623
2018-07-02 0.3359653264461369
2018-07-03 0.3368350902802597
2018-07-05 0.3373879770181743
2018-07-06 0.33792301865229024
2018-07-09 0.33811636825696234
2018-07-10 0.3388538498863285
2018-07-11 0.33860174257893916
2018-07-12 0.33843281807068537
2018-07-13 0.33816111983235214
2018-07-16 0.3370783394290453
2018-07-17 0.33725466837498663
2018-07-18 0.3364298792811958
2018-07-19 0.3367362291122851
2018-07-20 0.3356897810829232
2018-07-23 0.335210802370021
2018-07-24 0.3357689385243757
2018-07-25 0.33340228153105883
2018-07-26 0.3348738512692921
2018-07-27 0.3362063217457023
2018-07-30 0.33789869664104966
2018-07-31 0.3479828856036531
2018-08-01 0.34699782284468134
2018-08-02 0.34748074733836143
2018-08-03 0.3481312954912173
2018-08-06 0.3477961330440863
2018-08-07 0.3483628342679206
2018-08-08 0.3486071886026315
2018-08-09 0.35018602848110086
2018-08-10 0.35145210643004215
2018-08-13 0.3516748540015721
2018-08-14 0.35200366282021306
2018-08-15 0.35329863659595995


==> backtest_risk_mip.csv.txt <==
2012-08-15 16.28541531171196
2012-08-16 0.0307269462486962
2012-08-17 0.03064457103522983
2012-08-20 0.03040312268814586
2012-08-21 0.03003077367534008
2012-08-22 0.0290941816245416
2012-08-23 0.030068933137805773
2012-08-24 0.02763288991330666
2012-08-27 0.027508309926232717
2012-08-28 0.02664348565614676
2012-08-29 0.023138140949361133
2012-08-30 0.0213670361490094
2012-08-31 0.018440275818710345
2012-09-04 0.01825153522262215
2012-09-05 0.02827940567048424
2012-09-06 0.028591810802846538
2012-09-07 0.029023140089615315
2012-09-10 0.02909436137951668
2012-09-11 0.02903591724464665
2012-09-12 0.0406967505345832
2012-09-13 0.04217918662245615
2012-09-14 0.04297633930734927
2012-09-17 0.04267567249095545
2012-09-18 0.2109046239144076
2012-09-19 0.21030037130368656
2012-09-20 0.21166776429830622
2012-09-21 0.21158981335206414
2012-09-24 0.21444387889067554
2012-09-25 0.21537551034479155
2012-09-26 0.21792363921602814
2012-09-27 0.21770534743245415
2012-09-28 0.22466029877810664
2012-10-01 0.22458690072458148
2012-10-02 0.22491265093319618
2012-10-03 0.2397422813408639
2012-10-04 0.22225407690521082
2012-10-05 0.22531656219375346
2012-10-08 0.22556004588289313
2012-10-09 0.22476754329852924
2012-10-10 0.22497003948389332
2012-10-11 0.2256600821967342
2012-10-12 0.22608565935315936
2012-10-15 0.22565489558493906
2012-10-16 0.22623919620658647
2012-10-17 0.22428559466477127
2012-10-18 0.22490986913989647
2012-10-19 0.22612133537124332
2012-10-22 0.25670074671687737
2012-10-23 0.25773527505824206
2012-10-24 0.2560512688401994
2012-10-25 0.25694041527672806
2012-10-26 0.2567463382978181
2012-10-31 0.28902033309844516
2012-11-01 0.2907535552708966
2012-11-02 0.29173182961924676
2012-11-05 0.2931790636812421
2012-11-06 0.2938651697532008
2012-11-07 0.2996836467889387
2012-11-08 0.30144845751453914
2012-11-09 0.3015018093506155
2012-11-12 0.30075055396945133
2012-11-13 0.30135519380087056
2012-11-14 0.30591299770720964
2012-11-15 0.30658893392064457
2012-11-16 0.3064001107849909
2012-11-19 0.30612065521730847
2012-11-20 0.30378840344739416
2012-11-21 0.30427249068418766
2012-11-23 0.30487405915431715
2012-11-26 0.276470745158455
2012-11-27 0.27831186182903733
2012-11-28 0.2787121597879691
2012-11-29 0.2789931200744584
2012-11-30 0.31618290585755493
2012-12-03 0.31944532735515574
2012-12-04 0.32014140105628064
2012-12-05 0.32050169110024773
2012-12-06 0.32301259826484363
2012-12-07 0.32287980905710345
2012-12-10 0.32326705821367735
2012-12-11 0.32420640551804375
2012-12-12 0.32872585009553135
2012-12-13 0.3307584551492222
2012-12-14 0.3314031987805063
2012-12-17 0.33096548520756086
2012-12-18 0.33277645678949663
2012-12-19 0.3337497799040379
2012-12-20 0.3349544260098015
2012-12-21 0.3353672945235372
2012-12-24 0.3408643560157555
2012-12-26 0.34115194086562095
2012-12-27 0.34202437084647447
2012-12-28 0.3421090443037897
2012-12-31 0.3774427477940791
2013-01-02 0.3898852806152275
2013-01-03 0.3891190643582489
2013-01-04 0.385726800712983
2013-01-07 0.3861190110375416
2013-01-08 0.3886763137322394
2013-01-09 0.3873267496529168
2013-01-10 0.3866206803776906
2013-01-11 0.38676063842021596
2013-01-14 0.3838560567501352
2013-01-15 0.3816049013695746
2013-01-16 0.38436324981475783
2013-01-17 0.38325349664441366
2013-01-18 0.3838715374723901
2013-01-22 0.3846610735650778
2013-01-23 0.3861023630626257
2013-01-24 0.3775797701032312
2013-01-25 0.3759503338329353
2013-01-28 0.3777527828701792
2013-01-29 0.3796328705357693
2013-01-30 0.38097185690511715
2013-01-31 0.4441770789472393
2013-02-01 0.4428354577273549
2013-02-04 0.24752602978735583
2013-02-05 0.24731836594365417
2013-02-06 0.24769017163175513
2013-02-07 0.24915000523449832
2013-02-08 0.24893905027726296
2013-02-11 0.24897649594722554
2013-02-12 0.2488491169586131
2013-02-13 0.2504524208715091
2013-02-14 0.25173919498950037
2013-02-15 0.2520892962102693
2013-02-19 0.25255318894471607
2013-02-20 0.25291565721193654
2013-02-21 0.2542193803272428
2013-02-22 0.25412589635105337
2013-02-25 0.2552935679714147
2013-02-26 0.2555537827140853
2013-02-27 0.25588588632318726
2013-02-28 0.2781590899491685
2013-03-01 0.2785117775141581
2013-03-04 0.2782502551431001
2013-03-05 0.2774072339184259
2013-03-06 0.2782314425818308
2013-03-07 0.2779112134737858
2013-03-08 0.2779418748268365
2013-03-11 0.34624392482424826
2013-03-12 0.34318025859864354
2013-03-13 0.3438371538786585
2013-03-14 0.34392696609814444
2013-03-15 0.3485779868584962
2013-03-18 0.35657966233211325
2013-03-19 0.356684643043591
2013-03-20 0.35507544350601766
2013-03-21 0.3569079434601838
2013-03-22 0.3598096484618873
2013-03-25 0.3612981596532033
2013-03-26 0.3594499660146233
2013-03-27 0.3564382647186439
2013-03-28 0.35231856128672484
2013-04-01 0.3429986191201491
2013-04-02 0.3430117247163982
2013-04-03 0.34637814112007376
2013-04-04 0.34386759025781743
2013-04-05 0.34333508483507535
2013-04-08 0.3440129692698779
2013-04-09 0.34379973656745627
2013-04-10 0.34494592071164737
2013-04-11 0.34275691474907943
2013-04-12 0.3411275141351425
2013-04-15 0.24221481182675497
2013-04-16 0.24217182054580422
2013-04-17 0.24244699132934147
2013-04-18 0.2432460320072413
2013-04-19 0.24196123934041922
2013-04-22 0.24201925434121588
2013-04-23 0.2418909775230325
2013-04-24 0.24232571728644486
2013-04-25 0.24228276795272033
2013-04-26 0.24241298349033663
2013-04-29 0.24206413460277
2013-04-30 0.2560070879834707
2013-05-01 0.2582596315241151
2013-05-02 0.2585385019446786
2013-05-03 0.25882664500602653
2013-05-06 0.2577677194656564
2013-05-07 0.2578376357936705
2013-05-08 0.2595793544129576
2013-05-09 0.2600085501997714
2013-05-10 0.2600151374595472
2013-05-13 0.26038069136876185
2013-05-14 0.2619224660674841
2013-05-15 0.2638838505302482
2013-05-16 0.26307804505987054
2013-05-17 0.26289378637009336
2013-05-20 0.335811881096073
2013-05-21 0.3359109683247094
2013-05-22 0.3399834124268565
2013-05-23 0.34455317083076037
2013-05-24 0.35859958680987186
2013-05-28 0.3783011925648633
2013-05-29 0.3572054147407932
2013-05-30 0.342753186303121
2013-05-31 0.3373849084419686
2013-06-03 0.3429239134074054
2013-06-04 0.3397171064820237
2013-06-05 0.3361973299543194
2013-06-06 0.3339882816709263
2013-06-07 0.337221522767081
2013-06-10 0.3325828394466523
2013-06-11 0.3350050690704459
2013-06-12 0.33480923674391505
2013-06-13 0.33216084915194205
2013-06-14 0.32827927712931826
2013-06-17 0.32899898730649463
2013-06-18 0.32971348117072075
2013-06-19 0.32860844187383864
2013-06-20 0.3302493224802954
2013-06-21 0.33016931952368633
2013-06-24 0.2583652189142885
2013-06-25 0.25482068847846306
2013-06-26 0.2505805642328654
2013-06-27 0.2529668533833389
2013-06-28 0.2588664646598616
2013-07-01 0.26043596403723535
2013-07-02 0.2754932921650709
2013-07-03 0.2617626187001886
2013-07-05 0.2613621798468374
2013-07-08 0.2624391381105011
2013-07-09 0.26554402660616416
2013-07-10 0.2655147809123236
2013-07-11 0.26463247177257504
2013-07-12 0.2653968543887685
2013-07-15 0.2659694827457727
2013-07-16 0.2658731478380722
2013-07-17 0.2659184694101235
2013-07-18 0.265842726872789
2013-07-19 0.26682310358529376
2013-07-22 0.26910210109328436
2013-07-23 0.2684800726001273
2013-07-24 0.26738270000790987
2013-07-25 0.26821212290158597
2013-07-26 0.26924747528092147
2013-07-29 0.27313700128653107
2013-07-30 0.27434412828253746
2013-07-31 0.28331827764699075
2013-08-01 0.2832496818281945
2013-08-02 0.28428659880966156
2013-08-05 0.2876795776175356
2013-08-06 0.28525056546953814
2013-08-07 0.2864665406332971
2013-08-08 0.2864574319012695
2013-08-09 0.2866225105706659
2013-08-12 0.2885270763507182
2013-08-13 0.2911425125928265
2013-08-14 0.29230388344701796
2013-08-15 0.29506741058983504
2013-08-16 0.2958315110535844
2013-08-19 0.2975819110046058
2013-08-20 0.2960827942590264
2013-08-21 0.2971639667011897
2013-08-22 0.2965738492525824
2013-08-23 0.2963897297475009
2013-08-26 0.2970557373307732
2013-08-27 0.29645807140552094
2013-08-28 0.2972909389722905
2013-08-29 0.29735881130986014
2013-08-30 0.29097425635294355
2013-09-03 0.27095532564229624
2013-09-04 0.27040504110747426
2013-09-05 0.2703566151131476
2013-09-06 0.27065744367537026
2013-09-09 0.27111388950349835
2013-09-10 0.27089937431464634
2013-09-11 0.2731137501246536
2013-09-12 0.27344405484947704
2013-09-13 0.27453464102769926
2013-09-16 0.27479975601021117
2013-09-17 0.27396094471144583
2013-09-18 0.2740183217433002
2013-09-19 0.2738946401908442
2013-09-20 0.2734513501270502
2013-09-23 0.27963938214710715
2013-09-24 0.27948979616704256
2013-09-25 0.2793710125311717
2013-09-26 0.28080830087200526
2013-09-27 0.2797177996741942
2013-09-30 0.28119153498843763
2013-10-01 0.28091288127261116
2013-10-02 0.28209261339045416
2013-10-03 0.28199795461174887
2013-10-04 0.2815221391822997
2013-10-07 0.23347390206016308
2013-10-08 0.23438585385115698
2013-10-09 0.23426123937839677
2013-10-10 0.2336945029262512
2013-10-11 0.23353191452895497
2013-10-14 0.23324360101590866
2013-10-15 0.23345039608556606
2013-10-16 0.23281512288413278
2013-10-17 0.23261042292269285
2013-10-18 0.2318203072022558
2013-10-21 0.23247304732433843
2013-10-22 0.233995605106262
2013-10-23 0.23846354336815784
2013-10-24 0.23557906648148694
2013-10-25 0.23809206778604777
2013-10-28 0.24075422438029348
2013-10-29 0.24662562813680228
2013-10-30 0.24036951851325486
2013-10-31 0.2552902304021174
2013-11-01 0.25607736118612173
2013-11-04 0.25649137421983553
2013-11-05 0.25574961335176366
2013-11-06 0.255929394571657
2013-11-07 0.2584013854082102
2013-11-08 0.2562570699105499
2013-11-11 0.24356768641878757
2013-11-12 0.24475906489597699
2013-11-13 0.2485257927554013
2013-11-14 0.25569601905992695
2013-11-15 0.2598536724889483
2013-11-18 0.2533083797115156
2013-11-19 0.24753441443646443
2013-11-20 0.25135792113425237
2013-11-21 0.25384659596065917
2013-11-22 0.2510574146833907
2013-11-25 0.2523276782052352
2013-11-26 0.2519709435100817
2013-11-27 0.25196267677521683
2013-11-29 0.26672444208601115
2013-12-02 0.2692177993586993
2013-12-03 0.26768617910867637
2013-12-04 0.2690596418740262
2013-12-05 0.26888333753703764
2013-12-06 0.2676762241831789
2013-12-09 0.2641008968308023
2013-12-10 0.2674319295074021
2013-12-11 0.26703592582886226
2013-12-12 0.27105780648203054
2013-12-13 0.2719755912139203
2013-12-16 0.2543752667629082
2013-12-17 0.25460459198508195
2013-12-18 0.25628845688682833
2013-12-19 0.26170207474876983
2013-12-20 0.2612596174431148
2013-12-23 0.32582255473658867
2013-12-24 0.32557015377942466
2013-12-26 0.3240353833015205
2013-12-27 0.31946984575440407
2013-12-30 0.3164879489476176
2013-12-31 0.30173067067648407
2014-01-02 0.3030175858470105
2014-01-03 0.3020410128796996
2014-01-06 0.3062341667496247
2014-01-07 0.3095541686547232
2014-01-08 0.3127097849232735
2014-01-09 0.30974125518059503
2014-01-10 0.3106088717514976
2014-01-13 0.3076401037921532
2014-01-14 0.31088253213351186
2014-01-15 0.309224175224774
2014-01-16 0.3110284671445414
2014-01-17 0.3088898045685126
2014-01-21 0.24858917130822183
2014-01-22 0.24737161707319189
2014-01-23 0.24818157653521972
2014-01-24 0.2478752235143026
2014-01-27 0.2479234300033547
2014-01-28 0.249572192623436
2014-01-29 0.24999265953202593
2014-01-30 0.2503678687574785
2014-01-31 0.2760028848953588
2014-02-03 0.27619872160568215
2014-02-04 0.2748412819176182
2014-02-05 0.2758773596183556
2014-02-06 0.27436450232064213
2014-02-07 0.2743275614701263
2014-02-10 0.2730643208165517
2014-02-11 0.2745565118737975
2014-02-12 0.2751847063981354
2014-02-13 0.2750616345014611
2014-02-14 0.274592397852744
2014-02-18 0.2757149273911347
2014-02-19 0.28148791113253036
2014-02-20 0.27960276200558837
2014-02-21 0.2799475486316809
2014-02-24 0.2745396994507565
2014-02-25 0.2919956203748017
2014-02-26 0.30275650219887146
2014-02-27 0.3075194197837451
2014-02-28 0.31273975296981316
2014-03-03 0.30854909220575244
2014-03-04 0.3097496695117331
2014-03-05 0.3134704142189691
2014-03-06 0.3281382095825239
2014-03-07 0.32474007616701145
2014-03-10 0.3374616375814644
2014-03-11 0.29474986490503574
2014-03-12 0.2848167411086315
2014-03-13 0.2906681792465711
2014-03-14 0.29915639830653623
2014-03-17 0.29049091854919734
2014-03-18 0.2770454047779804
2014-03-19 0.2825990394572485
2014-03-20 0.287447432778836
2014-03-21 0.28752529965762247
2014-03-24 0.29120134221938354
2014-03-25 0.28905179277857007
2014-03-26 0.2906708900451175
2014-03-27 0.29512968056624317
2014-03-28 0.29343237649237996
2014-03-31 0.27767159651024914
2014-04-01 0.2791207511836047
2014-04-02 0.31085691114573394
2014-04-03 0.3295781931210007
2014-04-04 0.3214852132249976
2014-04-07 0.3237637508788429
2014-04-08 0.3288331761185657
2014-04-09 0.3294771023491377
2014-04-10 0.3276083324493479
2014-04-11 0.3255080437841519
2014-04-14 0.3233796249577625
2014-04-15 0.3207926516218641
2014-04-16 0.32369660719416526
2014-04-17 0.3204687629785419
2014-04-21 0.3181426132132678
2014-04-22 0.3221980337787068
2014-04-23 0.3214408288614948
2014-04-24 0.320863034765071
2014-04-25 0.3178097790658761
2014-04-28 0.3166075102135373
2014-04-29 0.3204151486875605
2014-04-30 0.326413041721282
2014-05-01 0.3286005634544147
2014-05-02 0.33055600934838536
2014-05-05 0.3201892659814466
2014-05-06 0.3195861468227448
2014-05-07 0.3189900816610321
2014-05-08 0.3211681523363191
2014-05-09 0.32451172633647657
2014-05-12 0.32368969391649033
2014-05-13 0.33104232621996704
2014-05-14 0.33249836211486905
2014-05-15 0.32708638917579846
2014-05-16 0.32546277194529144
2014-05-19 0.32748133796567297
2014-05-20 0.32923306566128563
2014-05-21 0.32918915452705816
2014-05-22 0.32899630438865746
2014-05-23 0.32962289442741644
2014-05-27 0.33226322228236355
2014-05-28 0.3325560718548309
2014-05-29 0.3313666323974791
2014-05-30 0.3010487612928692
2014-06-02 0.3008280147475422
2014-06-03 0.30360287248086776
2014-06-04 0.3015280839289935
2014-06-05 0.3021486105986639
2014-06-06 0.30258572985005633
2014-06-09 0.2930286185963862
2014-06-10 0.29182476808353575
2014-06-11 0.29054088838103664
2014-06-12 0.29024075043940206
2014-06-13 0.28893910821270213
2014-06-16 0.28532655676604446
2014-06-17 0.2865548719695757
2014-06-18 0.28489946026771923
2014-06-19 0.2845956722660631
2014-06-20 0.2841015417896736
2014-06-23 0.2851176503076324
2014-06-24 0.28331830282728193
2014-06-25 0.2865158750646626
2014-06-26 0.28771937893741545
2014-06-27 0.28751868499798006
2014-06-30 0.28033957411738913
2014-07-01 0.28426786345458643
2014-07-02 0.2848109941248955
2014-07-03 0.28466746828493045
2014-07-07 0.284895020472711
2014-07-08 0.2832385232006091
2014-07-09 0.28520239161078764
2014-07-10 0.2851121503081969
2014-07-11 0.2854111081479236
2014-07-14 0.2790028940744311
2014-07-15 0.2782296135930041
2014-07-16 0.28349721224418273
2014-07-17 0.2843464342282321
2014-07-18 0.2832017577354781
2014-07-21 0.28092691333687675
2014-07-22 0.2808871959049646
2014-07-23 0.2816032217902284
2014-07-24 0.28099103309336027
2014-07-25 0.2812259090808536
2014-07-28 0.28067764027738434
2014-07-29 0.2817253010939875
2014-07-30 0.283482704731409
2014-07-31 0.28035827717066764
2014-08-01 0.27875779119219674
2014-08-04 0.27796885397803
2014-08-05 0.2791004833146134
2014-08-06 0.27911375084449225
2014-08-07 0.2789702721983465
2014-08-08 0.27813322153271214
2014-08-11 0.27667716782913754
2014-08-12 0.2750943582038456
2014-08-13 0.27592321808668324
2014-08-14 0.27804100847571533
2014-08-15 0.27762213206322617
2014-08-18 0.2701752800966492
2014-08-19 0.2699805361214341
2014-08-20 0.2698817255596119
2014-08-21 0.2688931450840021
2014-08-22 0.26942872847990823
2014-08-25 0.2689882792298592
2014-08-26 0.26858864206636757
2014-08-27 0.26966237327196235
2014-08-28 0.26893836003658744
2014-08-29 0.24456910370740434
2014-09-02 0.24486823013852038
2014-09-03 0.2436236555594381
2014-09-04 0.24244251752243026
2014-09-05 0.24258328429417514
2014-09-08 0.2436851271252448
2014-09-09 0.24226054818534126
2014-09-10 0.2409716593609299
2014-09-11 0.24370900192137146
2014-09-12 0.24282723954062113
2014-09-15 0.2415681416785537
2014-09-16 0.24216269291399187
2014-09-17 0.24206560462443444
2014-09-18 0.24115836324058929
2014-09-19 0.24024289787894287
2014-09-22 0.24116877721972538
2014-09-23 0.24243370474330733
2014-09-24 0.2430126596813718
2014-09-25 0.24277008546294995
2014-09-26 0.24194815070521483
2014-09-29 0.24144477702577866
2014-09-30 0.2341092324626372
2014-10-01 0.22691299645038332
2014-10-02 0.22624912953281595
2014-10-03 0.22819666056148555
2014-10-06 0.22753851744866488
2014-10-07 0.22682795489480803
2014-10-08 0.2272890752979316
2014-10-09 0.22769075464050054
2014-10-10 0.22809932915970577
2014-10-13 0.2309447407911591
2014-10-14 0.23283784803047425
2014-10-15 0.23125971504102333
2014-10-16 0.23087809118567879
2014-10-17 0.23033558299734072
2014-10-20 0.23501287014986286
2014-10-21 0.2354702511270816
2014-10-22 0.23511227876411656
2014-10-23 0.23559031151626397
2014-10-24 0.2354377166574259
2014-10-27 0.23154580176359463
2014-10-28 0.23102163416289032
2014-10-29 0.2300840912439035
2014-10-30 0.22885698418117603
2014-10-31 0.2817711614934047
2014-11-03 0.28241761082858213
2014-11-04 0.2824926712995579
2014-11-05 0.2823111555109773
2014-11-06 0.28135766677804896
2014-11-07 0.2822311910927547
2014-11-10 0.28201094534520815
2014-11-11 0.28197526593966693
2014-11-12 0.2811867325216828
2014-11-13 0.28198360584771115
2014-11-14 0.28287511989130204
2014-11-17 0.2817311525792884
2014-11-18 0.28093407125340353
2014-11-19 0.2836336679924149
2014-11-20 0.28416411204762587
2014-11-21 0.2839325730328584
2014-11-24 0.28428752757250464
2014-11-25 0.2847011413873376
2014-11-26 0.2847072989347954
2014-11-28 0.3070151031744944
2014-12-01 0.2725833444456956
2014-12-02 0.27165152577573887
2014-12-03 0.27243586860154145
2014-12-04 0.2737156059185639
2014-12-05 0.2746013378140665
2014-12-08 0.2745381500224014
2014-12-09 0.27517428875401073
2014-12-10 0.2756592491552433
2014-12-11 0.27621589356738957
2014-12-12 0.27491033833740003
2014-12-15 0.2744378264399455
2014-12-16 0.2731523027644151
2014-12-17 0.27433564624520085
2014-12-18 0.2740854187077266
2014-12-19 0.2744196793508107
2014-12-22 0.2778318638849339
2014-12-23 0.2778221987969171
2014-12-24 0.27812015966228754
2014-12-26 0.2783128284798778
2014-12-29 0.2781478252115039
2014-12-30 0.27854991263688283
2014-12-31 0.28392487290677365
2015-01-02 0.28568864864498267
2015-01-05 0.26021588213449587
2015-01-06 0.26025250149924867
2015-01-07 0.2618377003870668
2015-01-08 0.25912751525008065
2015-01-09 0.2590224323026005
2015-01-12 0.2594130046991404
2015-01-13 0.2597398467274917
2015-01-14 0.26014900753015663
2015-01-15 0.26120391636844004
2015-01-16 0.2611580966627602
2015-01-20 0.2611201783655657
2015-01-21 0.2616429712371894
2015-01-22 0.26133937874230323
2015-01-23 0.26210936875160984
2015-01-26 0.2630850702271102
2015-01-27 0.2646498189398565
2015-01-28 0.26657623151589227
2015-01-29 0.2645832352644925
2015-01-30 0.29725306599831214
2015-02-02 0.29536745213525034
2015-02-03 0.2939956178302045
2015-02-04 0.29512020179376325
2015-02-05 0.29480200055095857
2015-02-06 0.2961853025421247
2015-02-09 0.28586033449606874
2015-02-10 0.2868416614874984
2015-02-11 0.28818329907174933
2015-02-12 0.2894256623394158
2015-02-13 0.2935338966555147
2015-02-17 0.30069120317405695
2015-02-18 0.2998201182562468
2015-02-19 0.29881340541193346
2015-02-20 0.296799025003091
2015-02-23 0.2938319430053243
2015-02-24 0.2956789599527906
2015-02-25 0.2975438098071403
2015-02-26 0.29810738497044637
2015-02-27 0.3029065217996064
2015-03-02 0.30518998929333124
2015-03-03 0.3065822956190669
2015-03-04 0.30704820837720465
2015-03-05 0.3051613891292094
2015-03-06 0.30543075694452676
2015-03-09 0.3058484688400245
2015-03-10 0.306020775670836
2015-03-11 0.30598693678570377
2015-03-12 0.3091246446459593
2015-03-13 0.30850465389410753
2015-03-16 0.3135457329034287
2015-03-17 0.31331799568385543
2015-03-18 0.3132694070318733
2015-03-19 0.3111496436692771
2015-03-20 0.33396654984040347
2015-03-23 0.342263898245604
2015-03-24 0.34272784829829056
2015-03-25 0.3431196627421291
2015-03-26 0.34248862491723
2015-03-27 0.34299999187031355
2015-03-30 0.3425695720548188
2015-03-31 0.3293480951692176
2015-04-01 0.3298417767249205
2015-04-02 0.3298610429664211
2015-04-06 0.32944980504589205
2015-04-07 0.3290802830069587
2015-04-08 0.33105366182785384
2015-04-09 0.3296391104123481
2015-04-10 0.3294270390279064
2015-04-13 0.3299243970366121
2015-04-14 0.3299874345070479
2015-04-15 0.3320153829473734
2015-04-16 0.33221524148187553
2015-04-17 0.33280193125631247
2015-04-20 0.30195741712361307
2015-04-21 0.30175088467053107
2015-04-22 0.30067798643009463
2015-04-23 0.3010084990650601
2015-04-24 0.3013384321540007
2015-04-27 0.29954319171968363
2015-04-28 0.30003543279022654
2015-04-29 0.30087825361909365
2015-04-30 0.2969886513280523
2015-05-01 0.29701614155139605
2015-05-04 0.29738870003611584
2015-05-05 0.29762092035515775
2015-05-06 0.29800162949298337
2015-05-07 0.29771926022147943
2015-05-08 0.2970675615404419
2015-05-11 0.29741283347019254
2015-05-12 0.29713448326149366
2015-05-13 0.2963382865870975
2015-05-14 0.2968810544595973
2015-05-15 0.29658348269552504
2015-05-18 0.2965392437398578
2015-05-19 0.2966290270533973
2015-05-20 0.29688672206115607
2015-05-21 0.29786570662533485
2015-05-22 0.29805282546852024
2015-05-26 0.29139707987148517
2015-05-27 0.2913730028857546
2015-05-28 0.2921299944161915
2015-05-29 0.27592510572188367
2015-06-01 0.2762856111272056
2015-06-02 0.2763835135119629
2015-06-03 0.2764336781553859
2015-06-04 0.2759852898763203
2015-06-05 0.2763930384004749
2015-06-08 0.27646324480705786
2015-06-09 0.2757972265578742
2015-06-10 0.27544309743356227
2015-06-11 0.2758018419170629
2015-06-12 0.28165582438505393
2015-06-15 0.28354126498423443
2015-06-16 0.2830029901174626
2015-06-17 0.2816217090216745
2015-06-18 0.2816505013762802
2015-06-19 0.2829691034846719
2015-06-22 0.2842546771320861
2015-06-23 0.2846208190749184
2015-06-24 0.28440630184561205
2015-06-25 0.2847005681880596
2015-06-26 0.28456122043635423
2015-06-29 0.2727631658928212
2015-06-30 0.25114792602149055
2015-07-01 0.2538706387437736
2015-07-02 0.25471382019212174
2015-07-06 0.25311160271709493
2015-07-07 0.25324836714597154
2015-07-08 0.2534883869630398
2015-07-09 0.25431868903245003
2015-07-10 0.2543544019636983
2015-07-13 0.2545803163549904
2015-07-14 0.2551518887090242
2015-07-15 0.25548593778090656
2015-07-16 0.255553395017169
2015-07-17 0.26036741877547376
2015-07-20 0.25813133600797217
2015-07-21 0.2593888637162136
2015-07-22 0.2605197102609371
2015-07-23 0.26034833058238877
2015-07-24 0.2591292869716271
2015-07-27 0.25915556466286455
2015-07-28 0.260032057622006
2015-07-29 0.2628374609621199
2015-07-30 0.2626357829074416
2015-07-31 0.30834916050820604
2015-08-03 0.320897615704831
2015-08-04 0.32106897156723285
2015-08-05 0.32198507257168846
2015-08-06 0.32395971572528454
2015-08-07 0.32293880212526194
2015-08-10 0.3226339339890648
2015-08-11 0.32485356970613516
2015-08-12 0.3262959070664714
2015-08-13 0.32585246219791686
2015-08-14 0.3249367271317203
2015-08-17 0.32564292360473485
2015-08-18 0.3248976874284193
2015-08-19 0.32554983951910915
2015-08-20 0.32574621202322557
2015-08-21 0.32681091595731027
2015-08-24 0.32736656846832285
2015-08-25 0.32937683364846
2015-08-26 0.33022905780575057
2015-08-27 0.33046359059394237
2015-08-28 0.32958863650974213
2015-08-31 0.3553646002768029
2015-09-01 0.3561473461093367
2015-09-02 0.3561886417633822
2015-09-03 0.3600935573413384
2015-09-04 0.36114239871258663
2015-09-08 0.33568547250262526
2015-09-09 0.3366508024815619
2015-09-10 0.33631425113247654
2015-09-11 0.3369676701186165
2015-09-14 0.3368382936655056
2015-09-15 0.337004146505302
2015-09-16 0.33685885203743227
2015-09-17 0.3389624854930286
2015-09-18 0.3395533354068397
2015-09-21 0.342614061879986
2015-09-22 0.34198082029040205
2015-09-23 0.34140069692705943
2015-09-24 0.3433134531828371
2015-09-25 0.3420312540300431
2015-09-28 0.3428091996824535
2015-09-29 0.3417942144569303
2015-09-30 0.3539256721014722
2015-10-01 0.3527433786960863
2015-10-02 0.35480665867069194
2015-10-05 0.49665158579202984
2015-10-06 0.3567782229954942
2015-10-07 0.35754337801254416
2015-10-08 0.3558826927808334
2015-10-09 0.3556619874755322
2015-10-12 0.31248957572175806
2015-10-13 0.3141349541154298
2015-10-14 0.31571327537238897
2015-10-15 0.31602535645584096
2015-10-16 0.31536516737104037
2015-10-19 0.3147692316923028
2015-10-20 0.312822627080243
2015-10-21 0.3127056537372571
2015-10-22 0.31219555675743105
2015-10-23 0.3144528443749861
2015-10-26 0.31453041068379445
2015-10-27 0.3158775912539727
2015-10-28 0.3157450654305257
2015-10-29 0.3174942103907866
2015-10-30 0.3613308885481024
2015-11-02 0.3608632681016679
2015-11-03 0.36135723414194554
2015-11-04 0.3626843229206807
2015-11-05 0.36326536602763065
2015-11-06 0.3636543681402596
2015-11-09 0.36306649875663133
2015-11-10 0.36409108022104647
2015-11-11 0.3654443533407868
2015-11-12 0.36582647340954033
2015-11-13 0.3664701356164626
2015-11-16 0.36200923148495595
2015-11-17 0.3620066411356653
2015-11-18 0.36057540426079326
2015-11-19 0.3665187728005354
2015-11-20 0.3681641168737298
2015-11-23 0.36847585798346383
2015-11-24 0.36839122741503694
2015-11-25 0.3687544447457025
2015-11-27 0.36961551226980277
2015-11-30 0.3945218050825563
2015-12-01 0.3944709405374028
2015-12-02 0.39594527149764674
2015-12-03 0.39648180745217265
2015-12-04 0.3926853792941739
2015-12-07 0.3935109095842949
2015-12-08 0.3922959808958617
2015-12-09 0.3935780425064526
2015-12-10 0.393480279030216
2015-12-11 0.39517289198328476
2015-12-14 0.39454851564818355
2015-12-15 0.39245876429509646
2015-12-16 0.3927322051837423
2015-12-17 0.39378256798603295
2015-12-18 0.39679118339705544
2015-12-21 0.3386946547911361
2015-12-22 0.33915419697481314
2015-12-23 0.3393148701644865
2015-12-24 0.33905820306779016
2015-12-28 0.34018502660460304
2015-12-29 0.34065299790804715
2015-12-30 0.34072899056416694
2015-12-31 0.33601215944517737
2016-01-04 0.33794557717398116
2016-01-05 0.3379893939835953
2016-01-06 0.3411247640995917
2016-01-07 0.34390509875751507
2016-01-08 0.3437328108258179
2016-01-11 0.3433762708337287
2016-01-12 0.34271655129686807
2016-01-13 0.34567525672409016
2016-01-14 0.34687933908144236
2016-01-15 0.3348889151237927
2016-01-19 0.33823882120245274
2016-01-20 0.3388028997214814
2016-01-21 0.33841217352927316
2016-01-22 0.3410369247877067
2016-01-25 0.33649647966430474
2016-01-26 0.3341103820141431
2016-01-27 0.3354820585235766
2016-01-28 0.3397406681793987
2016-01-29 0.3788396605892773
2016-02-01 0.39312641759151457
2016-02-02 0.3955192023697468
2016-02-03 0.39571129920223114
2016-02-04 0.3937167860980613
2016-02-05 0.393056967518084
2016-02-08 0.39720181731748067
2016-02-09 0.39633940749108953
2016-02-10 0.39841430955272694
2016-02-11 0.40002013887499116
2016-02-12 0.4012493190664567
2016-02-16 0.4048589732004316
2016-02-17 0.408196666355242
2016-02-18 0.40977369110137984
2016-02-19 0.41299097766913995
2016-02-22 0.4214497140958121
2016-02-23 0.42219313285014415
2016-02-24 0.4213289387681983
2016-02-25 0.42277087269898705
2016-02-26 0.421605151563173
2016-02-29 0.4189993321925484
2016-03-01 0.41969521572179447
2016-03-02 0.42064223944758267
2016-03-03 0.42021495500255446
2016-03-04 0.418820175384907
2016-03-07 0.41942572670532813
2016-03-08 0.41959318401157164
2016-03-09 0.4204523136738237
2016-03-10 0.42054555291766504
2016-03-11 0.42335731113438013
2016-03-14 0.42398633633371036
2016-03-15 0.42594823644353275
2016-03-16 0.42619869217940437
2016-03-17 0.425488693846648
2016-03-18 0.4259659178815091
2016-03-21 0.42716768764852264
2016-03-22 0.4281422051287175
2016-03-23 0.4279063349042054
2016-03-24 0.4264654235090027
2016-03-28 0.42955058981925115
2016-03-29 0.43086679281810497
2016-03-30 0.43287122020640184
2016-03-31 0.39539365255578063
2016-04-01 0.3980189616709113
2016-04-04 0.3681229919553617
2016-04-05 0.3666645391892589
2016-04-06 0.3689922681630482
2016-04-07 0.3694286397719963
2016-04-08 0.3654792738903868
2016-04-11 0.3649954880832387
2016-04-12 0.3669026198186028
2016-04-13 0.3675881053670498
2016-04-14 0.3678044923935508
2016-04-15 0.3673710943035512
2016-04-18 0.37017518518580084
2016-04-19 0.37031406780097964
2016-04-20 0.3707326501423142
2016-04-21 0.3715109014751348
2016-04-22 0.3712017554051602
2016-04-25 0.37153443914982903
2016-04-26 0.3721853545082633
2016-04-27 0.3757953895943083
2016-04-28 0.37474489225829916
2016-04-29 0.3629945008817571
2016-05-02 0.3616816599875195
2016-05-03 0.36269258249708913
2016-05-04 0.36365546394214593
2016-05-05 0.365796588998692
2016-05-06 0.365310865498325
2016-05-09 0.362464065580314
2016-05-10 0.3630688339380314
2016-05-11 0.36502072882286896
2016-05-12 0.36731689796355527
2016-05-13 0.3687606402303152
2016-05-16 0.3690894542897188
2016-05-17 0.37161434989875153
2016-05-18 0.3790014718528222
2016-05-19 0.3775994158004574
2016-05-20 0.38004124804252254
2016-05-23 0.38126120575489447
2016-05-24 0.38051330852230225
2016-05-25 0.38036282304451996
2016-05-26 0.38118122013010164
2016-05-27 0.38356291825622957
2016-05-31 0.36104890021380914
2016-06-01 0.3633171122632981
2016-06-02 0.37053146563828077
2016-06-03 0.36397769605740177
2016-06-06 0.36353071572819506
2016-06-07 0.3646075959276103
2016-06-08 0.3654817130570437
2016-06-09 0.3655355352554396
2016-06-10 0.36386687860686173
2016-06-13 0.332886251914792
2016-06-14 0.3326926479828193
2016-06-15 0.3340397944010199
2016-06-16 0.3335103415831332
2016-06-17 0.3338088796930971
2016-06-20 0.33368503398555893
2016-06-21 0.3336738087564056
2016-06-22 0.33255837216826034
2016-06-23 0.33140297296202886
2016-06-24 0.3329420442110214
2016-06-27 0.3320477071924523
2016-06-28 0.33220504029570486
2016-06-29 0.3317090553955847
2016-06-30 0.317118053151604
2016-07-01 0.32157355428712225
2016-07-05 0.3238839131423549
2016-07-06 0.3253567993158397
2016-07-07 0.326618443267815
2016-07-08 0.3259030667252185
2016-07-11 0.32626644685317957
2016-07-12 0.3270737779511769
2016-07-13 0.32763218123013543
2016-07-14 0.32817768576939427
2016-07-15 0.3276207860252336
2016-07-18 0.3163464161106791
2016-07-19 0.31701038399031417
2016-07-20 0.3174274450588686
2016-07-21 0.3185630688160025
2016-07-22 0.3179027040297469
2016-07-25 0.3180007216543248
2016-07-26 0.31823269836352486
2016-07-27 0.31773446876106487
2016-07-28 0.31755762384508596
2016-07-29 0.3101055511421163
2016-08-01 0.31059560393667907
2016-08-02 0.3110366139212937
2016-08-03 0.3117876962675087
2016-08-04 0.31231723484097335
2016-08-05 0.3124878693714955
2016-08-08 0.31240627670503057
2016-08-09 0.31262258629502415
2016-08-10 0.3140679118118672
2016-08-11 0.3149030419180978
2016-08-12 0.31530307202687
2016-08-15 0.3161098306034153
2016-08-16 0.31686804092526477
2016-08-17 0.3179370838511906
2016-08-18 0.317981744702722
2016-08-19 0.3196178334422693
2016-08-22 0.30549627469847374
2016-08-23 0.30582129191630913
2016-08-24 0.30580709291486025
2016-08-25 0.30559614325449824
2016-08-26 0.30583705430407665
2016-08-29 0.30611723108634636
2016-08-30 0.3063022989964991
2016-08-31 0.2832829946784704
2016-09-01 0.28364572764631113
2016-09-02 0.2931185236032203
2016-09-06 0.28913040668549983
2016-09-07 0.2906898771082568
2016-09-08 0.2890838065922821
2016-09-09 0.29047670708887746
2016-09-12 0.2908331894771021
2016-09-13 0.2931091325615562
2016-09-14 0.2934213702355691
2016-09-15 0.2931711231521731
2016-09-16 0.29330650084550003
2016-09-19 0.29126682763763934
2016-09-20 0.29092598728039337
2016-09-21 0.2901765442453639
2016-09-22 0.2932363565026603
2016-09-23 0.29368536738247736
2016-09-26 0.2742443197533432
2016-09-27 0.27457851572218817
2016-09-28 0.2748901576938161
2016-09-29 0.27611652023205613
2016-09-30 0.26618479502705333
2016-10-03 0.2662394422456863
2016-10-04 0.2669199246204217
2016-10-05 0.26740425541687707
2016-10-06 0.26793127939108446
2016-10-07 0.2679626276804334
2016-10-10 0.26919911063585206
2016-10-11 0.2692195141402326
2016-10-12 0.26939590845114225
2016-10-13 0.2694414470884638
2016-10-14 0.26922043145787516
2016-10-17 0.26928929125086704
2016-10-18 0.26899364145828764
2016-10-19 0.2694375055137431
2016-10-20 0.26928241435408873
2016-10-21 0.26950330223640073
2016-10-24 0.26980814183166735
2016-10-25 0.26996121183229616
2016-10-26 0.27031471845334265
2016-10-27 0.2700074848457892
2016-10-28 0.271019447287828
2016-10-31 0.2820217582172054
2016-11-01 0.28089698896762333
2016-11-02 0.28092376150457377
2016-11-03 0.28141032965474844
2016-11-04 0.28210561888621305
2016-11-07 0.2816047908484021
2016-11-08 0.2822199679194255
2016-11-09 0.28239821961837214
2016-11-10 0.28327431664906993
2016-11-11 0.28379888095252104
2016-11-14 0.2840713464468933
2016-11-15 0.2845306222596107
2016-11-16 0.2862282278396064
2016-11-17 0.2876385334965954
2016-11-18 0.2871941674757238
2016-11-21 0.2868694256386531
2016-11-22 0.2862282938879065
2016-11-23 0.2864854997638036
2016-11-25 0.28612806236001087
2016-11-28 0.28663934904841015
2016-11-29 0.2870276341162237
2016-11-30 0.33871469702875845
2016-12-01 0.33491820885108486
2016-12-02 0.3313469109012456
2016-12-05 0.32063284341377657
2016-12-06 0.32011186018769694
2016-12-07 0.32207812150805315
2016-12-08 0.3236694267263871
2016-12-09 0.3246294261030559
2016-12-12 0.32484515354034404
2016-12-13 0.3246026222168016
2016-12-14 0.3242434577999812
2016-12-15 0.32322426499829676
2016-12-16 0.3219445313525686
2016-12-19 0.3238769824710722
2016-12-20 0.3209416536332218
2016-12-21 0.3238515175735604
2016-12-22 0.32329546029326967
2016-12-23 0.3236468238821465
2016-12-27 0.3241609455528518
2016-12-28 0.3246055885216736
2016-12-29 0.3243750047979936
2016-12-30 0.30037738075075415
2017-01-03 0.301337687976666
2017-01-04 0.305262034550443
2017-01-05 0.30467836137476145
2017-01-06 0.30530259225880646
2017-01-09 0.294691031230328
2017-01-10 0.29465319706670406
2017-01-11 0.29458629289429444
2017-01-12 0.29418264844524916
2017-01-13 0.2942811983448591
2017-01-17 0.2943568778966933
2017-01-18 0.2969751029622707
2017-01-19 0.29589505209979866
2017-01-20 0.2958189199471222
2017-01-23 0.296367465285791
2017-01-24 0.29645897350314776
2017-01-25 0.2963759888892221
2017-01-26 0.2990802446299941
2017-01-27 0.29896117969174957
2017-01-30 0.29892124698328076
2017-01-31 0.29731221553822046
2017-02-01 0.297452231418905
2017-02-02 0.29883166631060365
2017-02-03 0.2990086187342931
2017-02-06 0.2993598643505811
2017-02-07 0.2981324637138854
2017-02-08 0.298537271869991
2017-02-09 0.29848179852715234
2017-02-10 0.2993052267908213
2017-02-13 0.29391313236064787
2017-02-14 0.29389889016582355
2017-02-15 0.29313184222272204
2017-02-16 0.2928049182402779
2017-02-17 0.2926112299308695
2017-02-21 0.28580542424510436
2017-02-22 0.2871357224854942
2017-02-23 0.2876437979499527
2017-02-24 0.2884289736059541
2017-02-27 0.2882313469824606
2017-02-28 0.2862662021368375
2017-03-01 0.2856007386124914
2017-03-02 0.2852266263166572
2017-03-03 0.2856687511280195
2017-03-06 0.2854659565151444
2017-03-07 0.2857056927686089
2017-03-08 0.28635285914621034
2017-03-09 0.28695628989981214
2017-03-10 0.2861615769234816
2017-03-13 0.28800658988764044
2017-03-14 0.2888483433410546
2017-03-15 0.28873961183296815
2017-03-16 0.2890414957326949
2017-03-17 0.2896639287508057
2017-03-20 0.28031357928742
2017-03-21 0.28012117331484254
2017-03-22 0.28017233156971566
2017-03-23 0.27986849673534026
2017-03-24 0.2797569877400467
2017-03-27 0.28058710233529643
2017-03-28 0.28010248263453735
2017-03-29 0.2809043839894586
2017-03-30 0.2808275405915103
2017-03-31 0.2530785762863121
2017-04-03 0.25223119854128806
2017-04-04 0.25040506934835904
2017-04-05 0.25209165937254024
2017-04-06 0.25274447594008764
2017-04-07 0.25283322461676005
2017-04-10 0.25253335320220094
2017-04-11 0.2536113666744941
2017-04-12 0.2538055976446334
2017-04-13 0.25465408303931414
2017-04-17 0.2540505699558562
2017-04-18 0.2540991811258055
2017-04-19 0.25529475455977546
2017-04-20 0.25513300168238623
2017-04-21 0.25517318008797096
2017-04-24 0.24759305123185266
2017-04-25 0.2487679527589391
2017-04-26 0.24950654634549535
2017-04-27 0.24988086670616116
2017-04-28 0.24848780143157206
2017-05-01 0.24756446221608683
2017-05-02 0.2471737095533019
2017-05-03 0.246998984656921
2017-05-04 0.24833413040461827
2017-05-05 0.24745439230041386
2017-05-08 0.24804723892034053
2017-05-09 0.24833357626733457
2017-05-10 0.24832570864780062
2017-05-11 0.2491808687147081
2017-05-12 0.2493934903620841
2017-05-15 0.2491372245298472
2017-05-16 0.2494987566430074
2017-05-17 0.25038331027288685
2017-05-18 0.2503127317103929
2017-05-19 0.24970114827467274
2017-05-22 0.25007568479298214
2017-05-23 0.24975882211945352
2017-05-24 0.24995663717615235
2017-05-25 0.2505496808351121
2017-05-26 0.2508066279567853
2017-05-30 0.24302902774912938
2017-05-31 0.2412440774680903
2017-06-01 0.2414622272981754
2017-06-02 0.24222372281252252
2017-06-05 0.24214415782837498
2017-06-06 0.2415397836713879
2017-06-07 0.24150176331451098
2017-06-08 0.24168495885580096
2017-06-09 0.24071429244284231
2017-06-12 0.24044279935684537
2017-06-13 0.24025515201761788
2017-06-14 0.2410542965812007
2017-06-15 0.24159478955837863
2017-06-16 0.24783790936424763
2017-06-19 0.25068886757414727
2017-06-20 0.25106731012433176
2017-06-21 0.25110269583254996
2017-06-22 0.2507174587647397
2017-06-23 0.2507400241396693
2017-06-26 0.2504167839604333
2017-06-27 0.24952910945991924
2017-06-28 0.2494917394488297
2017-06-29 0.24861454826730053
2017-06-30 0.244666543598729
2017-07-03 0.23899874884970568
2017-07-05 0.2385710520265525
2017-07-06 0.23870397806325253
2017-07-07 0.23883860598790815
2017-07-10 0.2389743204391108
2017-07-11 0.23911113159490524
2017-07-12 0.23979826281556754
2017-07-13 0.23958948090829274
2017-07-14 0.23995712472583364
2017-07-17 0.2401005334669212
2017-07-18 0.24060647674001975
2017-07-19 0.24152091681569368
2017-07-20 0.241565977814222
2017-07-21 0.24152655716548713
2017-07-24 0.24245365454008236
2017-07-25 0.24364923708275862
2017-07-26 0.24422848472518882
2017-07-27 0.24348393076952995
2017-07-28 0.24415730203218494
2017-07-31 0.255717585184284
2017-08-01 0.255347901523621
2017-08-02 0.2551731325036033
2017-08-03 0.25491335853313407
2017-08-04 0.2548803742832879
2017-08-07 0.24957405844971722
2017-08-08 0.24965960573310905
2017-08-09 0.24941997319861625
2017-08-10 0.24980719447908026
2017-08-11 0.2503031664489681
2017-08-14 0.24994976920106218
2017-08-15 0.2502264094347554
2017-08-16 0.2511357469760274
2017-08-17 0.2512678719547435
2017-08-18 0.2509476824059086
2017-08-21 0.2506764899940899
2017-08-22 0.2511519541902635
2017-08-23 0.2512460209633353
2017-08-24 0.2513233827104671
2017-08-25 0.25100860637236894
2017-08-28 0.2512356097022642
2017-08-29 0.2509313581147691
2017-08-30 0.25156290561122896
2017-08-31 0.25870622948227734
2017-09-01 0.25383704448395245
2017-09-05 0.2636611183725309
2017-09-06 0.26341439325176647
2017-09-07 0.26360074017160995
2017-09-08 0.2634821636860809
2017-09-11 0.24812638249944652
2017-09-12 0.24807778965801455
2017-09-13 0.24890233720150629
2017-09-14 0.2498562752275732
2017-09-15 0.25156285670848916
2017-09-18 0.25101438406554316
2017-09-19 0.2511207851714858
2017-09-20 0.2509827096780949
2017-09-21 0.25112939292513115
2017-09-22 0.2513227994609478
2017-09-25 0.2513901154975795
2017-09-26 0.2514999683057833
2017-09-27 0.2521041014076602
2017-09-28 0.2522439546714117
2017-09-29 0.25840919330770634
2017-10-02 0.2588534065322594
2017-10-03 0.2585804331835824
2017-10-04 0.257837859284653
2017-10-05 0.26216029037684613
2017-10-06 0.2585238975100832
2017-10-09 0.25801947703109046
2017-10-10 0.25765025082735976
2017-10-11 0.2575688502655203
2017-10-12 0.25891243177444184
2017-10-13 0.25962463371499384
2017-10-16 0.25420580275941107
2017-10-17 0.25360893655952466
2017-10-18 0.25438505872525513
2017-10-19 0.25490394397165644
2017-10-20 0.2554055038609388
2017-10-23 0.25515784606454506
2017-10-24 0.25493251196818373
2017-10-25 0.25548500850524525
2017-10-26 0.255234550510543
2017-10-27 0.25615637083348736
2017-10-30 0.25616457138103704
2017-10-31 0.2836586166360154
2017-11-01 0.2828794657986787
2017-11-02 0.2820641404407923
2017-11-03 0.2820323942261893
2017-11-06 0.28187956731670494
2017-11-07 0.2819986006868514
2017-11-08 0.28211724435702895
2017-11-09 0.2825275476782997
2017-11-10 0.282929833297808
2017-11-13 0.2830426125335957
2017-11-14 0.28362668339251945
2017-11-15 0.2837934721608812
2017-11-16 0.28419162541366194
2017-11-17 0.2845806502434938
2017-11-20 0.2971409022963528
2017-11-21 0.29665376532951854
2017-11-22 0.2973074446546656
2017-11-24 0.2969097377730715
2017-11-27 0.2972949959862043
2017-11-28 0.29704613512962635
2017-11-29 0.2973766067767406
2017-11-30 0.3193553853522605
2017-12-01 0.316673816779879
2017-12-04 0.3180416195898553
2017-12-05 0.3175714977139491
2017-12-06 0.31778005780193375
2017-12-07 0.31737662682789936
2017-12-08 0.3172320573530418
2017-12-11 0.3171237774870275
2017-12-12 0.31754306494760487
2017-12-13 0.31727696013228
2017-12-14 0.31781085521733227
2017-12-15 0.31960568364988157
2017-12-18 0.3199363262785477
2017-12-19 0.32029496938076263
2017-12-20 0.3197505346418919
2017-12-21 0.3198408163625315
2017-12-22 0.3195385146447996
2017-12-26 0.29023361711117085
2017-12-27 0.2898482372635016
2017-12-28 0.289780037863607
2017-12-29 0.2747256127640018
2018-01-02 0.27731072947603125
2018-01-03 0.2775329406027736
2018-01-04 0.27747148061942434
2018-01-05 0.2772546864886222
2018-01-08 0.2769411528794051
2018-01-09 0.278005154573249
2018-01-10 0.27876911320628744
2018-01-11 0.281257460040939
2018-01-12 0.27763169205648064
2018-01-16 0.27769254613969924
2018-01-17 0.2778616395359831
2018-01-18 0.2777206057996424
2018-01-19 0.277809896925055
2018-01-22 0.2779127020974186
2018-01-23 0.27801294611976385
2018-01-24 0.27791501529686946
2018-01-25 0.2778071030821475
2018-01-26 0.2781906745863706
2018-01-29 0.27909440329042584
2018-01-30 0.2784706905767785
2018-01-31 0.3033513702406294
2018-02-01 0.3039393495069093
2018-02-02 0.3031333909937852
2018-02-05 0.3037090838556371
2018-02-06 0.30329995977155016
2018-02-07 0.3027777922776108
2018-02-08 0.30247296899922727
2018-02-09 0.30304681923943805
2018-02-12 0.30213952422228996
2018-02-13 0.30131939137719593
2018-02-14 0.30163873436693917
2018-02-15 0.301197151144619
2018-02-16 0.30214547749142157
2018-02-20 0.3023518043206101
2018-02-21 0.30229497748442885
2018-02-22 0.3020940883601625
2018-02-23 0.3015505565972388
2018-02-26 0.3016842552194621
2018-02-27 0.3021549944989037
2018-02-28 0.32597404906024735
2018-03-01 0.32629141344503754
2018-03-02 0.3273296432847578
2018-03-05 0.3156996313889361
2018-03-06 0.3170485641460922
2018-03-07 0.31842351993856594
2018-03-08 0.3197493241725495
2018-03-09 0.31944572820957834
2018-03-12 0.3193132558003321
2018-03-13 0.31897070903713065
2018-03-14 0.3198582676664804
2018-03-15 0.31961663044905825
2018-03-16 0.32500298346905354
2018-03-19 0.3251522623151094
2018-03-20 0.3247076515843074
2018-03-21 0.32464891099206283
2018-03-22 0.3250315872303102
2018-03-23 0.32519315178325947
2018-03-26 0.32474634304413424
2018-03-27 0.32440806720590804
2018-03-28 0.3248634427889725
2018-03-29 0.32458474884367683
2018-04-02 0.3231309763133073
2018-04-03 0.3236327708235167
2018-04-04 0.32399657835797535
2018-04-05 0.32342237207096974
2018-04-06 0.32320963137680125
2018-04-09 0.31621457874966485
2018-04-10 0.3167528005607921
2018-04-11 0.3170980937029554
2018-04-12 0.31742286071245013
2018-04-13 0.31813833309226247
2018-04-16 0.3178656078938527
2018-04-17 0.31855718246634507
2018-04-18 0.3191039874983164
2018-04-19 0.3198808496463838
2018-04-20 0.32075926089330675
2018-04-23 0.3207887177192175
2018-04-24 0.32042690424149495
2018-04-25 0.31982540927090847
2018-04-26 0.3213627327612153
2018-04-27 0.32088743022731936
2018-04-30 0.3312879721490378
2018-05-01 0.33134136364583555
2018-05-02 0.331846720272457
2018-05-03 0.3307480828395749
2018-05-04 0.33139815600158984
2018-05-07 0.33134101885001915
2018-05-08 0.33126444102801733
2018-05-09 0.3326297470940477
2018-05-10 0.3335939668459589
2018-05-11 0.3347327642762298
2018-05-14 0.318606421510505
2018-05-15 0.3187917479317321
2018-05-16 0.3202246329127971
2018-05-17 0.3218844393395133
2018-05-18 0.32233276885186757
2018-05-21 0.3224035460181301
2018-05-22 0.32186117355558147
2018-05-23 0.3216486199689589
2018-05-24 0.32227632138453394
2018-05-25 0.32273286153049274
2018-05-29 0.32330811027658346
2018-05-30 0.3240349118643951
2018-05-31 0.31960578085239133
2018-06-01 0.3206304503218427
2018-06-04 0.31957676530846146
2018-06-05 0.3203464609153564
2018-06-06 0.3277171994299144
2018-06-07 0.3286405913798047
2018-06-08 0.3289900215247795
2018-06-11 0.32932986643979384
2018-06-12 0.3310946445786268
2018-06-13 0.33259464579191395
2018-06-14 0.33448439506751854
2018-06-15 0.3591240616018514
2018-06-18 0.3244686538968693
2018-06-19 0.33986606926634144
2018-06-20 0.3406895353352111
2018-06-21 0.3404685339071413
2018-06-22 0.3417285902202778
2018-06-25 0.3418717482197658
2018-06-26 0.34265571572950004
2018-06-27 0.34402410465502453
2018-06-28 0.34343905129298147
2018-06-29 0.3389617289831998
2018-07-02 0.3383402700521347
2018-07-03 0.33907709292153193
2018-07-05 0.33973509605120356
2018-07-06 0.3403251130562663
2018-07-09 0.34071261880461007
2018-07-10 0.3415178509913736
2018-07-11 0.34115224064984767
2018-07-12 0.3409671959508848
2018-07-13 0.3407312499140543
2018-07-16 0.3396837040340658
2018-07-17 0.3399227235078585
2018-07-18 0.3391156903279602
2018-07-19 0.3393797484862122
2018-07-20 0.33832530156686286
2018-07-23 0.3366711575815783
2018-07-24 0.3372705780500206
2018-07-25 0.3350649553128708
2018-07-26 0.3366528226350172
2018-07-27 0.3380357238781189
2018-07-30 0.339737991252612
2018-07-31 0.34891031452247034
2018-08-01 0.34809010870531787
2018-08-02 0.34852566132650653
2018-08-03 0.3489227347461943
2018-08-06 0.34874092313089433
2018-08-07 0.34930659799406416
2018-08-08 0.3494649050423617
2018-08-09 0.3508745807156588
2018-08-10 0.352147561866388
2018-08-13 0.35244854338539316
2018-08-14 0.3527963639888057
2018-08-15 0.3538777760623366


==> backtest_tax_basic.csv.txt <==
2012-08-15 0.0
2012-08-16 0.0
2012-08-17 0.0
2012-08-20 0.0
2012-08-21 0.0
2012-08-22 0.0
2012-08-23 0.0
2012-08-24 0.0
2012-08-27 0.0
2012-08-28 0.0
2012-08-29 0.0
2012-08-30 0.0
2012-08-31 0.0
2012-09-04 0.0
2012-09-05 0.0
2012-09-06 0.0
2012-09-07 0.0
2012-09-10 0.0
2012-09-11 0.0
2012-09-12 0.0
2012-09-13 0.0
2012-09-14 0.0
2012-09-17 0.0
2012-09-18 -2137.293231809107
2012-09-19 -2137.293231809107
2012-09-20 -2137.293231809107
2012-09-21 -2137.293231809107
2012-09-24 -2137.293231809107
2012-09-25 -2137.293231809107
2012-09-26 -2137.293231809107
2012-09-27 -2137.293231809107
2012-09-28 -2137.293231809107
2012-10-01 -2137.293231809107
2012-10-02 -2137.302207749709
2012-10-03 -2137.302207749709
2012-10-04 -2137.302207749709
2012-10-05 -2137.469345042416
2012-10-08 -2137.469345042416
2012-10-09 -2137.469345042416
2012-10-10 -2137.469345042416
2012-10-11 -2137.469345042416
2012-10-12 -2137.469345042416
2012-10-15 -2137.469345042416
2012-10-16 -2137.469345042416
2012-10-17 -2137.469345042416
2012-10-18 -2137.469345042416
2012-10-19 -2137.469345042416
2012-10-22 -5548.243223547071
2012-10-23 -5548.243223547071
2012-10-24 -5548.243223547071
2012-10-25 -5548.243223547071
2012-10-26 -5548.243223547071
2012-10-31 -5548.243223547071
2012-11-01 -5548.243223547071
2012-11-02 -5548.243223547071
2012-11-05 -5548.243223547071
2012-11-06 -5548.243223547071
2012-11-07 -5548.243223547071
2012-11-08 -5548.243223547071
2012-11-09 -5548.243223547071
2012-11-12 -5548.243223547071
2012-11-13 -5548.243223547071
2012-11-14 -5548.243223547071
2012-11-15 -5548.243223547071
2012-11-16 -5548.243223547071
2012-11-19 -5548.243223547071
2012-11-20 -5548.243223547071
2012-11-21 -5548.243223547071
2012-11-23 -5548.243223547071
2012-11-26 -9881.087088979593
2012-11-27 -9881.087088979593
2012-11-28 -9881.087088979593
2012-11-29 -9880.734851887979
2012-11-30 -9880.734851887979
2012-12-03 -9880.734851887979
2012-12-04 -9880.734851887979
2012-12-05 -9880.734851887979
2012-12-06 -9880.734851887979
2012-12-07 -9880.734851887979
2012-12-10 -9880.734851887979
2012-12-11 -9880.734851887979
2012-12-12 -9880.734851887979
2012-12-13 -9880.734851887979
2012-12-14 -9880.734851887979
2012-12-17 -9880.734851887979
2012-12-18 -9880.734851887979
2012-12-19 -9880.734851887979
2012-12-20 -9880.734851887979
2012-12-21 -9880.734851887979
2012-12-24 -9880.734851887979
2012-12-26 -9880.734851887979
2012-12-27 -9880.734851887979
2012-12-28 -9880.734851887979
2012-12-31 -13938.560377004964
2013-01-02 -13938.560377004964
2013-01-03 -13938.560377004964
2013-01-04 -13938.560377004964
2013-01-07 -13938.560377004962
2013-01-08 -13938.565434441189
2013-01-09 -13938.565434441189
2013-01-10 -13938.565434441189
2013-01-11 -13938.565434441189
2013-01-14 -13938.565434441189
2013-01-15 -13938.565434441189
2013-01-16 -13938.565434441189
2013-01-17 -13938.565434441189
2013-01-18 -13938.565434441189
2013-01-22 -13938.565434441189
2013-01-23 -13938.565434441189
2013-01-24 -13938.565434441189
2013-01-25 -13938.565434441189
2013-01-28 -13938.565434441189
2013-01-29 -13938.565434441189
2013-01-30 -13938.565434441189
2013-01-31 -13938.565434441189
2013-02-01 -13938.565434441189
2013-02-04 -14010.931683093286
2013-02-05 -14010.931683093286
2013-02-06 -14010.931683093286
2013-02-07 -14010.931683093286
2013-02-08 -14010.931683093286
2013-02-11 -14010.931683093286
2013-02-12 -14010.931683093286
2013-02-13 -14010.931683093286
2013-02-14 -14010.931683093286
2013-02-15 -14010.931683093286
2013-02-19 -14010.931683093286
2013-02-20 -14010.931683093286
2013-02-21 -14010.931683093286
2013-02-22 -14010.931683093286
2013-02-25 -14010.931683093286
2013-02-26 -14010.931683093286
2013-02-27 -14010.931683093286
2013-02-28 -14010.931683093286
2013-03-01 -14010.931683093286
2013-03-04 -14010.931683093286
2013-03-05 -14010.931683093286
2013-03-06 -14010.931683093286
2013-03-07 -14010.931683093286
2013-03-08 -14010.931683093286
2013-03-11 -14245.174541832846
2013-03-12 -14245.174541832846
2013-03-13 -14245.174541832846
2013-03-14 -14245.174541832846
2013-03-15 -14245.174541832846
2013-03-18 -14245.174541832846
2013-03-19 -14245.174541832846
2013-03-20 -14245.174541832846
2013-03-21 -14245.174541832846
2013-03-22 -14245.174541832846
2013-03-25 -14245.174541832846
2013-03-26 -14245.174541832846
2013-03-27 -14245.174541832846
2013-03-28 -14245.174541832846
2013-04-01 -14245.174541832846
2013-04-02 -14245.174541832846
2013-04-03 -14245.174541832846
2013-04-04 -14245.174541832846
2013-04-05 -14245.174541832846
2013-04-08 -14245.174541832846
2013-04-09 -14245.174541832846
2013-04-10 -14245.174541832846
2013-04-11 -14245.174541832846
2013-04-12 -14245.174541832846
2013-04-15 -17155.50093135071
2013-04-16 -17155.50093135071
2013-04-17 -17155.50093135071
2013-04-18 -17155.50093135071
2013-04-19 -17155.50093135071
2013-04-22 -17155.50093135071
2013-04-23 -17155.50093135071
2013-04-24 -17155.50093135071
2013-04-25 -17155.50093135071
2013-04-26 -17155.50093135071
2013-04-29 -17155.50093135071
2013-04-30 -17155.50093135071
2013-05-01 -17155.50093135071
2013-05-02 -17155.50093135071
2013-05-03 -17155.50093135071
2013-05-06 -17155.50093135071
2013-05-07 -17155.50093135071
2013-05-08 -17142.926869345352
2013-05-09 -17142.926869345352
2013-05-10 -17142.926869345352
2013-05-13 -17142.926869345352
2013-05-14 -17142.926869345352
2013-05-15 -17142.926869345352
2013-05-16 -17142.926869345352
2013-05-17 -17142.926869345352
2013-05-20 -17279.035431873595
2013-05-21 -17279.035431873595
2013-05-22 -17279.035431873595
2013-05-23 -17279.035431873595
2013-05-24 -17279.035431873595
2013-05-28 -17279.035431873595
2013-05-29 -17279.035431873595
2013-05-30 -17279.035431873595
2013-05-31 -17279.035431873595
2013-06-03 -17279.035431873595
2013-06-04 -17279.035431873595
2013-06-05 -17279.035431873595
2013-06-06 -17279.035431873595
2013-06-07 -17279.035431873595
2013-06-10 -17267.735745894246
2013-06-11 -17267.735745894246
2013-06-12 -17267.735745894246
2013-06-13 -17267.735745894246
2013-06-14 -17267.735745894246
2013-06-17 -17267.735745894246
2013-06-18 -17267.73574589425
2013-06-19 -17267.73574589425
2013-06-20 -17267.73574589425
2013-06-21 -17267.73574589425
2013-06-24 -17856.2492753537
2013-06-25 -17856.2492753537
2013-06-26 -17856.2492753537
2013-06-27 -17856.2492753537
2013-06-28 -17856.2492753537
2013-07-01 -17856.2492753537
2013-07-02 -17856.2492753537
2013-07-03 -17856.2492753537
2013-07-05 -17856.2492753537
2013-07-08 -17856.2492753537
2013-07-09 -17856.2492753537
2013-07-10 -17856.2492753537
2013-07-11 -17856.2492753537
2013-07-12 -17856.2492753537
2013-07-15 -17856.2492753537
2013-07-16 -17856.2492753537
2013-07-17 -17856.2492753537
2013-07-18 -17856.2492753537
2013-07-19 -17856.2492753537
2013-07-22 -17856.2492753537
2013-07-23 -17856.2492753537
2013-07-24 -17856.2492753537
2013-07-25 -17856.2492753537
2013-07-26 -17847.577948193506
2013-07-29 -20308.701481163087
2013-07-30 -20308.701481163087
2013-07-31 -20308.701481163087
2013-08-01 -20308.701481163087
2013-08-02 -20308.701481163087
2013-08-05 -20308.701481163087
2013-08-06 -20308.701481163087
2013-08-07 -20308.701481163087
2013-08-08 -20308.701481163087
2013-08-09 -20303.825000805668
2013-08-12 -20303.825000805668
2013-08-13 -20303.825000805668
2013-08-14 -20303.825000805668
2013-08-15 -20303.825000805668
2013-08-16 -20303.825000805668
2013-08-19 -20303.825000805668
2013-08-20 -20303.825000805668
2013-08-21 -20303.825000805668
2013-08-22 -20303.825000805668
2013-08-23 -20303.825000805668
2013-08-26 -20303.825000805668
2013-08-27 -20303.825000805668
2013-08-28 -20303.825000805668
2013-08-29 -20303.825000805668
2013-08-30 -20303.825000805668
2013-09-03 -20714.822871620887
2013-09-04 -20714.822871620887
2013-09-05 -20714.822871620887
2013-09-06 -20714.822871620887
2013-09-09 -20714.822871620887
2013-09-10 -20714.822871620887
2013-09-11 -20713.14306889206
2013-09-12 -20713.14306889206
2013-09-13 -20713.14306889206
2013-09-16 -20713.14306889206
2013-09-17 -20713.14306889206
2013-09-18 -20713.14306889206
2013-09-19 -20713.14306889206
2013-09-20 -20713.14306889206
2013-09-23 -20713.14306889206
2013-09-24 -20713.14306889206
2013-09-25 -20713.14306889206
2013-09-26 -20713.14306889206
2013-09-27 -20713.14306889206
2013-09-30 -20713.14306889206
2013-10-01 -20713.14306889206
2013-10-02 -20713.14306889206
2013-10-03 -20713.14306889206
2013-10-04 -20713.14306889206
2013-10-07 -21756.140850409705
2013-10-08 -21756.140850409705
2013-10-09 -21756.140850409705
2013-10-10 -21756.140850409705
2013-10-11 -21756.140850409705
2013-10-14 -21756.140850409705
2013-10-15 -21756.140850409705
2013-10-16 -21756.140850409705
2013-10-17 -21756.140850409705
2013-10-18 -21756.140850409705
2013-10-21 -21756.140850409705
2013-10-22 -21756.140850409705
2013-10-23 -21756.140850409705
2013-10-24 -21756.140850409705
2013-10-25 -21756.140850409705
2013-10-28 -21756.140850409705
2013-10-29 -21756.140850409705
2013-10-30 -21753.492255111123
2013-10-31 -21753.492255111123
2013-11-01 -21753.492255111123
2013-11-04 -21753.492255111123
2013-11-05 -21753.492255111123
2013-11-06 -21753.492255111123
2013-11-07 -21753.492255111123
2013-11-08 -21753.492255111123
2013-11-11 -22015.046266301455
2013-11-12 -22015.046266301455
2013-11-13 -22013.28492763717
2013-11-14 -22013.28492763717
2013-11-15 -22013.28492763717
2013-11-18 -22013.28492763717
2013-11-19 -22013.28492763717
2013-11-20 -22013.28492763717
2013-11-21 -22013.28492763717
2013-11-22 -22013.28492763717
2013-11-25 -22013.28492763717
2013-11-26 -22013.28492763717
2013-11-27 -22013.28492763717
2013-11-29 -22013.28492763717
2013-12-02 -22013.28492763717
2013-12-03 -22010.52925973676
2013-12-04 -22010.52925973676
2013-12-05 -22010.52925973676
2013-12-06 -22010.52925973676
2013-12-09 -22010.52925973676
2013-12-10 -22010.52925973676
2013-12-11 -22010.52925973676
2013-12-12 -22010.52925973676
2013-12-13 -22010.52925973676
2013-12-16 -22092.395573896385
2013-12-17 -22092.395573896385
2013-12-18 -22092.395573896385
2013-12-19 -22092.395573896385
2013-12-20 -22092.395573896385
2013-12-23 -22092.395573896385
2013-12-24 -22092.395573896385
2013-12-26 -22092.395573896385
2013-12-27 -22092.395573896385
2013-12-30 -22092.395573896385
2013-12-31 -22092.395573896385
2014-01-02 -22092.395573896385
2014-01-03 -22092.395573896385
2014-01-06 -22092.395573896385
2014-01-07 -22092.395573896385
2014-01-08 -22092.395573896385
2014-01-09 -22092.395573896385
2014-01-10 -22092.395573896385
2014-01-13 -22092.395573896385
2014-01-14 -22092.395573896385
2014-01-15 -22092.395573896385
2014-01-16 -22092.395573896385
2014-01-17 -22092.395573896385
2014-01-21 -22351.20760655685
2014-01-22 -22351.20760655685
2014-01-23 -22351.20760655685
2014-01-24 -22351.20760655685
2014-01-27 -22351.20760655685
2014-01-28 -22351.20760655685
2014-01-29 -22350.87378982722
2014-01-30 -22350.87378982722
2014-01-31 -22350.87378982722
2014-02-03 -22350.87378982722
2014-02-04 -22346.65003969542
2014-02-05 -22346.650039695418
2014-02-06 -22346.650039695418
2014-02-07 -22346.650039695418
2014-02-10 -22346.650039695418
2014-02-11 -22346.650039695418
2014-02-12 -22346.650039695418
2014-02-13 -22346.650039695418
2014-02-14 -22346.650039695418
2014-02-18 -22346.650039695418
2014-02-19 -22346.650039695418
2014-02-20 -22346.650039695418
2014-02-21 -22345.398491178832
2014-02-24 -22452.358319580748
2014-02-25 -22452.358319580748
2014-02-26 -22452.358319580748
2014-02-27 -22452.358319580748
2014-02-28 -22452.358319580744
2014-03-03 -22452.358319580744
2014-03-04 -22452.358319580744
2014-03-05 -22452.358319580744
2014-03-06 -22452.358319580744
2014-03-07 -22452.358319580744
2014-03-10 -22452.358319580744
2014-03-11 -22452.358319580744
2014-03-12 -22452.358319580744
2014-03-13 -22452.358319580744
2014-03-14 -22452.358319580744
2014-03-17 -22452.358319580744
2014-03-18 -22452.358319580744
2014-03-19 -22452.358319580744
2014-03-20 -22452.358319580744
2014-03-21 -22452.358319580744
2014-03-24 -22452.358319580744
2014-03-25 -22452.358319580744
2014-03-26 -22452.358319580744
2014-03-27 -22452.358319580744
2014-03-28 -22452.358319580744
2014-03-31 -22622.971431659586
2014-04-01 -22622.971431659586
2014-04-02 -22622.971431659586
2014-04-03 -22622.971431659586
2014-04-04 -22622.971431659586
2014-04-07 -22622.971431659586
2014-04-08 -22622.971431659586
2014-04-09 -22622.971431659586
2014-04-10 -22622.971431659586
2014-04-11 -22622.971431659586
2014-04-14 -22622.971431659586
2014-04-15 -22622.971431659586
2014-04-16 -22622.971431659586
2014-04-17 -22622.971431659586
2014-04-21 -22622.971431659586
2014-04-22 -22622.971431659586
2014-04-23 -22622.971431659586
2014-04-24 -22622.971431659586
2014-04-25 -22622.971431659586
2014-04-28 -22622.971431659586
2014-04-29 -22622.872517545184
2014-04-30 -22622.872517545184
2014-05-01 -22622.872517545184
2014-05-02 -22622.872517545184
2014-05-05 -22748.27120165936
2014-05-06 -22748.27120165936
2014-05-07 -22745.315194386018
2014-05-08 -22745.315194386018
2014-05-09 -22745.315194386018
2014-05-12 -22745.315194386018
2014-05-13 -22745.315194386018
2014-05-14 -22745.315194386018
2014-05-15 -22745.315194386018
2014-05-16 -22745.315194386018
2014-05-19 -22745.315194386018
2014-05-20 -22745.315194386018
2014-05-21 -22745.315194386018
2014-05-22 -22745.315194386018
2014-05-23 -22745.315194386018
2014-05-27 -22745.315194386018
2014-05-28 -22745.315194386018
2014-05-29 -22745.315194386018
2014-05-30 -22745.315194386018
2014-06-02 -22745.315194386018
2014-06-03 -22745.315194386018
2014-06-04 -22745.315194386018
2014-06-05 -22745.315194386018
2014-06-06 -22745.315194386018
2014-06-09 -22867.706996118955
2014-06-10 -22867.706996118955
2014-06-11 -22867.706996118955
2014-06-12 -22867.706996118955
2014-06-13 -22867.706996118955
2014-06-16 -22867.706996118955
2014-06-17 -22867.706996118955
2014-06-18 -22867.706996118955
2014-06-19 -22867.706996118955
2014-06-20 -22867.706996118955
2014-06-23 -22867.706996118955
2014-06-24 -22867.706996118955
2014-06-25 -22867.706996118955
2014-06-26 -22867.706996118955
2014-06-27 -22867.706996118955
2014-06-30 -22867.706996118955
2014-07-01 -22867.706996118955
2014-07-02 -22862.90479542743
2014-07-03 -22862.90479542743
2014-07-07 -22862.90479542743
2014-07-08 -22862.90479542743
2014-07-09 -22862.90479542743
2014-07-10 -22862.90479542743
2014-07-11 -22862.90479542743
2014-07-14 -22903.50673002056
2014-07-15 -22903.50673002056
2014-07-16 -22903.50673002056
2014-07-17 -22903.50673002056
2014-07-18 -22903.50673002056
2014-07-21 -22903.50673002056
2014-07-22 -22903.50673002056
2014-07-23 -22903.50673002056
2014-07-24 -22903.50673002056
2014-07-25 -22903.50673002056
2014-07-28 -22903.50673002056
2014-07-29 -22903.50673002056
2014-07-30 -22903.50673002056
2014-07-31 -22903.50673002056
2014-08-01 -22903.50673002056
2014-08-04 -22903.50673002056
2014-08-05 -22903.50673002056
2014-08-06 -22903.50673002056
2014-08-07 -22903.50673002056
2014-08-08 -22903.50673002056
2014-08-11 -22903.50673002056
2014-08-12 -22903.50673002056
2014-08-13 -22903.50673002056
2014-08-14 -22903.50673002056
2014-08-15 -22903.50673002056
2014-08-18 -22951.39859349967
2014-08-19 -22951.39859349967
2014-08-20 -22951.39859349967
2014-08-21 -22951.39859349967
2014-08-22 -22951.39859349967
2014-08-25 -22951.39859349967
2014-08-26 -22951.39859349967
2014-08-27 -22951.39859349967
2014-08-28 -22951.39859349967
2014-08-29 -22951.39859349967
2014-09-02 -22951.39859349967
2014-09-03 -22951.39859349967
2014-09-04 -22951.39859349967
2014-09-05 -22951.39859349967
2014-09-08 -22951.39859349967
2014-09-09 -22951.39859349967
2014-09-10 -22951.39859349967
2014-09-11 -22951.39859349967
2014-09-12 -22951.39859349967
2014-09-15 -22951.39859349967
2014-09-16 -22951.39859349967
2014-09-17 -22951.39859349967
2014-09-18 -22951.39859349967
2014-09-19 -22951.39859349967
2014-09-22 -23041.565278640057
2014-09-23 -23041.565278640057
2014-09-24 -23041.565278640057
2014-09-25 -23041.565278640057
2014-09-26 -23041.565278640057
2014-09-29 -23041.565278640057
2014-09-30 -23041.565278640057
2014-10-01 -23041.565278640057
2014-10-02 -23041.565278640057
2014-10-03 -23041.565278640057
2014-10-06 -23041.565278640057
2014-10-07 -23041.565278640057
2014-10-08 -23041.565278640057
2014-10-09 -23041.565278640057
2014-10-10 -23041.565278640057
2014-10-13 -23041.565278640057
2014-10-14 -23041.565278640057
2014-10-15 -23041.565278640057
2014-10-16 -23041.565278640057
2014-10-17 -23041.565278640057
2014-10-20 -23041.565278640057
2014-10-21 -23041.565278640057
2014-10-22 -23041.565278640057
2014-10-23 -23041.565278640057
2014-10-24 -23041.565278640057
2014-10-27 -23714.747528715863
2014-10-28 -23714.747528715863
2014-10-29 -23714.747528715863
2014-10-30 -23714.747528715863
2014-10-31 -23714.747528715863
2014-11-03 -23714.747528715863
2014-11-04 -23714.747528715863
2014-11-05 -23714.747528715863
2014-11-06 -23714.747528715863
2014-11-07 -23714.747528715867
2014-11-10 -23714.747528715867
2014-11-11 -23714.747528715867
2014-11-12 -23714.747528715867
2014-11-13 -23714.747528715867
2014-11-14 -23714.747528715867
2014-11-17 -23714.747528715867
2014-11-18 -23714.747528715867
2014-11-19 -23714.747528715867
2014-11-20 -23714.747528715867
2014-11-21 -23714.747528715867
2014-11-24 -23714.747528715867
2014-11-25 -23714.747528715867
2014-11-26 -23714.747528715867
2014-11-28 -23714.747528715867
2014-12-01 -23957.719611729615
2014-12-02 -23957.71961172961
2014-12-03 -23957.71961172961
2014-12-04 -23957.71961172961
2014-12-05 -23957.71961172961
2014-12-08 -23957.71961172961
2014-12-09 -23957.71961172961
2014-12-10 -23957.71961172961
2014-12-11 -23957.71961172961
2014-12-12 -23957.71961172961
2014-12-15 -23957.71961172961
2014-12-16 -23957.71961172961
2014-12-17 -23957.71961172961
2014-12-18 -23957.71961172961
2014-12-19 -23957.71961172961
2014-12-22 -23957.71961172961
2014-12-23 -23957.71961172961
2014-12-24 -23957.71961172961
2014-12-26 -23957.71961172961
2014-12-29 -23957.71961172961
2014-12-30 -23957.71961172961
2014-12-31 -23957.71961172961
2015-01-02 -23957.71961172961
2015-01-05 -24425.53544499078
2015-01-06 -24425.53544499078
2015-01-07 -24425.53544499078
2015-01-08 -24425.53544499078
2015-01-09 -24425.53544499078
2015-01-12 -24425.53544499078
2015-01-13 -24425.53544499078
2015-01-14 -24425.53544499078
2015-01-15 -24425.53544499078
2015-01-16 -24425.53544499078
2015-01-20 -24425.53544499078
2015-01-21 -24425.53544499078
2015-01-22 -24425.53544499078
2015-01-23 -24425.53544499078
2015-01-26 -24424.51548351829
2015-01-27 -24424.51548351829
2015-01-28 -24424.51548351829
2015-01-29 -24421.24072840387
2015-01-30 -24421.24072840387
2015-02-02 -24421.24072840387
2015-02-03 -24421.24072840387
2015-02-04 -24421.24072840387
2015-02-05 -24421.24072840387
2015-02-06 -24410.7819839327
2015-02-09 -24847.580770845652
2015-02-10 -24847.580770845652
2015-02-11 -24847.580770845656
2015-02-12 -24847.580770845656
2015-02-13 -24847.580770845656
2015-02-17 -24847.580770845656
2015-02-18 -24847.580770845656
2015-02-19 -24847.580770845656
2015-02-20 -24847.580770845656
2015-02-23 -24847.580770845656
2015-02-24 -24847.580770845656
2015-02-25 -24847.580770845656
2015-02-26 -24847.580770845656
2015-02-27 -24847.580770845656
2015-03-02 -24847.580770845656
2015-03-03 -24847.580770845656
2015-03-04 -24847.580770845656
2015-03-05 -24847.580770845656
2015-03-06 -24847.580770845656
2015-03-09 -24847.580770845656
2015-03-10 -24847.580770845656
2015-03-11 -24847.580770845656
2015-03-12 -24847.580770845656
2015-03-13 -24847.580770845656
2015-03-16 -25436.41590975302
2015-03-17 -25416.94697445449
2015-03-18 -25416.94697445449
2015-03-19 -25416.94697445449
2015-03-20 -25411.035155668516
2015-03-23 -25411.035155668516
2015-03-24 -25411.035155668516
2015-03-25 -25411.035155668516
2015-03-26 -25411.035155668516
2015-03-27 -25411.035155668516
2015-03-30 -25411.035155668513
2015-03-31 -25411.035155668513
2015-04-01 -25411.035155668513
2015-04-02 -25411.035155668513
2015-04-06 -25411.035155668513
2015-04-07 -25411.035155668513
2015-04-08 -25411.035155668513
2015-04-09 -25411.035155668513
2015-04-10 -25411.035155668513
2015-04-13 -25411.035155668513
2015-04-14 -25411.035155668513
2015-04-15 -25411.035155668513
2015-04-16 -25411.035155668513
2015-04-17 -25411.035155668513
2015-04-20 -25506.153998531932
2015-04-21 -25506.153998531932
2015-04-22 -25506.153998531932
2015-04-23 -25506.153998531932
2015-04-24 -25506.153998531932
2015-04-27 -25506.153998531932
2015-04-28 -25506.153998531932
2015-04-29 -25497.75536503831
2015-04-30 -25497.75536503831
2015-05-01 -25497.75536503831
2015-05-04 -25497.75536503831
2015-05-05 -25497.75536503831
2015-05-06 -25497.75536503831
2015-05-07 -25497.75536503831
2015-05-08 -25497.75536503831
2015-05-11 -25497.75536503831
2015-05-12 -25497.75536503831
2015-05-13 -25497.75536503831
2015-05-14 -25497.755365038312
2015-05-15 -25497.755365038312
2015-05-18 -25497.755365038312
2015-05-19 -25497.755365038312
2015-05-20 -25497.755365038312
2015-05-21 -25497.755365038312
2015-05-22 -25497.755365038312
2015-05-26 -25894.32589967172
2015-05-27 -25894.32589967172
2015-05-28 -25894.32589967172
2015-05-29 -25894.32589967172
2015-06-01 -25894.32589967172
2015-06-02 -25894.32589967172
2015-06-03 -25894.32589967172
2015-06-04 -25894.32589967172
2015-06-05 -25894.32589967172
2015-06-08 -25894.32589967172
2015-06-09 -25894.32589967172
2015-06-10 -25894.32589967172
2015-06-11 -25890.07607357345
2015-06-12 -25890.07607357345
2015-06-15 -25890.07607357345
2015-06-16 -25890.07607357345
2015-06-17 -25890.07607357345
2015-06-18 -25890.07607357345
2015-06-19 -25890.07607357345
2015-06-22 -25890.07607357345
2015-06-23 -25890.07607357345
2015-06-24 -25890.07607357345
2015-06-25 -25890.07607357345
2015-06-26 -25890.07607357345
2015-06-29 -26729.373108782427
2015-06-30 -26729.37310878243
2015-07-01 -26725.242610098707
2015-07-02 -26725.242610098707
2015-07-06 -26725.242610098707
2015-07-07 -26725.242610098707
2015-07-08 -26723.727628521094
2015-07-09 -26723.727628521094
2015-07-10 -26723.727628521094
2015-07-13 -26723.727628521094
2015-07-14 -26723.727628521094
2015-07-15 -26723.727628521094
2015-07-16 -26723.727628521094
2015-07-17 -26723.727628521094
2015-07-20 -26723.727628521094
2015-07-21 -26723.727628521094
2015-07-22 -26723.727628521094
2015-07-23 -26723.727628521094
2015-07-24 -26723.727628521094
2015-07-27 -26723.727628521094
2015-07-28 -26717.531429667877
2015-07-29 -26717.531429667877
2015-07-30 -26717.531429667877
2015-07-31 -26717.531429667877
2015-08-03 -29547.338740071795
2015-08-04 -29547.338740071795
2015-08-05 -29547.338740071795
2015-08-06 -29547.338740071795
2015-08-07 -29547.338740071795
2015-08-10 -29547.338740071795
2015-08-11 -29547.338740071795
2015-08-12 -29547.338740071795
2015-08-13 -29547.338740071795
2015-08-14 -29547.338740071787
2015-08-17 -29547.338740071787
2015-08-18 -29547.338740071787
2015-08-19 -29547.338740071787
2015-08-20 -29547.338740071787
2015-08-21 -29547.338740071787
2015-08-24 -29547.338740071787
2015-08-25 -29547.338740071787
2015-08-26 -29547.338740071787
2015-08-27 -29547.338740071787
2015-08-28 -29547.093516876765
2015-08-31 -29547.093516876765
2015-09-01 -29547.093516876765
2015-09-02 -29547.093516876765
2015-09-03 -29535.95853122692
2015-09-04 -29535.95853122692
2015-09-08 -32554.131831225674
2015-09-09 -32554.131831225674
2015-09-10 -32554.131831225674
2015-09-11 -32554.131831225674
2015-09-14 -32554.131831225674
2015-09-15 -32554.131831225674
2015-09-16 -32554.131831225674
2015-09-17 -32554.131831225674
2015-09-18 -32554.131831225674
2015-09-21 -32554.131831225674
2015-09-22 -32554.131831225674
2015-09-23 -32554.131831225674
2015-09-24 -32554.131831225674
2015-09-25 -32554.131831225674
2015-09-28 -32554.131831225674
2015-09-29 -32554.131831225674
2015-09-30 -32554.131831225674
2015-10-01 -32554.131831225674
2015-10-02 -32554.131831225674
2015-10-05 -32554.131831225674
2015-10-06 -32554.131831225674
2015-10-07 -32554.131831225674
2015-10-08 -32554.131831225674
2015-10-09 -32554.131831225674
2015-10-12 -33729.83937378193
2015-10-13 -33729.83937378193
2015-10-14 -33729.83937378193
2015-10-15 -33729.83937378193
2015-10-16 -33729.83937378193
2015-10-19 -33729.83937378193
2015-10-20 -33729.83937378193
2015-10-21 -33729.83937378193
2015-10-22 -33729.83937378193
2015-10-23 -33729.83937378193
2015-10-26 -33729.83937378193
2015-10-27 -33729.83937378193
2015-10-28 -33729.83937378193
2015-10-29 -33729.83937378193
2015-10-30 -33729.83937378193
2015-11-02 -33729.699511628634
2015-11-03 -33729.699511628634
2015-11-04 -33729.699511628634
2015-11-05 -33729.699511628634
2015-11-06 -33729.699511628634
2015-11-09 -33729.699511628634
2015-11-10 -33729.699511628634
2015-11-11 -33729.699511628634
2015-11-12 -33729.699511628634
2015-11-13 -33729.699511628634
2015-11-16 -34545.08812296586
2015-11-17 -34545.08812296586
2015-11-18 -34543.83425767161
2015-11-19 -34543.83425767161
2015-11-20 -34543.83425767161
2015-11-23 -34543.83425767161
2015-11-24 -34543.83425767161
2015-11-25 -34543.83425767161
2015-11-27 -34543.83425767161
2015-11-30 -34543.83425767161
2015-12-01 -34543.83425767161
2015-12-02 -34543.83425767161
2015-12-03 -34543.83425767161
2015-12-04 -34543.83425767161
2015-12-07 -34543.83425767161
2015-12-08 -34543.83425767161
2015-12-09 -34543.83425767161
2015-12-10 -34543.83425767161
2015-12-11 -34542.61531308077
2015-12-14 -34542.61531308077
2015-12-15 -34542.61531308077
2015-12-16 -34542.61531308077
2015-12-17 -34542.61531308077
2015-12-18 -34542.61531308077
2015-12-21 -36499.50258143087
2015-12-22 -36499.50258143087
2015-12-23 -36499.50258143087
2015-12-24 -36499.50258143087
2015-12-28 -36495.919945495654
2015-12-29 -36495.919945495654
2015-12-30 -36495.919945495654
2015-12-31 -36495.91994549566
2016-01-04 -36495.91994549566
2016-01-05 -36495.91994549566
2016-01-06 -36495.91994549566
2016-01-07 -36495.91994549566
2016-01-08 -36495.91994549566
2016-01-11 -36495.91994549566
2016-01-12 -36495.91994549566
2016-01-13 -36495.91994549566
2016-01-14 -36495.91994549566
2016-01-15 -36492.371587592206
2016-01-19 -36486.48020613367
2016-01-20 -36486.48020613367
2016-01-21 -36486.48020613367
2016-01-22 -36486.48020613367
2016-01-25 -41383.79964141406
2016-01-26 -41383.799641414065
2016-01-27 -41383.799641414065
2016-01-28 -41377.380628711115
2016-01-29 -41377.380628711115
2016-02-01 -41374.85147606794
2016-02-02 -41374.85147606794
2016-02-03 -41374.85147606794
2016-02-04 -41374.85147606794
2016-02-05 -41374.85147606794
2016-02-08 -41374.85147606794
2016-02-09 -41374.85147606794
2016-02-10 -41374.85147606794
2016-02-11 -41374.85147606794
2016-02-12 -41374.85147606794
2016-02-16 -41374.85147606794
2016-02-17 -41374.85147606794
2016-02-18 -41374.85147606794
2016-02-19 -41375.5950644086
2016-02-22 -41375.5950644086
2016-02-23 -41375.5950644086
2016-02-24 -41375.5950644086
2016-02-25 -41375.5950644086
2016-02-26 -41375.5950644086
2016-02-29 -42668.241387140755
2016-03-01 -42668.241387140755
2016-03-02 -42668.241387140755
2016-03-03 -42668.241387140755
2016-03-04 -42659.44886777054
2016-03-07 -42659.44886777054
2016-03-08 -42659.44886777054
2016-03-09 -42659.44886777054
2016-03-10 -42659.44886777054
2016-03-11 -42659.44886777054
2016-03-14 -42659.44886777054
2016-03-15 -42659.44886777054
2016-03-16 -42659.44886777054
2016-03-17 -42659.44886777054
2016-03-18 -42659.44886777054
2016-03-21 -42659.44886777054
2016-03-22 -42659.44886777054
2016-03-23 -42659.44886777054
2016-03-24 -42659.44886777054
2016-03-28 -42659.44886777054
2016-03-29 -42656.0753552638
2016-03-30 -42656.0753552638
2016-03-31 -42656.0753552638
2016-04-01 -42648.24805989868
2016-04-04 -42778.74080626248
2016-04-05 -42778.74080626248
2016-04-06 -42778.74080626248
2016-04-07 -42778.74080626248
2016-04-08 -42778.74080626248
2016-04-11 -42778.74080626248
2016-04-12 -42778.74080626248
2016-04-13 -42778.74080626248
2016-04-14 -42778.74080626248
2016-04-15 -42778.74080626248
2016-04-18 -42778.74080626248
2016-04-19 -42778.74080626248
2016-04-20 -42778.74080626248
2016-04-21 -42778.74080626248
2016-04-22 -42778.74080626248
2016-04-25 -42778.74080626248
2016-04-26 -42778.74080626248
2016-04-27 -42778.74080626248
2016-04-28 -42778.74080626248
2016-04-29 -42778.74080626248
2016-05-02 -42778.74080626248
2016-05-03 -42778.74080626248
2016-05-04 -42778.74080626248
2016-05-05 -42778.74080626248
2016-05-06 -42778.74080626248
2016-05-09 -43181.1133551308
2016-05-10 -43181.1133551308
2016-05-11 -43181.1133551308
2016-05-12 -43173.10584223224
2016-05-13 -43173.10584223224
2016-05-16 -43173.10584223224
2016-05-17 -43173.10584223224
2016-05-18 -43173.10584223224
2016-05-19 -43173.10584223224
2016-05-20 -43172.73773750562
2016-05-23 -43172.73773750562
2016-05-24 -43172.73773750562
2016-05-25 -43172.73773750562
2016-05-26 -43172.73773750562
2016-05-27 -43172.73773750562
2016-05-31 -43172.73773750562
2016-06-01 -43172.73773750562
2016-06-02 -43156.38826538797
2016-06-03 -43156.38826538797
2016-06-06 -43156.38826538797
2016-06-07 -43156.38826538797
2016-06-08 -43156.38826538797
2016-06-09 -43156.38826538797
2016-06-10 -43156.38826538797
2016-06-13 -43266.373715174064
2016-06-14 -43266.373715174064
2016-06-15 -43266.373715174064
2016-06-16 -43266.373715174064
2016-06-17 -43266.373715174064
2016-06-20 -43266.373715174064
2016-06-21 -43266.373715174064
2016-06-22 -43266.373715174064
2016-06-23 -43262.0272942076
2016-06-24 -43262.0272942076
2016-06-27 -43262.0272942076
2016-06-28 -43262.0272942076
2016-06-29 -43262.0272942076
2016-06-30 -43252.94135059149
2016-07-01 -43252.94135059149
2016-07-05 -43249.94735028073
2016-07-06 -43249.94735028073
2016-07-07 -43249.94735028073
2016-07-08 -43249.94735028073
2016-07-11 -43249.94735028073
2016-07-12 -43249.94735028073
2016-07-13 -43249.94735028073
2016-07-14 -43249.94735028073
2016-07-15 -43249.94735028073
2016-07-18 -43350.20140161846
2016-07-19 -43350.20140161846
2016-07-20 -43350.20140161846
2016-07-21 -43350.20140161846
2016-07-22 -43350.20140161846
2016-07-25 -43350.20140161846
2016-07-26 -43350.20140161846
2016-07-27 -43350.20140161846
2016-07-28 -43350.20140161846
2016-07-29 -43350.20140161846
2016-08-01 -43350.20140161846
2016-08-02 -43350.20140161846
2016-08-03 -43350.20140161846
2016-08-04 -43350.20140161846
2016-08-05 -43350.20140161846
2016-08-08 -43350.20140161846
2016-08-09 -43350.20140161846
2016-08-10 -43350.20140161846
2016-08-11 -43350.20140161846
2016-08-12 -43350.20140161846
2016-08-15 -43350.20140161846
2016-08-16 -43350.20140161846
2016-08-17 -43350.20140161846
2016-08-18 -43350.20140161846
2016-08-19 -43350.20140161846
2016-08-22 -43474.29413042835
2016-08-23 -43474.29413042835
2016-08-24 -43474.29413042835
2016-08-25 -43474.29413042835
2016-08-26 -43474.29413042835
2016-08-29 -43474.29413042835
2016-08-30 -43474.29413042835
2016-08-31 -43474.29413042835
2016-09-01 -43474.29413042835
2016-09-02 -43468.620427353504
2016-09-06 -43468.620427353504
2016-09-07 -43464.13197382104
2016-09-08 -43464.13197382104
2016-09-09 -43464.13197382104
2016-09-12 -43464.13197382103
2016-09-13 -43464.13197382103
2016-09-14 -43464.13197382103
2016-09-15 -43464.13197382103
2016-09-16 -43464.13197382103
2016-09-19 -43460.072384004874
2016-09-20 -43460.072384004874
2016-09-21 -43460.072384004874
2016-09-22 -43452.08641051032
2016-09-23 -43452.08641051032
2016-09-26 -43597.20172759022
2016-09-27 -43597.20172759022
2016-09-28 -43597.20172759022
2016-09-29 -43597.20172759022
2016-09-30 -43597.20172759022
2016-10-03 -43597.20172759022
2016-10-04 -43597.20172759021
2016-10-05 -43597.20172759021
2016-10-06 -43597.20172759021
2016-10-07 -43597.20172759021
2016-10-10 -43597.20172759021
2016-10-11 -43597.20172759021
2016-10-12 -43597.20172759021
2016-10-13 -43597.20172759021
2016-10-14 -43597.20172759021
2016-10-17 -43597.20172759021
2016-10-18 -43597.20172759021
2016-10-19 -43597.20172759021
2016-10-20 -43597.20172759021
2016-10-21 -43597.20172759021
2016-10-24 -43597.20172759022
2016-10-25 -43597.20172759022
2016-10-26 -43597.20172759022
2016-10-27 -43597.20172759022
2016-10-28 -43597.20172759022
2016-10-31 -43961.65642968639
2016-11-01 -43961.65642968639
2016-11-02 -43961.65642968639
2016-11-03 -43961.65642968639
2016-11-04 -43961.65642968639
2016-11-07 -43961.65642968639
2016-11-08 -43961.65642968639
2016-11-09 -43961.65642968639
2016-11-10 -43961.65642968639
2016-11-11 -43961.65642968639
2016-11-14 -43961.65642968639
2016-11-15 -43961.65642968639
2016-11-16 -43961.65642968639
2016-11-17 -43961.65642968639
2016-11-18 -43961.65642968639
2016-11-21 -43961.65642968639
2016-11-22 -43961.65642968639
2016-11-23 -43961.65642968639
2016-11-25 -43961.65642968639
2016-11-28 -43961.65642968639
2016-11-29 -43961.65642968639
2016-11-30 -43956.590963176975
2016-12-01 -43956.590963176975
2016-12-02 -43956.590963176975
2016-12-05 -44296.829569407586
2016-12-06 -44296.829569407586
2016-12-07 -44296.829569407586
2016-12-08 -44296.829569407586
2016-12-09 -44296.829569407586
2016-12-12 -44296.829569407586
2016-12-13 -44296.829569407586
2016-12-14 -44296.829569407586
2016-12-15 -44296.829569407586
2016-12-16 -44296.829569407586
2016-12-19 -44296.829569407586
2016-12-20 -44296.829569407586
2016-12-21 -44296.829569407586
2016-12-22 -44296.829569407586
2016-12-23 -44296.829569407586
2016-12-27 -44296.829569407586
2016-12-28 -44296.829569407586
2016-12-29 -44296.829569407586
2016-12-30 -44296.829569407586
2017-01-03 -44296.829569407586
2017-01-04 -44295.63355798308
2017-01-05 -44295.63355798308
2017-01-06 -44295.63355798308
2017-01-09 -44384.75539883781
2017-01-10 -44384.75539883781
2017-01-11 -44384.75539883781
2017-01-12 -44384.75539883781
2017-01-13 -44384.75539883781
2017-01-17 -44384.75539883781
2017-01-18 -44384.75539883781
2017-01-19 -44384.75539883781
2017-01-20 -44384.75539883781
2017-01-23 -44384.75539883781
2017-01-24 -44384.75539883781
2017-01-25 -44384.75539883781
2017-01-26 -44384.75539883781
2017-01-27 -44384.75539883781
2017-01-30 -44384.75539883781
2017-01-31 -44384.75539883781
2017-02-01 -44384.75539883782
2017-02-02 -44384.75539883782
2017-02-03 -44384.75539883782
2017-02-06 -44384.75539883782
2017-02-07 -44384.75539883782
2017-02-08 -44384.75539883782
2017-02-09 -44384.75539883782
2017-02-10 -44384.75539883782
2017-02-13 -44407.489864592695
2017-02-14 -44407.489864592695
2017-02-15 -44407.489864592695
2017-02-16 -44407.489864592695
2017-02-17 -44407.489864592695
2017-02-21 -44407.489864592695
2017-02-22 -44407.489864592695
2017-02-23 -44407.489864592695
2017-02-24 -44407.489864592695
2017-02-27 -44407.489864592695
2017-02-28 -44384.75443181358
2017-03-01 -44384.75443181358
2017-03-02 -44384.75443181358
2017-03-03 -44384.75443181358
2017-03-06 -44384.75443181358
2017-03-07 -44384.75443181358
2017-03-08 -44384.75443181358
2017-03-09 -44384.75443181358
2017-03-10 -44380.19134038671
2017-03-13 -44380.19134038671
2017-03-14 -44380.19134038671
2017-03-15 -44358.21517024667
2017-03-16 -44358.21517024667
2017-03-17 -44358.21517024667
2017-03-20 -44531.92660525062
2017-03-21 -44531.92660525062
2017-03-22 -44531.92660525062
2017-03-23 -44531.92660525062
2017-03-24 -44531.92660525062
2017-03-27 -44531.92660525062
2017-03-28 -44531.92660525062
2017-03-29 -44531.92660525062
2017-03-30 -44531.92660525062
2017-03-31 -44531.92660525062
2017-04-03 -44531.92660525062
2017-04-04 -44531.92660525062
2017-04-05 -44531.92660525062
2017-04-06 -44516.24579735971
2017-04-07 -44516.24579735971
2017-04-10 -44516.24579735971
2017-04-11 -44516.24579735971
2017-04-12 -44516.24579735971
2017-04-13 -44516.24579735971
2017-04-17 -44516.24579735971
2017-04-18 -44516.24579735971
2017-04-19 -44516.24579735971
2017-04-20 -44516.24579735971
2017-04-21 -44516.24579735971
2017-04-24 -45001.20838418001
2017-04-25 -45001.20838418001
2017-04-26 -45001.20838418001
2017-04-27 -45001.20838418001
2017-04-28 -45001.20838418001
2017-05-01 -45001.20838418001
2017-05-02 -45001.20838418001
2017-05-03 -45001.20838418001
2017-05-04 -45001.20838418001
2017-05-05 -45001.20838418001
2017-05-08 -45001.20838418001
2017-05-09 -45001.20838418001
2017-05-10 -45001.20838418001
2017-05-11 -45001.20838418001
2017-05-12 -45001.20838418001
2017-05-15 -45001.20838418001
2017-05-16 -45001.20838418001
2017-05-17 -45001.20838418001
2017-05-18 -45001.20838418001
2017-05-19 -45001.20838418001
2017-05-22 -45001.20838418001
2017-05-23 -45001.20838418001
2017-05-24 -45001.20838418001
2017-05-25 -45001.20838418001
2017-05-26 -45001.20838418002
2017-05-30 -45588.47684420768
2017-05-31 -45588.47684420768
2017-06-01 -45588.47684420768
2017-06-02 -45588.47684420768
2017-06-05 -45588.47684420768
2017-06-06 -45588.47684420768
2017-06-07 -45588.47684420768
2017-06-08 -45588.47684420768
2017-06-09 -45588.47684420768
2017-06-12 -45588.47684420768
2017-06-13 -45588.47684420768
2017-06-14 -45588.47684420768
2017-06-15 -45588.47684420768
2017-06-16 -45576.06337005708
2017-06-19 -45569.722046389244
2017-06-20 -45569.722046389244
2017-06-21 -45569.722046389244
2017-06-22 -45569.722046389244
2017-06-23 -45569.722046389244
2017-06-26 -45569.722046389244
2017-06-27 -45569.722046389244
2017-06-28 -45569.722046389244
2017-06-29 -45569.722046389244
2017-06-30 -45569.722046389244
2017-07-03 -45957.879095978045
2017-07-05 -45957.879095978045
2017-07-06 -45957.879095978045
2017-07-07 -45957.879095978045
2017-07-10 -45957.879095978045
2017-07-11 -45957.879095978045
2017-07-12 -45957.879095978045
2017-07-13 -45955.98517281834
2017-07-14 -45955.98517281834
2017-07-17 -45955.98517281834
2017-07-18 -45955.98517281834
2017-07-19 -45955.98517281834
2017-07-20 -45955.98517281834
2017-07-21 -45955.98517281834
2017-07-24 -45955.98517281834
2017-07-25 -45921.08757409352
2017-07-26 -45921.08757409352
2017-07-27 -45921.08757409352
2017-07-28 -45921.08757409352
2017-07-31 -45921.08757409352
2017-08-01 -45921.08757409352
2017-08-02 -45921.08757409352
2017-08-03 -45921.08757409352
2017-08-04 -45921.08757409352
2017-08-07 -46294.290200525684
2017-08-08 -46294.290200525684
2017-08-09 -46294.290200525684
2017-08-10 -46294.290200525684
2017-08-11 -46294.290200525684
2017-08-14 -46294.290200525684
2017-08-15 -46294.290200525684
2017-08-16 -46294.290200525684
2017-08-17 -46294.290200525684
2017-08-18 -46294.290200525684
2017-08-21 -46294.290200525684
2017-08-22 -46294.290200525684
2017-08-23 -46294.290200525684
2017-08-24 -46294.290200525684
2017-08-25 -46294.290200525684
2017-08-28 -46294.290200525684
2017-08-29 -46294.290200525684
2017-08-30 -46294.290200525684
2017-08-31 -46270.07828516851
2017-09-01 -46270.07828516851
2017-09-05 -46270.07828516851
2017-09-06 -46270.07828516851
2017-09-07 -46270.07828516851
2017-09-08 -46270.07828516851
2017-09-11 -46554.32479417873
2017-09-12 -46554.32479417873
2017-09-13 -46554.32479417873
2017-09-14 -46554.32479417873
2017-09-15 -46553.775553612744
2017-09-18 -46553.775553612744
2017-09-19 -46553.775553612744
2017-09-20 -46553.775553612744
2017-09-21 -46553.775553612744
2017-09-22 -46553.775553612744
2017-09-25 -46553.775553612744
2017-09-26 -46553.775553612744
2017-09-27 -46553.775553612744
2017-09-28 -46553.775553612744
2017-09-29 -46553.775553612744
2017-10-02 -46553.775553612744
2017-10-03 -46553.775553612744
2017-10-04 -46553.775553612744
2017-10-05 -46553.775553612744
2017-10-06 -46553.775553612744
2017-10-09 -46553.775553612744
2017-10-10 -46553.775553612744
2017-10-11 -46553.775553612744
2017-10-12 -46553.775553612744
2017-10-13 -46553.775553612744
2017-10-16 -46967.80959237732
2017-10-17 -46967.80959237732
2017-10-18 -46967.80959237732
2017-10-19 -46967.80959237732
2017-10-20 -46967.80959237732
2017-10-23 -46967.80959237732
2017-10-24 -46967.80959237732
2017-10-25 -46967.80959237732
2017-10-26 -46967.80959237732
2017-10-27 -46967.80959237732
2017-10-30 -46967.80959237732
2017-10-31 -46967.80959237732
2017-11-01 -46967.21753253651
2017-11-02 -46967.21753253651
2017-11-03 -46967.21753253651
2017-11-06 -46967.21753253651
2017-11-07 -46967.21753253651
2017-11-08 -46967.21753253651
2017-11-09 -46967.21753253651
2017-11-10 -46967.21753253651
2017-11-13 -46967.21753253651
2017-11-14 -46967.21753253651
2017-11-15 -46967.21753253651
2017-11-16 -46967.21753253651
2017-11-17 -46967.21753253651
2017-11-20 -47873.44425799545
2017-11-21 -47873.44425799545
2017-11-22 -47873.44425799545
2017-11-24 -47873.44425799545
2017-11-27 -47873.44425799545
2017-11-28 -47873.44425799545
2017-11-29 -47873.44425799545
2017-11-30 -47873.44425799545
2017-12-01 -47873.44425799545
2017-12-04 -47873.44425799545
2017-12-05 -47873.44425799545
2017-12-06 -47873.44425799545
2017-12-07 -47873.44425799545
2017-12-08 -47873.44425799545
2017-12-11 -47873.44425799545
2017-12-12 -47873.44425799545
2017-12-13 -47873.44425799545
2017-12-14 -47873.44425799545
2017-12-15 -47873.44425799545
2017-12-18 -47873.44425799545
2017-12-19 -47873.44425799545
2017-12-20 -47873.44425799545
2017-12-21 -47873.44425799545
2017-12-22 -47873.44425799545
2017-12-26 -48114.23526064376
2017-12-27 -48114.23526064376
2017-12-28 -48114.23526064376
2017-12-29 -48114.23526064376
2018-01-02 -48114.23526064376
2018-01-03 -48114.23526064376
2018-01-04 -48114.23526064376
2018-01-05 -48114.23526064376
2018-01-08 -48114.23526064376
2018-01-09 -48114.23526064376
2018-01-10 -48114.23526064376
2018-01-11 -48114.23526064376
2018-01-12 -48114.23526064376
2018-01-16 -48114.23526064376
2018-01-17 -48114.23526064376
2018-01-18 -48114.23526064376
2018-01-19 -48114.23526064376
2018-01-22 -48114.23526064376
2018-01-23 -48114.23526064376
2018-01-24 -48114.23526064376
2018-01-25 -48114.23526064376
2018-01-26 -48114.23526064376
2018-01-29 -48354.769216915076
2018-01-30 -48354.769216915076
2018-01-31 -48354.769216915076
2018-02-01 -48354.769216915076
2018-02-02 -48354.769216915076
2018-02-05 -48354.769216915076
2018-02-06 -48354.769216915076
2018-02-07 -48354.769216915076
2018-02-08 -48354.769216915076
2018-02-09 -48354.769216915076
2018-02-12 -48354.769216915076
2018-02-13 -48354.769216915076
2018-02-14 -48354.769216915076
2018-02-15 -48354.769216915076
2018-02-16 -48354.769216915076
2018-02-20 -48354.769216915076
2018-02-21 -48354.769216915076
2018-02-22 -48354.769216915076
2018-02-23 -48354.769216915076
2018-02-26 -48354.769216915076
2018-02-27 -48354.769216915076
2018-02-28 -48354.769216915076
2018-03-01 -48354.769216915076
2018-03-02 -48354.769216915076
2018-03-05 -49019.39808337692
2018-03-06 -49019.39808337691
2018-03-07 -49019.39808337691
2018-03-08 -49019.39808337691
2018-03-09 -49019.39808337691
2018-03-12 -49019.39808337692
2018-03-13 -49019.39808337692
2018-03-14 -49019.39808337692
2018-03-15 -49019.39808337692
2018-03-16 -49019.39808337692
2018-03-19 -49019.39808337692
2018-03-20 -49019.39808337692
2018-03-21 -49019.39808337692
2018-03-22 -49019.39808337692
2018-03-23 -49019.39808337692
2018-03-26 -49019.39808337692
2018-03-27 -49019.39808337692
2018-03-28 -49019.39808337692
2018-03-29 -49019.39808337692
2018-04-02 -49019.39808337692
2018-04-03 -49019.39808337692
2018-04-04 -49019.39808337692
2018-04-05 -49019.39808337692
2018-04-06 -49019.39808337692
2018-04-09 -50394.30706437512
2018-04-10 -50394.30706437512
2018-04-11 -50394.30706437512
2018-04-12 -50394.30706437512
2018-04-13 -50394.30706437512
2018-04-16 -50394.30706437512
2018-04-17 -50394.30706437512
2018-04-18 -50394.30706437512
2018-04-19 -50394.30706437512
2018-04-20 -50394.30706437512
2018-04-23 -50394.30706437512
2018-04-24 -50394.30706437512
2018-04-25 -50394.30706437512
2018-04-26 -50394.30706437512
2018-04-27 -50394.30706437512
2018-04-30 -50394.30706437512
2018-05-01 -50394.30706437512
2018-05-02 -50394.30706437512
2018-05-03 -50394.30706437512
2018-05-04 -50394.30706437512
2018-05-07 -50394.30706437512
2018-05-08 -50394.30706437512
2018-05-09 -50394.30706437512
2018-05-10 -50394.30706437512
2018-05-11 -50394.30706437512
2018-05-14 -50874.04538244776
2018-05-15 -50874.04538244776
2018-05-16 -50874.04538244776
2018-05-17 -50874.04538244776
2018-05-18 -50874.04538244776
2018-05-21 -50874.04538244776
2018-05-22 -50874.04538244776
2018-05-23 -50874.04538244776
2018-05-24 -50874.04538244776
2018-05-25 -50874.04538244776
2018-05-29 -50874.04538244776
2018-05-30 -50874.04538244776
2018-05-31 -50874.04538244776
2018-06-01 -50874.04538244776
2018-06-04 -50874.04538244776
2018-06-05 -50874.04538244776
2018-06-06 -50870.13032077635
2018-06-07 -50870.13032077635
2018-06-08 -50870.13032077635
2018-06-11 -50870.13032077635
2018-06-12 -50870.13032077635
2018-06-13 -50870.13032077635
2018-06-14 -50870.13032077635
2018-06-15 -50870.13032077635
2018-06-18 -51505.31325728644
2018-06-19 -51488.33086558495
2018-06-20 -51488.33086558495
2018-06-21 -51488.33086558495
2018-06-22 -51488.33086558495
2018-06-25 -51488.33086558495
2018-06-26 -51488.33086558495
2018-06-27 -51488.33086558495
2018-06-28 -51488.33086558495
2018-06-29 -51488.33086558495
2018-07-02 -51488.33086558495
2018-07-03 -51488.33086558495
2018-07-05 -51488.33086558495
2018-07-06 -51488.33086558495
2018-07-09 -51488.33086558495
2018-07-10 -51488.33086558495
2018-07-11 -51488.33086558495
2018-07-12 -51488.33086558495
2018-07-13 -51488.33086558495
2018-07-16 -51488.33086558495
2018-07-17 -51488.33086558495
2018-07-18 -51488.33086558495
2018-07-19 -51488.33086558495
2018-07-20 -51488.33086558495
2018-07-23 -51728.314952437795
2018-07-24 -51728.314952437795
2018-07-25 -51728.314952437795
2018-07-26 -51728.314952437795
2018-07-27 -51728.314952437795
2018-07-30 -51728.314952437795
2018-07-31 -51722.61442660107
2018-08-01 -51722.61442660107
2018-08-02 -51722.614426601074
2018-08-03 -51722.614426601074
2018-08-06 -51722.614426601074
2018-08-07 -51722.614426601074
2018-08-08 -51722.614426601074
2018-08-09 -51722.614426601074
2018-08-10 -51722.61442660106
2018-08-13 -51722.61442660106
2018-08-14 -51722.61442660106
2018-08-15 -51722.61442660106


==> backtest_tax_heuristic.csv.txt <==
2012-08-15 0.0
2012-08-16 0.0
2012-08-17 0.0
2012-08-20 0.0
2012-08-21 0.0
2012-08-22 0.0
2012-08-23 0.0
2012-08-24 0.0
2012-08-27 0.0
2012-08-28 0.0
2012-08-29 0.0
2012-08-30 0.0
2012-08-31 0.0
2012-09-04 0.0
2012-09-05 0.0
2012-09-06 0.0
2012-09-07 0.0
2012-09-10 0.0
2012-09-11 0.0
2012-09-12 0.0
2012-09-13 0.0
2012-09-14 0.0
2012-09-17 0.0
2012-09-18 -2187.4331250317487
2012-09-19 -2187.4331250317487
2012-09-20 -2187.4331250317487
2012-09-21 -2187.4331250317487
2012-09-24 -2187.4331250317487
2012-09-25 -2187.4331250317487
2012-09-26 -2187.4331250317487
2012-09-27 -2187.4331250317487
2012-09-28 -2187.4331250317487
2012-10-01 -2187.4331250317487
2012-10-02 -2187.4421009723505
2012-10-03 -2187.4421009723505
2012-10-04 -2187.4421009723505
2012-10-05 -2187.7815319310203
2012-10-08 -2187.7815319310203
2012-10-09 -2187.7815319310203
2012-10-10 -2187.7815319310203
2012-10-11 -2187.7815319310203
2012-10-12 -2187.7815319310203
2012-10-15 -2187.7815319310203
2012-10-16 -2187.7815319310203
2012-10-17 -2187.7815319310203
2012-10-18 -2187.7815319310203
2012-10-19 -2187.7815319310203
2012-10-22 -6106.583775293582
2012-10-23 -6106.583775293582
2012-10-24 -6106.583775293582
2012-10-25 -6106.583775293582
2012-10-26 -6106.583775293582
2012-10-31 -6106.583775293582
2012-11-01 -6106.583775293582
2012-11-02 -6106.583775293582
2012-11-05 -6106.583775293582
2012-11-06 -6106.583775293582
2012-11-07 -6106.583775293582
2012-11-08 -6106.583775293582
2012-11-09 -6106.583775293582
2012-11-12 -6106.583775293582
2012-11-13 -6106.583775293582
2012-11-14 -6106.583775293582
2012-11-15 -6106.583775293582
2012-11-16 -6106.583775293582
2012-11-19 -6106.583775293582
2012-11-20 -6106.583775293582
2012-11-21 -6106.583775293582
2012-11-23 -6106.583775293582
2012-11-26 -10900.623717879967
2012-11-27 -10900.623717879967
2012-11-28 -10900.623717879967
2012-11-29 -10900.271480788353
2012-11-30 -10900.271480788353
2012-12-03 -10900.271480788353
2012-12-04 -10900.271480788353
2012-12-05 -10900.271480788353
2012-12-06 -10900.271480788353
2012-12-07 -10900.271480788353
2012-12-10 -10900.271480788353
2012-12-11 -10900.271480788353
2012-12-12 -10900.271480788353
2012-12-13 -10900.271480788353
2012-12-14 -10900.271480788353
2012-12-17 -10900.271480788353
2012-12-18 -10900.271480788353
2012-12-19 -10900.271480788353
2012-12-20 -10900.271480788353
2012-12-21 -10900.271480788353
2012-12-24 -10900.271480788353
2012-12-26 -10900.271480788353
2012-12-27 -10900.271480788353
2012-12-28 -10900.271480788353
2012-12-31 -14238.702344806135
2013-01-02 -14238.702344806135
2013-01-03 -14238.702344806135
2013-01-04 -14238.702344806135
2013-01-07 -14238.702344806135
2013-01-08 -14238.714144245167
2013-01-09 -14238.714144245167
2013-01-10 -14238.714144245167
2013-01-11 -14238.714144245167
2013-01-14 -14238.714144245167
2013-01-15 -14238.714144245167
2013-01-16 -14238.714144245167
2013-01-17 -14238.714144245167
2013-01-18 -14238.714144245167
2013-01-22 -14238.714144245167
2013-01-23 -14238.714144245167
2013-01-24 -14238.714144245167
2013-01-25 -14238.714144245167
2013-01-28 -14238.714144245167
2013-01-29 -14238.714144245167
2013-01-30 -14238.714144245167
2013-01-31 -14238.714144245167
2013-02-01 -14238.714144245167
2013-02-04 -14277.674937405976
2013-02-05 -14277.674937405976
2013-02-06 -14277.674937405976
2013-02-07 -14277.674937405976
2013-02-08 -14277.674937405976
2013-02-11 -14277.674937405976
2013-02-12 -14277.674937405976
2013-02-13 -14277.674937405976
2013-02-14 -14277.674937405976
2013-02-15 -14277.674937405976
2013-02-19 -14277.674937405976
2013-02-20 -14277.674937405976
2013-02-21 -14277.674937405976
2013-02-22 -14277.674937405976
2013-02-25 -14277.674937405976
2013-02-26 -14277.674937405976
2013-02-27 -14277.674937405976
2013-02-28 -14277.674937405976
2013-03-01 -14277.674937405976
2013-03-04 -14277.674937405976
2013-03-05 -14277.674937405976
2013-03-06 -14277.674937405976
2013-03-07 -14277.674937405976
2013-03-08 -14277.674937405976
2013-03-11 -16742.26637018947
2013-03-12 -16742.26637018947
2013-03-13 -16742.26637018947
2013-03-14 -16742.26637018947
2013-03-15 -16742.26637018947
2013-03-18 -16742.26637018947
2013-03-19 -16742.26637018947
2013-03-20 -16742.26637018947
2013-03-21 -16742.26637018947
2013-03-22 -16742.26637018947
2013-03-25 -16742.26637018947
2013-03-26 -16742.26637018947
2013-03-27 -16742.26637018947
2013-03-28 -16742.26637018947
2013-04-01 -16742.26637018947
2013-04-02 -16742.26637018947
2013-04-03 -16742.26637018947
2013-04-04 -16742.26637018947
2013-04-05 -16742.26637018947
2013-04-08 -16742.26637018947
2013-04-09 -16742.26637018947
2013-04-10 -16742.26637018947
2013-04-11 -16742.26637018947
2013-04-12 -16742.26637018947
2013-04-15 -17574.09680597746
2013-04-16 -17574.09680597746
2013-04-17 -17574.09680597746
2013-04-18 -17574.09680597746
2013-04-19 -17574.09680597746
2013-04-22 -17574.09680597746
2013-04-23 -17574.09680597746
2013-04-24 -17574.09680597746
2013-04-25 -17574.09680597746
2013-04-26 -17574.09680597746
2013-04-29 -17574.09680597746
2013-04-30 -17574.09680597746
2013-05-01 -17574.09680597746
2013-05-02 -17574.096805977464
2013-05-03 -17574.096805977464
2013-05-06 -17574.096805977464
2013-05-07 -17574.096805977464
2013-05-08 -17563.16146883812
2013-05-09 -17563.16146883812
2013-05-10 -17563.16146883812
2013-05-13 -17563.16146883812
2013-05-14 -17563.16146883812
2013-05-15 -17563.16146883812
2013-05-16 -17563.16146883812
2013-05-17 -17563.16146883812
2013-05-20 -19604.19946557461
2013-05-21 -19604.19946557461
2013-05-22 -19604.19946557461
2013-05-23 -19604.19946557461
2013-05-24 -19604.19946557461
2013-05-28 -19604.19946557461
2013-05-29 -19604.19946557461
2013-05-30 -19604.19946557461
2013-05-31 -19604.19946557461
2013-06-03 -19604.19946557461
2013-06-04 -19604.19946557461
2013-06-05 -19604.19946557461
2013-06-06 -19604.19946557461
2013-06-07 -19604.19946557461
2013-06-10 -19591.803221474936
2013-06-11 -19591.803221474936
2013-06-12 -19591.803221474936
2013-06-13 -19591.803221474936
2013-06-14 -19591.803221474936
2013-06-17 -19591.803221474936
2013-06-18 -19591.803221474933
2013-06-19 -19591.803221474933
2013-06-20 -19591.803221474933
2013-06-21 -19591.803221474933
2013-06-24 -20815.500385365045
2013-06-25 -20815.500385365045
2013-06-26 -20815.500385365045
2013-06-27 -20815.500385365045
2013-06-28 -20815.500385365045
2013-07-01 -20815.500385365045
2013-07-02 -20815.500385365045
2013-07-03 -20815.500385365045
2013-07-05 -20815.500385365045
2013-07-08 -20815.500385365045
2013-07-09 -20815.500385365045
2013-07-10 -20815.500385365045
2013-07-11 -20815.50038536505
2013-07-12 -20815.50038536505
2013-07-15 -20815.50038536505
2013-07-16 -20815.50038536505
2013-07-17 -20815.50038536505
2013-07-18 -20815.50038536505
2013-07-19 -20815.50038536505
2013-07-22 -20815.50038536505
2013-07-23 -20815.50038536505
2013-07-24 -20815.50038536505
2013-07-25 -20815.50038536505
2013-07-26 -20815.50038536505
2013-07-29 -22066.62941879292
2013-07-30 -22066.62941879292
2013-07-31 -22066.62941879292
2013-08-01 -22066.62941879292
2013-08-02 -22066.629418792916
2013-08-05 -22066.629418792916
2013-08-06 -22066.629418792916
2013-08-07 -22066.629418792916
2013-08-08 -22066.629418792916
2013-08-09 -22061.752938435497
2013-08-12 -22061.752938435497
2013-08-13 -22061.752938435497
2013-08-14 -22061.752938435497
2013-08-15 -22061.752938435497
2013-08-16 -22061.752938435497
2013-08-19 -22061.752938435497
2013-08-20 -22061.752938435497
2013-08-21 -22061.752938435497
2013-08-22 -22061.752938435497
2013-08-23 -22061.752938435497
2013-08-26 -22061.752938435497
2013-08-27 -22061.752938435497
2013-08-28 -22061.752938435497
2013-08-29 -22061.752938435497
2013-08-30 -22061.752938435497
2013-09-03 -22800.018698988086
2013-09-04 -22800.018698988086
2013-09-05 -22800.018698988086
2013-09-06 -22800.018698988086
2013-09-09 -22800.018698988086
2013-09-10 -22800.018698988086
2013-09-11 -22797.115287800345
2013-09-12 -22797.115287800345
2013-09-13 -22797.115287800345
2013-09-16 -22797.115287800345
2013-09-17 -22797.115287800345
2013-09-18 -22797.115287800345
2013-09-19 -22797.115287800345
2013-09-20 -22797.115287800345
2013-09-23 -22797.115287800345
2013-09-24 -22797.115287800345
2013-09-25 -22797.115287800345
2013-09-26 -22797.115287800345
2013-09-27 -22797.115287800345
2013-09-30 -22797.115287800345
2013-10-01 -22797.115287800345
2013-10-02 -22797.115287800345
2013-10-03 -22797.115287800345
2013-10-04 -22797.115287800345
2013-10-07 -23154.701798457234
2013-10-08 -23154.701798457234
2013-10-09 -23154.701798457234
2013-10-10 -23154.701798457234
2013-10-11 -23154.701798457234
2013-10-14 -23154.701798457234
2013-10-15 -23154.701798457234
2013-10-16 -23154.701798457234
2013-10-17 -23154.701798457234
2013-10-18 -23154.701798457234
2013-10-21 -23154.701798457234
2013-10-22 -23154.701798457234
2013-10-23 -23154.701798457234
2013-10-24 -23154.701798457234
2013-10-25 -23154.701798457234
2013-10-28 -23154.701798457234
2013-10-29 -23154.701798457234
2013-10-30 -23154.36260387075
2013-10-31 -23154.36260387075
2013-11-01 -23154.36260387075
2013-11-04 -23154.36260387075
2013-11-05 -23154.36260387075
2013-11-06 -23154.36260387075
2013-11-07 -23154.36260387075
2013-11-08 -23154.36260387075
2013-11-11 -23418.90144317599
2013-11-12 -23418.90144317599
2013-11-13 -23416.952606265546
2013-11-14 -23416.952606265546
2013-11-15 -23416.952606265546
2013-11-18 -23416.952606265546
2013-11-19 -23416.952606265546
2013-11-20 -23416.952606265546
2013-11-21 -23416.952606265546
2013-11-22 -23416.952606265546
2013-11-25 -23416.95260626555
2013-11-26 -23416.95260626555
2013-11-27 -23416.95260626555
2013-11-29 -23416.95260626555
2013-12-02 -23416.95260626555
2013-12-03 -23416.95260626555
2013-12-04 -23416.95260626555
2013-12-05 -23416.95260626555
2013-12-06 -23416.95260626555
2013-12-09 -23416.95260626555
2013-12-10 -23416.95260626555
2013-12-11 -23416.95260626555
2013-12-12 -23416.95260626555
2013-12-13 -23416.95260626555
2013-12-16 -23851.180586510385
2013-12-17 -23851.180586510385
2013-12-18 -23851.180586510385
2013-12-19 -23851.180586510385
2013-12-20 -23851.180586510385
2013-12-23 -23851.180586510385
2013-12-24 -23851.180586510385
2013-12-26 -23851.180586510385
2013-12-27 -23851.180586510385
2013-12-30 -23851.180586510385
2013-12-31 -23851.180586510385
2014-01-02 -23851.180586510385
2014-01-03 -23851.180586510385
2014-01-06 -23851.180586510385
2014-01-07 -23851.180586510385
2014-01-08 -23851.180586510385
2014-01-09 -23851.180586510385
2014-01-10 -23851.180586510385
2014-01-13 -23851.180586510385
2014-01-14 -23851.180586510385
2014-01-15 -23851.180586510385
2014-01-16 -23851.180586510385
2014-01-17 -23851.180586510385
2014-01-21 -23979.676677881227
2014-01-22 -23979.676677881227
2014-01-23 -23979.676677881227
2014-01-24 -23979.676677881227
2014-01-27 -23979.676677881227
2014-01-28 -23979.676677881227
2014-01-29 -23979.00904442196
2014-01-30 -23979.00904442196
2014-01-31 -23979.00904442196
2014-02-03 -23979.00904442196
2014-02-04 -23935.87408576581
2014-02-05 -23935.87408576581
2014-02-06 -23935.87408576581
2014-02-07 -23935.87408576581
2014-02-10 -23935.87408576581
2014-02-11 -23935.87408576581
2014-02-12 -23935.87408576581
2014-02-13 -23935.87408576581
2014-02-14 -23935.87408576581
2014-02-18 -23935.87408576581
2014-02-19 -23935.87408576581
2014-02-20 -23935.87408576581
2014-02-21 -23933.894026305374
2014-02-24 -24098.66950091312
2014-02-25 -24098.66950091312
2014-02-26 -24098.66950091312
2014-02-27 -24098.66950091312
2014-02-28 -24098.66950091312
2014-03-03 -24098.66950091312
2014-03-04 -24098.66950091312
2014-03-05 -24098.66950091312
2014-03-06 -24098.66950091312
2014-03-07 -24098.66950091312
2014-03-10 -24098.66950091312
2014-03-11 -24098.66950091312
2014-03-12 -24098.66950091312
2014-03-13 -24098.66950091312
2014-03-14 -24098.66950091312
2014-03-17 -24098.66950091312
2014-03-18 -24098.66950091312
2014-03-19 -24098.66950091312
2014-03-20 -24098.66950091312
2014-03-21 -24098.66950091312
2014-03-24 -24098.66950091312
2014-03-25 -24098.66950091312
2014-03-26 -24098.66950091312
2014-03-27 -24098.66950091312
2014-03-28 -24098.66950091312
2014-03-31 -24315.25431259201
2014-04-01 -24315.25431259201
2014-04-02 -24315.25431259201
2014-04-03 -24315.25431259201
2014-04-04 -24315.25431259201
2014-04-07 -24315.25431259201
2014-04-08 -24315.25431259201
2014-04-09 -24315.25431259201
2014-04-10 -24315.25431259201
2014-04-11 -24315.25431259201
2014-04-14 -24315.25431259201
2014-04-15 -24315.25431259201
2014-04-16 -24315.25431259201
2014-04-17 -24315.25431259201
2014-04-21 -24315.25431259201
2014-04-22 -24315.25431259201
2014-04-23 -24315.25431259201
2014-04-24 -24315.25431259201
2014-04-25 -24315.25431259201
2014-04-28 -24315.25431259201
2014-04-29 -24315.219382771626
2014-04-30 -24315.219382771626
2014-05-01 -24315.219382771626
2014-05-02 -24315.219382771626
2014-05-05 -24525.75112697048
2014-05-06 -24525.75112697048
2014-05-07 -24525.75112697048
2014-05-08 -24525.751126970477
2014-05-09 -24525.751126970477
2014-05-12 -24525.751126970477
2014-05-13 -24525.751126970477
2014-05-14 -24525.751126970477
2014-05-15 -24525.751126970477
2014-05-16 -24525.751126970477
2014-05-19 -24525.751126970477
2014-05-20 -24525.751126970477
2014-05-21 -24525.751126970477
2014-05-22 -24525.751126970477
2014-05-23 -24525.751126970477
2014-05-27 -24525.751126970477
2014-05-28 -24525.751126970477
2014-05-29 -24525.751126970477
2014-05-30 -24525.751126970477
2014-06-02 -24525.751126970477
2014-06-03 -24525.751126970477
2014-06-04 -24525.751126970477
2014-06-05 -24525.751126970477
2014-06-06 -24525.751126970477
2014-06-09 -24608.24368795447
2014-06-10 -24608.24368795447
2014-06-11 -24608.24368795447
2014-06-12 -24608.24368795447
2014-06-13 -24608.24368795447
2014-06-16 -24608.24368795447
2014-06-17 -24608.24368795447
2014-06-18 -24608.24368795447
2014-06-19 -24608.24368795447
2014-06-20 -24608.24368795447
2014-06-23 -24608.24368795447
2014-06-24 -24608.24368795447
2014-06-25 -24608.24368795447
2014-06-26 -24608.24368795447
2014-06-27 -24608.24368795447
2014-06-30 -24608.24368795447
2014-07-01 -24608.24368795447
2014-07-02 -24597.56278850729
2014-07-03 -24597.56278850729
2014-07-07 -24597.56278850729
2014-07-08 -24597.56278850729
2014-07-09 -24597.56278850729
2014-07-10 -24597.56278850729
2014-07-11 -24597.56278850729
2014-07-14 -24684.95614397704
2014-07-15 -24684.95614397704
2014-07-16 -24684.95614397704
2014-07-17 -24684.95614397704
2014-07-18 -24684.95614397704
2014-07-21 -24684.95614397704
2014-07-22 -24684.95614397704
2014-07-23 -24684.95614397704
2014-07-24 -24684.95614397704
2014-07-25 -24684.95614397704
2014-07-28 -24684.95614397704
2014-07-29 -24684.95614397704
2014-07-30 -24684.95614397704
2014-07-31 -24684.95614397704
2014-08-01 -24684.95614397704
2014-08-04 -24684.95614397704
2014-08-05 -24684.95614397704
2014-08-06 -24684.95614397704
2014-08-07 -24684.95614397704
2014-08-08 -24684.95614397704
2014-08-11 -24684.95614397704
2014-08-12 -24684.95614397704
2014-08-13 -24684.95614397704
2014-08-14 -24684.95614397704
2014-08-15 -24684.95614397704
2014-08-18 -24768.7189536726
2014-08-19 -24768.7189536726
2014-08-20 -24768.7189536726
2014-08-21 -24768.7189536726
2014-08-22 -24768.7189536726
2014-08-25 -24768.7189536726
2014-08-26 -24768.7189536726
2014-08-27 -24768.7189536726
2014-08-28 -24768.7189536726
2014-08-29 -24768.7189536726
2014-09-02 -24768.7189536726
2014-09-03 -24768.7189536726
2014-09-04 -24768.7189536726
2014-09-05 -24768.7189536726
2014-09-08 -24768.7189536726
2014-09-09 -24768.7189536726
2014-09-10 -24768.7189536726
2014-09-11 -24768.7189536726
2014-09-12 -24768.7189536726
2014-09-15 -24768.7189536726
2014-09-16 -24768.7189536726
2014-09-17 -24768.7189536726
2014-09-18 -24768.7189536726
2014-09-19 -24768.7189536726
2014-09-22 -24889.80830845443
2014-09-23 -24889.80830845443
2014-09-24 -24889.808308454427
2014-09-25 -24889.808308454427
2014-09-26 -24889.808308454427
2014-09-29 -24889.808308454427
2014-09-30 -24889.808308454427
2014-10-01 -24889.808308454427
2014-10-02 -24889.808308454427
2014-10-03 -24889.808308454427
2014-10-06 -24889.808308454427
2014-10-07 -24889.808308454427
2014-10-08 -24889.808308454427
2014-10-09 -24889.808308454427
2014-10-10 -24889.808308454427
2014-10-13 -24889.808308454427
2014-10-14 -24889.808308454427
2014-10-15 -24889.808308454427
2014-10-16 -24889.808308454427
2014-10-17 -24889.808308454427
2014-10-20 -24889.808308454427
2014-10-21 -24889.808308454427
2014-10-22 -24889.808308454427
2014-10-23 -24889.808308454427
2014-10-24 -24889.808308454427
2014-10-27 -25596.054068214562
2014-10-28 -25596.054068214562
2014-10-29 -25596.054068214562
2014-10-30 -25596.054068214562
2014-10-31 -25596.054068214562
2014-11-03 -25596.054068214562
2014-11-04 -25596.054068214562
2014-11-05 -25596.054068214562
2014-11-06 -25596.054068214562
2014-11-07 -25596.05406821456
2014-11-10 -25596.05406821456
2014-11-11 -25596.05406821456
2014-11-12 -25596.05406821456
2014-11-13 -25596.05406821456
2014-11-14 -25596.05406821456
2014-11-17 -25596.05406821456
2014-11-18 -25596.05406821456
2014-11-19 -25596.05406821456
2014-11-20 -25596.05406821456
2014-11-21 -25596.05406821456
2014-11-24 -25596.05406821456
2014-11-25 -25596.05406821456
2014-11-26 -25596.05406821456
2014-11-28 -25596.05406821456
2014-12-01 -26029.103784750947
2014-12-02 -26029.103784750947
2014-12-03 -26029.103784750947
2014-12-04 -26029.103784750947
2014-12-05 -26029.103784750947
2014-12-08 -26029.103784750947
2014-12-09 -26029.103784750947
2014-12-10 -26029.103784750947
2014-12-11 -26029.103784750947
2014-12-12 -26029.103784750947
2014-12-15 -26029.103784750947
2014-12-16 -26029.103784750947
2014-12-17 -26029.103784750947
2014-12-18 -26029.103784750947
2014-12-19 -26029.103784750947
2014-12-22 -26029.103784750947
2014-12-23 -26029.103784750947
2014-12-24 -26029.103784750947
2014-12-26 -26029.103784750947
2014-12-29 -26029.103784750947
2014-12-30 -26029.103784750947
2014-12-31 -26029.103784750947
2015-01-02 -26029.103784750947
2015-01-05 -26823.082735809607
2015-01-06 -26823.082735809607
2015-01-07 -26823.082735809607
2015-01-08 -26823.082735809607
2015-01-09 -26823.082735809607
2015-01-12 -26823.082735809607
2015-01-13 -26823.082735809607
2015-01-14 -26823.082735809607
2015-01-15 -26823.082735809607
2015-01-16 -26823.082735809607
2015-01-20 -26823.08273580961
2015-01-21 -26823.08273580961
2015-01-22 -26823.08273580961
2015-01-23 -26823.08273580961
2015-01-26 -26822.062774337122
2015-01-27 -26822.062774337122
2015-01-28 -26822.062774337122
2015-01-29 -26813.35679507501
2015-01-30 -26813.35679507501
2015-02-02 -26813.35679507501
2015-02-03 -26813.35679507501
2015-02-04 -26813.35679507501
2015-02-05 -26813.35679507501
2015-02-06 -26809.87054691795
2015-02-09 -27239.6828551692
2015-02-10 -27239.6828551692
2015-02-11 -27239.6828551692
2015-02-12 -27239.6828551692
2015-02-13 -27239.6828551692
2015-02-17 -27239.6828551692
2015-02-18 -27239.6828551692
2015-02-19 -27239.6828551692
2015-02-20 -27239.6828551692
2015-02-23 -27239.6828551692
2015-02-24 -27239.6828551692
2015-02-25 -27239.6828551692
2015-02-26 -27239.6828551692
2015-02-27 -27239.6828551692
2015-03-02 -27239.6828551692
2015-03-03 -27239.6828551692
2015-03-04 -27239.6828551692
2015-03-05 -27239.6828551692
2015-03-06 -27239.6828551692
2015-03-09 -27239.6828551692
2015-03-10 -27239.6828551692
2015-03-11 -27237.736081130046
2015-03-12 -27237.736081130046
2015-03-13 -27237.736081130046
2015-03-16 -28171.869495862426
2015-03-17 -28152.400560563896
2015-03-18 -28152.400560563896
2015-03-19 -28152.400560563896
2015-03-20 -28146.48874177792
2015-03-23 -28146.48874177792
2015-03-24 -28146.48874177792
2015-03-25 -28146.48874177792
2015-03-26 -28146.48874177792
2015-03-27 -28146.48874177792
2015-03-30 -28146.488741777917
2015-03-31 -28146.488741777917
2015-04-01 -28146.488741777917
2015-04-02 -28146.488741777917
2015-04-06 -28146.488741777917
2015-04-07 -28146.488741777917
2015-04-08 -28146.488741777917
2015-04-09 -28146.488741777917
2015-04-10 -28146.488741777917
2015-04-13 -28146.488741777917
2015-04-14 -28146.488741777917
2015-04-15 -28146.488741777917
2015-04-16 -28146.488741777917
2015-04-17 -28146.488741777917
2015-04-20 -28096.85575661697
2015-04-21 -28096.85575661697
2015-04-22 -28096.85575661697
2015-04-23 -28096.85575661697
2015-04-24 -28096.85575661697
2015-04-27 -28096.85575661697
2015-04-28 -28096.85575661697
2015-04-29 -28096.85575661697
2015-04-30 -28096.85575661697
2015-05-01 -28096.85575661697
2015-05-04 -28096.85575661697
2015-05-05 -28096.85575661697
2015-05-06 -28096.85575661697
2015-05-07 -28096.85575661697
2015-05-08 -28096.85575661697
2015-05-11 -28096.85575661697
2015-05-12 -28096.85575661697
2015-05-13 -28096.85575661697
2015-05-14 -28096.85575661697
2015-05-15 -28096.85575661697
2015-05-18 -28096.85575661697
2015-05-19 -28096.85575661697
2015-05-20 -28096.85575661697
2015-05-21 -28096.85575661697
2015-05-22 -28096.85575661697
2015-05-26 -28489.065645569528
2015-05-27 -28489.065645569528
2015-05-28 -28489.065645569528
2015-05-29 -28489.065645569528
2015-06-01 -28489.065645569528
2015-06-02 -28489.065645569528
2015-06-03 -28489.065645569528
2015-06-04 -28489.065645569528
2015-06-05 -28489.065645569528
2015-06-08 -28489.065645569524
2015-06-09 -28489.065645569524
2015-06-10 -28489.065645569524
2015-06-11 -28476.99364852493
2015-06-12 -28476.99364852493
2015-06-15 -28476.99364852493
2015-06-16 -28476.99364852493
2015-06-17 -28476.99364852493
2015-06-18 -28476.99364852493
2015-06-19 -28476.99364852493
2015-06-22 -28476.99364852493
2015-06-23 -28476.99364852493
2015-06-24 -28476.99364852493
2015-06-25 -28476.99364852493
2015-06-26 -28476.99364852493
2015-06-29 -29279.311655958027
2015-06-30 -29279.311655958027
2015-07-01 -29275.181157274303
2015-07-02 -29275.181157274303
2015-07-06 -29275.181157274303
2015-07-07 -29275.181157274303
2015-07-08 -29274.423666485498
2015-07-09 -29274.423666485498
2015-07-10 -29274.423666485498
2015-07-13 -29274.423666485498
2015-07-14 -29274.423666485498
2015-07-15 -29274.423666485498
2015-07-16 -29274.423666485498
2015-07-17 -29274.423666485498
2015-07-20 -29274.423666485498
2015-07-21 -29274.423666485498
2015-07-22 -29274.423666485498
2015-07-23 -29274.423666485498
2015-07-24 -29274.423666485498
2015-07-27 -29274.423666485498
2015-07-28 -29271.650475052065
2015-07-29 -29271.650475052065
2015-07-30 -29271.650475052065
2015-07-31 -29271.650475052065
2015-08-03 -32482.390521625115
2015-08-04 -32482.390521625115
2015-08-05 -32482.390521625115
2015-08-06 -32482.390521625115
2015-08-07 -32482.390521625115
2015-08-10 -32482.390521625115
2015-08-11 -32482.390521625115
2015-08-12 -32482.390521625115
2015-08-13 -32482.390521625115
2015-08-14 -32482.390521625115
2015-08-17 -32482.390521625115
2015-08-18 -32482.390521625115
2015-08-19 -32482.390521625115
2015-08-20 -32482.390521625115
2015-08-21 -32482.390521625115
2015-08-24 -32482.390521625115
2015-08-25 -32482.390521625115
2015-08-26 -32482.390521625115
2015-08-27 -32482.390521625115
2015-08-28 -32482.145298430092
2015-08-31 -32482.145298430092
2015-09-01 -32482.145298430092
2015-09-02 -32482.145298430092
2015-09-03 -32476.738671112013
2015-09-04 -32476.738671112013
2015-09-08 -34800.74238343814
2015-09-09 -34800.74238343814
2015-09-10 -34800.74238343814
2015-09-11 -34800.74238343814
2015-09-14 -34800.74238343814
2015-09-15 -34800.74238343814
2015-09-16 -34800.74238343814
2015-09-17 -34800.74238343814
2015-09-18 -34800.74238343814
2015-09-21 -34800.74238343814
2015-09-22 -34800.74238343814
2015-09-23 -34800.74238343814
2015-09-24 -34800.74238343814
2015-09-25 -34800.74238343814
2015-09-28 -34800.74238343814
2015-09-29 -34800.74238343814
2015-09-30 -34800.74238343814
2015-10-01 -34800.74238343814
2015-10-02 -34800.74238343814
2015-10-05 -34800.74238343814
2015-10-06 -34800.74238343814
2015-10-07 -34800.74238343814
2015-10-08 -34800.74238343814
2015-10-09 -34800.74238343814
2015-10-12 -35867.11542447955
2015-10-13 -35867.11542447955
2015-10-14 -35867.11542447955
2015-10-15 -35867.11542447955
2015-10-16 -35867.11542447955
2015-10-19 -35867.11542447955
2015-10-20 -35867.11542447955
2015-10-21 -35867.11542447955
2015-10-22 -35867.11542447954
2015-10-23 -35867.11542447954
2015-10-26 -35867.11542447954
2015-10-27 -35867.11542447954
2015-10-28 -35867.11542447954
2015-10-29 -35867.11542447954
2015-10-30 -35867.11542447954
2015-11-02 -35866.975562326246
2015-11-03 -35866.975562326246
2015-11-04 -35866.975562326246
2015-11-05 -35866.975562326246
2015-11-06 -35866.975562326246
2015-11-09 -35866.975562326246
2015-11-10 -35866.975562326246
2015-11-11 -35866.975562326246
2015-11-12 -35866.975562326246
2015-11-13 -35866.975562326246
2015-11-16 -37666.08173920668
2015-11-17 -37666.08173920668
2015-11-18 -37659.765299805535
2015-11-19 -37659.765299805535
2015-11-20 -37659.765299805535
2015-11-23 -37659.765299805535
2015-11-24 -37659.765299805535
2015-11-25 -37659.765299805535
2015-11-27 -37659.765299805535
2015-11-30 -37659.765299805535
2015-12-01 -37659.765299805535
2015-12-02 -37659.765299805535
2015-12-03 -37659.765299805535
2015-12-04 -37659.765299805535
2015-12-07 -37659.765299805535
2015-12-08 -37659.765299805535
2015-12-09 -37659.765299805535
2015-12-10 -37659.765299805535
2015-12-11 -37659.471703436524
2015-12-14 -37659.471703436524
2015-12-15 -37659.471703436524
2015-12-16 -37659.471703436524
2015-12-17 -37659.471703436524
2015-12-18 -37659.471703436524
2015-12-21 -40265.3362290644
2015-12-22 -40265.3362290644
2015-12-23 -40265.3362290644
2015-12-24 -40265.3362290644
2015-12-28 -40261.85319985608
2015-12-29 -40261.85319985608
2015-12-30 -40261.85319985608
2015-12-31 -40261.85319985608
2016-01-04 -40261.85319985608
2016-01-05 -40261.85319985608
2016-01-06 -40261.85319985608
2016-01-07 -40261.85319985608
2016-01-08 -40261.85319985608
2016-01-11 -40261.85319985608
2016-01-12 -40261.85319985608
2016-01-13 -40261.85319985608
2016-01-14 -40261.85319985608
2016-01-15 -40256.189699047834
2016-01-19 -40253.45354676502
2016-01-20 -40253.45354676502
2016-01-21 -40253.45354676502
2016-01-22 -40253.45354676502
2016-01-25 -44087.65504055544
2016-01-26 -44087.65504055544
2016-01-27 -44087.65504055544
2016-01-28 -44076.1502216617
2016-01-29 -44076.1502216617
2016-02-01 -44076.12133260528
2016-02-02 -44076.12133260528
2016-02-03 -44076.12133260528
2016-02-04 -44076.12133260528
2016-02-05 -44076.12133260528
2016-02-08 -44076.12133260528
2016-02-09 -44076.12133260528
2016-02-10 -44076.12133260528
2016-02-11 -44076.12133260528
2016-02-12 -44076.12133260528
2016-02-16 -44076.12133260528
2016-02-17 -44076.12133260528
2016-02-18 -44076.12133260528
2016-02-19 -44077.45640974931
2016-02-22 -44077.45640974931
2016-02-23 -44077.45640974931
2016-02-24 -44077.45640974931
2016-02-25 -44077.45640974931
2016-02-26 -44077.45640974931
2016-02-29 -44784.85445037123
2016-03-01 -44784.85445037123
2016-03-02 -44784.85445037123
2016-03-03 -44784.85445037123
2016-03-04 -44772.834142491745
2016-03-07 -44772.834142491745
2016-03-08 -44772.834142491745
2016-03-09 -44772.834142491745
2016-03-10 -44772.834142491745
2016-03-11 -44772.834142491745
2016-03-14 -44772.834142491745
2016-03-15 -44772.834142491745
2016-03-16 -44772.834142491745
2016-03-17 -44772.834142491745
2016-03-18 -44772.834142491745
2016-03-21 -44772.834142491745
2016-03-22 -44772.834142491745
2016-03-23 -44772.834142491745
2016-03-24 -44772.834142491745
2016-03-28 -44772.834142491745
2016-03-29 -44763.67571181342
2016-03-30 -44763.67571181342
2016-03-31 -44763.67571181342
2016-04-01 -44760.28050612725
2016-04-04 -44950.1411483636
2016-04-05 -44950.141148363604
2016-04-06 -44950.141148363604
2016-04-07 -44950.141148363604
2016-04-08 -44950.141148363604
2016-04-11 -44950.141148363604
2016-04-12 -44950.141148363604
2016-04-13 -44950.141148363604
2016-04-14 -44950.141148363604
2016-04-15 -44950.141148363604
2016-04-18 -44950.141148363604
2016-04-19 -44950.141148363604
2016-04-20 -44950.141148363604
2016-04-21 -44950.141148363604
2016-04-22 -44950.141148363604
2016-04-25 -44950.141148363604
2016-04-26 -44950.141148363604
2016-04-27 -44950.141148363604
2016-04-28 -44950.141148363604
2016-04-29 -44950.141148363604
2016-05-02 -44950.141148363604
2016-05-03 -44950.141148363604
2016-05-04 -44950.141148363604
2016-05-05 -44950.141148363604
2016-05-06 -44950.141148363604
2016-05-09 -45459.275129311965
2016-05-10 -45459.275129311965
2016-05-11 -45459.275129311965
2016-05-12 -45458.6547469024
2016-05-13 -45458.6547469024
2016-05-16 -45458.6547469024
2016-05-17 -45458.6547469024
2016-05-18 -45458.6547469024
2016-05-19 -45458.6547469024
2016-05-20 -45455.33380370168
2016-05-23 -45455.33380370168
2016-05-24 -45455.33380370168
2016-05-25 -45455.33380370168
2016-05-26 -45455.33380370168
2016-05-27 -45455.33380370168
2016-05-31 -45455.33380370168
2016-06-01 -45455.33380370168
2016-06-02 -45445.72183531174
2016-06-03 -45445.72183531174
2016-06-06 -45445.72183531174
2016-06-07 -45445.72183531174
2016-06-08 -45445.72183531174
2016-06-09 -45445.72183531174
2016-06-10 -45445.72183531174
2016-06-13 -45832.43262113769
2016-06-14 -45832.43262113769
2016-06-15 -45832.43262113769
2016-06-16 -45832.43262113769
2016-06-17 -45832.43262113769
2016-06-20 -45832.43262113769
2016-06-21 -45832.43262113769
2016-06-22 -45832.43262113769
2016-06-23 -45826.8502700665
2016-06-24 -45826.8502700665
2016-06-27 -45826.8502700665
2016-06-28 -45826.8502700665
2016-06-29 -45826.8502700665
2016-06-30 -45822.99691832787
2016-07-01 -45822.99691832787
2016-07-05 -45821.39394848695
2016-07-06 -45821.393948486955
2016-07-07 -45821.393948486955
2016-07-08 -45821.393948486955
2016-07-11 -45821.393948486955
2016-07-12 -45821.393948486955
2016-07-13 -45821.393948486955
2016-07-14 -45821.393948486955
2016-07-15 -45821.393948486955
2016-07-18 -45891.69662772867
2016-07-19 -45891.69662772867
2016-07-20 -45891.69662772867
2016-07-21 -45891.69662772867
2016-07-22 -45891.69662772867
2016-07-25 -45891.69662772867
2016-07-26 -45891.69662772867
2016-07-27 -45891.69662772867
2016-07-28 -45891.69662772867
2016-07-29 -45891.69662772867
2016-08-01 -45891.69662772867
2016-08-02 -45891.69662772867
2016-08-03 -45891.69662772867
2016-08-04 -45891.69662772867
2016-08-05 -45891.69662772867
2016-08-08 -45891.69662772867
2016-08-09 -45891.69662772867
2016-08-10 -45891.69662772867
2016-08-11 -45891.69662772867
2016-08-12 -45891.69662772867
2016-08-15 -45891.69662772867
2016-08-16 -45891.69662772867
2016-08-17 -45891.69662772867
2016-08-18 -45891.69662772867
2016-08-19 -45891.69662772867
2016-08-22 -45988.40762964983
2016-08-23 -45988.40762964983
2016-08-24 -45988.40762964983
2016-08-25 -45988.40762964983
2016-08-26 -45988.40762964983
2016-08-29 -45988.40762964983
2016-08-30 -45988.40762964983
2016-08-31 -45988.40762964983
2016-09-01 -45988.40762964983
2016-09-02 -45974.68388988335
2016-09-06 -45974.68388988335
2016-09-07 -45972.62191333227
2016-09-08 -45972.62191333227
2016-09-09 -45972.62191333227
2016-09-12 -45972.62191333227
2016-09-13 -45972.62191333227
2016-09-14 -45972.62191333227
2016-09-15 -45972.62191333227
2016-09-16 -45972.62191333227
2016-09-19 -45972.62191333227
2016-09-20 -45972.62191333227
2016-09-21 -45972.62191333227
2016-09-22 -45966.89969063778
2016-09-23 -45966.89969063778
2016-09-26 -46099.90785417047
2016-09-27 -46099.90785417047
2016-09-28 -46099.90785417047
2016-09-29 -46099.90785417047
2016-09-30 -46099.90785417047
2016-10-03 -46099.90785417047
2016-10-04 -46099.90785417047
2016-10-05 -46099.90785417047
2016-10-06 -46099.90785417047
2016-10-07 -46099.90785417047
2016-10-10 -46099.90785417047
2016-10-11 -46099.90785417047
2016-10-12 -46099.90785417047
2016-10-13 -46099.90785417047
2016-10-14 -46099.90785417047
2016-10-17 -46099.90785417047
2016-10-18 -46099.90785417047
2016-10-19 -46099.90785417047
2016-10-20 -46099.90785417047
2016-10-21 -46099.90785417047
2016-10-24 -46099.90785417047
2016-10-25 -46099.90785417047
2016-10-26 -46099.90785417047
2016-10-27 -46099.90785417047
2016-10-28 -46099.907854170466
2016-10-31 -46646.584187626926
2016-11-01 -46646.584187626926
2016-11-02 -46646.584187626926
2016-11-03 -46646.584187626926
2016-11-04 -46646.584187626926
2016-11-07 -46646.584187626926
2016-11-08 -46646.584187626926
2016-11-09 -46646.584187626926
2016-11-10 -46646.584187626926
2016-11-11 -46646.584187626926
2016-11-14 -46646.584187626926
2016-11-15 -46646.584187626926
2016-11-16 -46646.584187626926
2016-11-17 -46646.584187626926
2016-11-18 -46646.584187626926
2016-11-21 -46646.584187626926
2016-11-22 -46646.584187626926
2016-11-23 -46646.584187626926
2016-11-25 -46646.584187626926
2016-11-28 -46646.584187626926
2016-11-29 -46646.584187626926
2016-11-30 -46641.518721117514
2016-12-01 -46641.518721117514
2016-12-02 -46641.518721117514
2016-12-05 -46967.658783754465
2016-12-06 -46967.658783754465
2016-12-07 -46967.658783754465
2016-12-08 -46967.658783754465
2016-12-09 -46967.658783754465
2016-12-12 -46967.658783754465
2016-12-13 -46967.658783754465
2016-12-14 -46967.658783754465
2016-12-15 -46967.658783754465
2016-12-16 -46967.658783754465
2016-12-19 -46967.658783754465
2016-12-20 -46967.658783754465
2016-12-21 -46967.658783754465
2016-12-22 -46967.658783754465
2016-12-23 -46967.658783754465
2016-12-27 -46967.658783754465
2016-12-28 -46967.658783754465
2016-12-29 -46967.658783754465
2016-12-30 -46967.658783754465
2017-01-03 -46967.658783754465
2017-01-04 -46966.46277232995
2017-01-05 -46966.46277232995
2017-01-06 -46966.46277232995
2017-01-09 -47128.44487266972
2017-01-10 -47128.44487266972
2017-01-11 -47128.44487266972
2017-01-12 -47128.44487266972
2017-01-13 -47128.44487266972
2017-01-17 -47128.44487266972
2017-01-18 -47128.44487266972
2017-01-19 -47128.44487266972
2017-01-20 -47128.44487266972
2017-01-23 -47128.44487266972
2017-01-24 -47128.44487266972
2017-01-25 -47128.44487266972
2017-01-26 -47128.44487266972
2017-01-27 -47128.44487266972
2017-01-30 -47128.44487266972
2017-01-31 -47128.44487266972
2017-02-01 -47127.148719597884
2017-02-02 -47127.148719597884
2017-02-03 -47127.148719597884
2017-02-06 -47127.148719597884
2017-02-07 -47127.148719597884
2017-02-08 -47127.148719597884
2017-02-09 -47127.148719597884
2017-02-10 -47127.148719597884
2017-02-13 -47380.11388888948
2017-02-14 -47380.11388888948
2017-02-15 -47380.113888889486
2017-02-16 -47380.113888889486
2017-02-17 -47380.113888889486
2017-02-21 -47380.113888889486
2017-02-22 -47380.11388888948
2017-02-23 -47380.11388888948
2017-02-24 -47380.11388888948
2017-02-27 -47380.11388888948
2017-02-28 -47365.8742003679
2017-03-01 -47365.8742003679
2017-03-02 -47365.8742003679
2017-03-03 -47365.8742003679
2017-03-06 -47365.8742003679
2017-03-07 -47365.8742003679
2017-03-08 -47365.8742003679
2017-03-09 -47365.8742003679
2017-03-10 -47361.13841475803
2017-03-13 -47361.13841475803
2017-03-14 -47361.13841475803
2017-03-15 -47334.31352047256
2017-03-16 -47334.31352047256
2017-03-17 -47334.31352047256
2017-03-20 -47711.747875717374
2017-03-21 -47711.747875717374
2017-03-22 -47711.747875717374
2017-03-23 -47711.747875717374
2017-03-24 -47711.747875717374
2017-03-27 -47711.747875717374
2017-03-28 -47711.747875717374
2017-03-29 -47711.747875717374
2017-03-30 -47711.747875717374
2017-03-31 -47711.747875717374
2017-04-03 -47711.747875717374
2017-04-04 -47711.747875717374
2017-04-05 -47711.747875717374
2017-04-06 -47698.42953730631
2017-04-07 -47698.42953730631
2017-04-10 -47698.42953730631
2017-04-11 -47698.42953730631
2017-04-12 -47698.42953730631
2017-04-13 -47698.42953730631
2017-04-17 -47698.42953730631
2017-04-18 -47698.42953730631
2017-04-19 -47698.42953730631
2017-04-20 -47698.42953730631
2017-04-21 -47698.42953730631
2017-04-24 -47972.1290147022
2017-04-25 -47972.1290147022
2017-04-26 -47972.129014702194
2017-04-27 -47972.129014702194
2017-04-28 -47972.129014702194
2017-05-01 -47972.129014702194
2017-05-02 -47972.129014702194
2017-05-03 -47972.129014702194
2017-05-04 -47972.129014702194
2017-05-05 -47972.129014702194
2017-05-08 -47972.1290147022
2017-05-09 -47972.1290147022
2017-05-10 -47972.1290147022
2017-05-11 -47972.1290147022
2017-05-12 -47972.1290147022
2017-05-15 -47972.1290147022
2017-05-16 -47972.129014702194
2017-05-17 -47972.129014702194
2017-05-18 -47972.129014702194
2017-05-19 -47972.129014702194
2017-05-22 -47972.129014702194
2017-05-23 -47972.129014702194
2017-05-24 -47972.129014702194
2017-05-25 -47972.129014702194
2017-05-26 -47972.129014702194
2017-05-30 -48621.30996661899
2017-05-31 -48621.309966618996
2017-06-01 -48621.309966618996
2017-06-02 -48621.309966618996
2017-06-05 -48621.309966618996
2017-06-06 -48621.309966618996
2017-06-07 -48621.309966618996
2017-06-08 -48621.309966618996
2017-06-09 -48621.309966618996
2017-06-12 -48621.30996661899
2017-06-13 -48621.30996661899
2017-06-14 -48621.30996661899
2017-06-15 -48621.30996661899
2017-06-16 -48608.89649246839
2017-06-19 -48592.413660243685
2017-06-20 -48592.41366024369
2017-06-21 -48592.41366024369
2017-06-22 -48592.41366024369
2017-06-23 -48592.41366024369
2017-06-26 -48592.41366024369
2017-06-27 -48592.41366024369
2017-06-28 -48592.41366024369
2017-06-29 -48592.41366024369
2017-06-30 -48592.41366024369
2017-07-03 -48807.87202606337
2017-07-05 -48807.87202606337
2017-07-06 -48807.87202606337
2017-07-07 -48807.87202606337
2017-07-10 -48807.87202606337
2017-07-11 -48807.87202606337
2017-07-12 -48807.87202606337
2017-07-13 -48807.87202606337
2017-07-14 -48807.87202606337
2017-07-17 -48807.87202606337
2017-07-18 -48807.87202606337
2017-07-19 -48807.87202606337
2017-07-20 -48807.87202606337
2017-07-21 -48807.87202606337
2017-07-24 -48807.87202606337
2017-07-25 -48755.53272683409
2017-07-26 -48755.53272683409
2017-07-27 -48755.53272683409
2017-07-28 -48755.53272683409
2017-07-31 -48755.53272683409
2017-08-01 -48755.53272683409
2017-08-02 -48755.53272683409
2017-08-03 -48755.53272683409
2017-08-04 -48755.53272683409
2017-08-07 -49085.00560310515
2017-08-08 -49085.00560310515
2017-08-09 -49085.00560310515
2017-08-10 -49085.00560310515
2017-08-11 -49085.00560310515
2017-08-14 -49085.00560310515
2017-08-15 -49085.00560310515
2017-08-16 -49085.00560310515
2017-08-17 -49085.00560310515
2017-08-18 -49085.00560310515
2017-08-21 -49085.00560310515
2017-08-22 -49085.00560310515
2017-08-23 -49085.00560310515
2017-08-24 -49085.00560310515
2017-08-25 -49085.00560310515
2017-08-28 -49085.00560310515
2017-08-29 -49085.00560310515
2017-08-30 -49085.00560310515
2017-08-31 -49080.52965938794
2017-09-01 -49080.52965938794
2017-09-05 -49080.52965938794
2017-09-06 -49080.52965938794
2017-09-07 -49080.52965938794
2017-09-08 -49080.52965938794
2017-09-11 -49428.965120323584
2017-09-12 -49428.965120323584
2017-09-13 -49428.965120323584
2017-09-14 -49428.965120323584
2017-09-15 -49428.75940871112
2017-09-18 -49428.75940871112
2017-09-19 -49428.75940871112
2017-09-20 -49428.75940871112
2017-09-21 -49428.75940871112
2017-09-22 -49428.75940871113
2017-09-25 -49428.75940871113
2017-09-26 -49428.75940871113
2017-09-27 -49428.75940871113
2017-09-28 -49428.75940871113
2017-09-29 -49428.75940871113
2017-10-02 -49428.75940871113
2017-10-03 -49428.75940871113
2017-10-04 -49428.75940871113
2017-10-05 -49428.75940871113
2017-10-06 -49428.75940871113
2017-10-09 -49428.75940871113
2017-10-10 -49428.75940871113
2017-10-11 -49428.75940871113
2017-10-12 -49428.75940871113
2017-10-13 -49428.75940871113
2017-10-16 -49719.71636434014
2017-10-17 -49719.71636434014
2017-10-18 -49719.71636434014
2017-10-19 -49719.71636434014
2017-10-20 -49719.71636434014
2017-10-23 -49719.71636434014
2017-10-24 -49719.71636434014
2017-10-25 -49719.71636434014
2017-10-26 -49719.71636434014
2017-10-27 -49719.71636434014
2017-10-30 -49719.71636434014
2017-10-31 -49719.71636434014
2017-11-01 -49719.71636434014
2017-11-02 -49719.71636434014
2017-11-03 -49719.716364340136
2017-11-06 -49719.716364340136
2017-11-07 -49719.716364340136
2017-11-08 -49719.716364340136
2017-11-09 -49719.716364340136
2017-11-10 -49719.716364340136
2017-11-13 -49719.716364340136
2017-11-14 -49719.716364340136
2017-11-15 -49719.716364340136
2017-11-16 -49719.716364340136
2017-11-17 -49719.716364340136
2017-11-20 -50735.90263399656
2017-11-21 -50735.90263399656
2017-11-22 -50735.90263399656
2017-11-24 -50735.90263399656
2017-11-27 -50735.90263399656
2017-11-28 -50735.90263399656
2017-11-29 -50735.90263399656
2017-11-30 -50735.90263399656
2017-12-01 -50735.90263399656
2017-12-04 -50735.90263399656
2017-12-05 -50735.90263399656
2017-12-06 -50735.90263399656
2017-12-07 -50735.90263399656
2017-12-08 -50735.90263399656
2017-12-11 -50735.90263399656
2017-12-12 -50735.90263399656
2017-12-13 -50735.90263399656
2017-12-14 -50735.90263399656
2017-12-15 -50735.90263399656
2017-12-18 -50735.90263399656
2017-12-19 -50735.90263399656
2017-12-20 -50735.90263399656
2017-12-21 -50735.90263399656
2017-12-22 -50735.90263399656
2017-12-26 -50905.06533341756
2017-12-27 -50905.065333417566
2017-12-28 -50905.065333417566
2017-12-29 -50905.065333417566
2018-01-02 -50905.065333417566
2018-01-03 -50905.065333417566
2018-01-04 -50905.065333417566
2018-01-05 -50905.065333417566
2018-01-08 -50905.065333417566
2018-01-09 -50905.065333417566
2018-01-10 -50905.065333417566
2018-01-11 -50905.065333417566
2018-01-12 -50905.065333417566
2018-01-16 -50905.065333417566
2018-01-17 -50905.065333417566
2018-01-18 -50905.065333417566
2018-01-19 -50905.065333417566
2018-01-22 -50905.065333417566
2018-01-23 -50905.065333417566
2018-01-24 -50905.065333417566
2018-01-25 -50905.065333417566
2018-01-26 -50905.065333417566
2018-01-29 -51128.191129362494
2018-01-30 -51128.191129362494
2018-01-31 -51128.191129362494
2018-02-01 -51128.191129362494
2018-02-02 -51128.191129362494
2018-02-05 -51128.191129362494
2018-02-06 -51128.191129362494
2018-02-07 -51128.191129362494
2018-02-08 -51128.191129362494
2018-02-09 -51128.191129362494
2018-02-12 -51128.191129362494
2018-02-13 -51128.191129362494
2018-02-14 -51128.191129362494
2018-02-15 -51128.191129362494
2018-02-16 -51128.191129362494
2018-02-20 -51128.191129362494
2018-02-21 -51128.191129362494
2018-02-22 -51128.19112936249
2018-02-23 -51128.19112936249
2018-02-26 -51128.19112936249
2018-02-27 -51128.19112936249
2018-02-28 -51128.191129362494
2018-03-01 -51128.191129362494
2018-03-02 -51128.191129362494
2018-03-05 -51840.63862173483
2018-03-06 -51840.63862173483
2018-03-07 -51840.63862173483
2018-03-08 -51840.63862173483
2018-03-09 -51840.63862173483
2018-03-12 -51840.63862173483
2018-03-13 -51840.63862173483
2018-03-14 -51840.63862173483
2018-03-15 -51840.63862173483
2018-03-16 -51840.63862173483
2018-03-19 -51840.63862173483
2018-03-20 -51840.63862173483
2018-03-21 -51840.63862173483
2018-03-22 -51840.63862173483
2018-03-23 -51840.63862173483
2018-03-26 -51840.63862173482
2018-03-27 -51840.63862173482
2018-03-28 -51840.63862173482
2018-03-29 -51840.63862173482
2018-04-02 -51840.63862173482
2018-04-03 -51840.63862173482
2018-04-04 -51840.63862173482
2018-04-05 -51840.63862173482
2018-04-06 -51840.63862173482
2018-04-09 -53262.97219604526
2018-04-10 -53262.97219604526
2018-04-11 -53262.97219604526
2018-04-12 -53262.97219604526
2018-04-13 -53262.97219604526
2018-04-16 -53262.97219604526
2018-04-17 -53262.97219604526
2018-04-18 -53262.97219604526
2018-04-19 -53262.97219604526
2018-04-20 -53262.97219604526
2018-04-23 -53262.97219604526
2018-04-24 -53262.97219604526
2018-04-25 -53262.97219604526
2018-04-26 -53262.97219604526
2018-04-27 -53262.97219604526
2018-04-30 -53262.97219604526
2018-05-01 -53262.97219604526
2018-05-02 -53262.97219604526
2018-05-03 -53262.97219604526
2018-05-04 -53262.97219604526
2018-05-07 -53262.97219604526
2018-05-08 -53262.97219604526
2018-05-09 -53262.97219604526
2018-05-10 -53262.97219604526
2018-05-11 -53262.97219604526
2018-05-14 -53985.22855954787
2018-05-15 -53985.22855954787
2018-05-16 -53985.22855954787
2018-05-17 -53985.22855954787
2018-05-18 -53985.22855954787
2018-05-21 -53985.22855954787
2018-05-22 -53985.22855954787
2018-05-23 -53985.22855954787
2018-05-24 -53985.22855954787
2018-05-25 -53985.22855954787
2018-05-29 -53985.22855954787
2018-05-30 -53985.22855954787
2018-05-31 -53985.22855954787
2018-06-01 -53985.22855954787
2018-06-04 -53985.22855954787
2018-06-05 -53985.22855954787
2018-06-06 -53982.73580014057
2018-06-07 -53982.73580014057
2018-06-08 -53982.73580014057
2018-06-11 -53982.73580014057
2018-06-12 -53982.73580014057
2018-06-13 -53982.73580014057
2018-06-14 -53982.73580014057
2018-06-15 -53982.73580014057
2018-06-18 -54367.48745196749
2018-06-19 -54347.356181229195
2018-06-20 -54347.356181229195
2018-06-21 -54347.356181229195
2018-06-22 -54347.356181229195
2018-06-25 -54347.356181229195
2018-06-26 -54347.356181229195
2018-06-27 -54347.356181229195
2018-06-28 -54347.356181229195
2018-06-29 -54347.356181229195
2018-07-02 -54347.356181229195
2018-07-03 -54347.356181229195
2018-07-05 -54347.356181229195
2018-07-06 -54347.356181229195
2018-07-09 -54347.356181229195
2018-07-10 -54347.356181229195
2018-07-11 -54347.356181229195
2018-07-12 -54347.356181229195
2018-07-13 -54347.356181229195
2018-07-16 -54347.356181229195
2018-07-17 -54347.356181229195
2018-07-18 -54347.356181229195
2018-07-19 -54347.356181229195
2018-07-20 -54347.356181229195
2018-07-23 -54751.7179725133
2018-07-24 -54751.7179725133
2018-07-25 -54751.7179725133
2018-07-26 -54751.7179725133
2018-07-27 -54751.7179725133
2018-07-30 -54751.7179725133
2018-07-31 -54740.430211196086
2018-08-01 -54740.430211196086
2018-08-02 -54740.430211196086
2018-08-03 -54740.430211196086
2018-08-06 -54740.430211196086
2018-08-07 -54740.430211196086
2018-08-08 -54740.430211196086
2018-08-09 -54740.430211196086
2018-08-10 -54740.430211196086
2018-08-13 -54740.430211196086
2018-08-14 -54740.430211196086
2018-08-15 -54740.430211196086


==> backtest_tax_mip.csv.txt <==
2012-08-15 0.0
2012-08-16 0.0
2012-08-17 0.0
2012-08-20 0.0
2012-08-21 0.0
2012-08-22 0.0
2012-08-23 0.0
2012-08-24 0.0
2012-08-27 0.0
2012-08-28 0.0
2012-08-29 0.0
2012-08-30 0.0
2012-08-31 0.0
2012-09-04 0.0
2012-09-05 0.0
2012-09-06 0.0
2012-09-07 0.0
2012-09-10 0.0
2012-09-11 0.0
2012-09-12 0.0
2012-09-13 0.0
2012-09-14 0.0
2012-09-17 0.0
2012-09-18 -2093.46920060934
2012-09-19 -2093.46920060934
2012-09-20 -2093.46920060934
2012-09-21 -2093.46920060934
2012-09-24 -2093.46920060934
2012-09-25 -2093.46920060934
2012-09-26 -2093.46920060934
2012-09-27 -2093.46920060934
2012-09-28 -2093.46920060934
2012-10-01 -2093.46920060934
2012-10-02 -2093.478176549942
2012-10-03 -2093.478176549942
2012-10-04 -2093.478176549942
2012-10-05 -2093.8176075086117
2012-10-08 -2093.8176075086117
2012-10-09 -2093.8176075086117
2012-10-10 -2093.8176075086117
2012-10-11 -2093.8176075086117
2012-10-12 -2093.8176075086117
2012-10-15 -2093.8176075086117
2012-10-16 -2093.8176075086117
2012-10-17 -2093.8176075086117
2012-10-18 -2093.8176075086117
2012-10-19 -2093.8176075086117
2012-10-22 -6037.844365228733
2012-10-23 -6037.844365228733
2012-10-24 -6037.844365228733
2012-10-25 -6037.844365228733
2012-10-26 -6037.844365228733
2012-10-31 -6037.844365228733
2012-11-01 -6037.844365228733
2012-11-02 -6037.844365228733
2012-11-05 -6037.844365228733
2012-11-06 -6037.844365228733
2012-11-07 -6037.844365228733
2012-11-08 -6037.844365228733
2012-11-09 -6037.844365228733
2012-11-12 -6037.844365228733
2012-11-13 -6037.844365228733
2012-11-14 -6037.844365228733
2012-11-15 -6037.844365228733
2012-11-16 -6037.844365228733
2012-11-19 -6037.844365228733
2012-11-20 -6037.844365228733
2012-11-21 -6037.844365228733
2012-11-23 -6037.844365228733
2012-11-26 -11025.74296482969
2012-11-27 -11025.74296482969
2012-11-28 -11025.74296482969
2012-11-29 -11025.390727738075
2012-11-30 -11025.390727738075
2012-12-03 -11025.390727738075
2012-12-04 -11025.390727738075
2012-12-05 -11025.390727738075
2012-12-06 -11025.390727738075
2012-12-07 -11025.390727738075
2012-12-10 -11025.390727738075
2012-12-11 -11025.390727738075
2012-12-12 -11025.390727738077
2012-12-13 -11025.390727738077
2012-12-14 -11025.390727738077
2012-12-17 -11025.390727738077
2012-12-18 -11025.390727738077
2012-12-19 -11025.390727738077
2012-12-20 -11025.390727738077
2012-12-21 -11025.390727738077
2012-12-24 -11025.390727738077
2012-12-26 -11025.390727738077
2012-12-27 -11025.390727738077
2012-12-28 -11025.390727738077
2012-12-31 -14269.40844244595
2013-01-02 -14269.40844244595
2013-01-03 -14269.40844244595
2013-01-04 -14269.40844244595
2013-01-07 -14269.40844244595
2013-01-08 -14269.417852512513
2013-01-09 -14269.417852512513
2013-01-10 -14269.417852512513
2013-01-11 -14269.417852512513
2013-01-14 -14269.417852512513
2013-01-15 -14269.417852512513
2013-01-16 -14269.417852512513
2013-01-17 -14269.417852512513
2013-01-18 -14269.417852512513
2013-01-22 -14269.417852512513
2013-01-23 -14269.417852512513
2013-01-24 -14269.417852512513
2013-01-25 -14269.417852512513
2013-01-28 -14269.417852512513
2013-01-29 -14269.417852512513
2013-01-30 -14269.417852512515
2013-01-31 -14269.417852512515
2013-02-01 -14269.417852512515
2013-02-04 -14265.593492252588
2013-02-05 -14265.593492252588
2013-02-06 -14265.593492252588
2013-02-07 -14265.593492252588
2013-02-08 -14265.593492252588
2013-02-11 -14265.593492252588
2013-02-12 -14265.593492252588
2013-02-13 -14265.593492252588
2013-02-14 -14265.593492252588
2013-02-15 -14265.593492252588
2013-02-19 -14265.593492252588
2013-02-20 -14265.593492252588
2013-02-21 -14265.593492252588
2013-02-22 -14265.593492252585
2013-02-25 -14265.593492252585
2013-02-26 -14265.593492252585
2013-02-27 -14265.593492252585
2013-02-28 -14265.593492252585
2013-03-01 -14265.593492252585
2013-03-04 -14265.593492252585
2013-03-05 -14265.593492252585
2013-03-06 -14265.593492252585
2013-03-07 -14265.593492252585
2013-03-08 -14265.593492252585
2013-03-11 -16615.194245226405
2013-03-12 -16615.194245226405
2013-03-13 -16615.194245226405
2013-03-14 -16615.194245226405
2013-03-15 -16615.194245226405
2013-03-18 -16615.194245226405
2013-03-19 -16615.194245226405
2013-03-20 -16615.194245226405
2013-03-21 -16615.194245226405
2013-03-22 -16615.194245226405
2013-03-25 -16615.194245226405
2013-03-26 -16615.194245226405
2013-03-27 -16615.194245226405
2013-03-28 -16615.194245226405
2013-04-01 -16615.194245226405
2013-04-02 -16615.194245226405
2013-04-03 -16615.194245226405
2013-04-04 -16615.194245226405
2013-04-05 -16615.194245226405
2013-04-08 -16615.194245226405
2013-04-09 -16615.194245226405
2013-04-10 -16615.194245226405
2013-04-11 -16615.194245226405
2013-04-12 -16615.194245226405
2013-04-15 -17545.636109781135
2013-04-16 -17545.636109781135
2013-04-17 -17545.636109781135
2013-04-18 -17545.636109781135
2013-04-19 -17545.636109781135
2013-04-22 -17545.636109781135
2013-04-23 -17545.636109781135
2013-04-24 -17545.636109781135
2013-04-25 -17545.636109781135
2013-04-26 -17545.636109781135
2013-04-29 -17545.636109781135
2013-04-30 -17545.636109781135
2013-05-01 -17545.636109781135
2013-05-02 -17545.636109781135
2013-05-03 -17545.636109781135
2013-05-06 -17545.636109781135
2013-05-07 -17545.636109781135
2013-05-08 -17535.900375310393
2013-05-09 -17535.900375310393
2013-05-10 -17535.900375310393
2013-05-13 -17535.900375310393
2013-05-14 -17535.900375310393
2013-05-15 -17535.900375310393
2013-05-16 -17535.900375310393
2013-05-17 -17535.900375310393
2013-05-20 -19537.078558424822
2013-05-21 -19537.078558424822
2013-05-22 -19537.078558424822
2013-05-23 -19537.078558424822
2013-05-24 -19537.07855842482
2013-05-28 -19537.07855842482
2013-05-29 -19537.07855842482
2013-05-30 -19537.07855842482
2013-05-31 -19537.07855842482
2013-06-03 -19537.07855842482
2013-06-04 -19537.07855842482
2013-06-05 -19537.07855842482
2013-06-06 -19537.07855842482
2013-06-07 -19537.07855842482
2013-06-10 -19527.465022376935
2013-06-11 -19527.465022376935
2013-06-12 -19527.465022376935
2013-06-13 -19527.465022376935
2013-06-14 -19527.465022376935
2013-06-17 -19527.465022376935
2013-06-18 -19527.465022376935
2013-06-19 -19527.465022376935
2013-06-20 -19527.465022376935
2013-06-21 -19527.465022376935
2013-06-24 -20566.394738193365
2013-06-25 -20566.394738193365
2013-06-26 -20566.394738193365
2013-06-27 -20566.394738193365
2013-06-28 -20566.394738193365
2013-07-01 -20566.394738193365
2013-07-02 -20566.394738193365
2013-07-03 -20566.394738193365
2013-07-05 -20566.394738193365
2013-07-08 -20566.394738193365
2013-07-09 -20566.394738193365
2013-07-10 -20566.394738193365
2013-07-11 -20566.394738193365
2013-07-12 -20566.394738193365
2013-07-15 -20566.394738193365
2013-07-16 -20566.394738193365
2013-07-17 -20566.394738193365
2013-07-18 -20566.394738193365
2013-07-19 -20566.394738193365
2013-07-22 -20566.394738193365
2013-07-23 -20566.394738193365
2013-07-24 -20566.394738193365
2013-07-25 -20566.394738193365
2013-07-26 -20566.394738193365
2013-07-29 -21863.89126224576
2013-07-30 -21863.89126224576
2013-07-31 -21863.89126224576
2013-08-01 -21863.89126224576
2013-08-02 -21863.89126224576
2013-08-05 -21863.89126224576
2013-08-06 -21863.89126224576
2013-08-07 -21863.89126224576
2013-08-08 -21863.89126224576
2013-08-09 -21860.233901977695
2013-08-12 -21860.233901977695
2013-08-13 -21860.233901977695
2013-08-14 -21860.233901977695
2013-08-15 -21860.233901977695
2013-08-16 -21860.233901977695
2013-08-19 -21860.233901977695
2013-08-20 -21860.233901977695
2013-08-21 -21860.233901977695
2013-08-22 -21860.233901977695
2013-08-23 -21860.233901977695
2013-08-26 -21860.233901977695
2013-08-27 -21860.233901977695
2013-08-28 -21860.233901977695
2013-08-29 -21860.233901977695
2013-08-30 -21860.233901977695
2013-09-03 -22608.45077884425
2013-09-04 -22608.45077884425
2013-09-05 -22608.45077884425
2013-09-06 -22608.45077884425
2013-09-09 -22608.45077884425
2013-09-10 -22608.45077884425
2013-09-11 -22604.32940513895
2013-09-12 -22604.32940513895
2013-09-13 -22604.32940513895
2013-09-16 -22604.32940513895
2013-09-17 -22604.32940513895
2013-09-18 -22604.32940513895
2013-09-19 -22604.32940513895
2013-09-20 -22604.32940513895
2013-09-23 -22604.32940513895
2013-09-24 -22604.32940513895
2013-09-25 -22604.32940513895
2013-09-26 -22604.32940513895
2013-09-27 -22604.32940513895
2013-09-30 -22604.32940513895
2013-10-01 -22604.32940513895
2013-10-02 -22604.32940513895
2013-10-03 -22604.32940513895
2013-10-04 -22604.32940513895
2013-10-07 -22987.68573871389
2013-10-08 -22987.68573871389
2013-10-09 -22987.68573871389
2013-10-10 -22987.68573871389
2013-10-11 -22987.68573871389
2013-10-14 -22987.68573871389
2013-10-15 -22987.68573871389
2013-10-16 -22987.68573871389
2013-10-17 -22987.68573871389
2013-10-18 -22987.68573871389
2013-10-21 -22987.68573871389
2013-10-22 -22987.68573871389
2013-10-23 -22987.68573871389
2013-10-24 -22987.68573871389
2013-10-25 -22987.68573871389
2013-10-28 -22987.68573871389
2013-10-29 -22987.68573871389
2013-10-30 -22985.089226552176
2013-10-31 -22985.089226552176
2013-11-01 -22985.089226552176
2013-11-04 -22985.089226552176
2013-11-05 -22985.089226552176
2013-11-06 -22985.089226552176
2013-11-07 -22985.089226552176
2013-11-08 -22985.089226552176
2013-11-11 -23210.040985152325
2013-11-12 -23210.040985152325
2013-11-13 -23208.27964648804
2013-11-14 -23208.27964648804
2013-11-15 -23208.27964648804
2013-11-18 -23208.27964648804
2013-11-19 -23208.27964648804
2013-11-20 -23208.27964648804
2013-11-21 -23208.27964648804
2013-11-22 -23208.27964648804
2013-11-25 -23208.27964648804
2013-11-26 -23208.27964648804
2013-11-27 -23208.27964648804
2013-11-29 -23208.27964648804
2013-12-02 -23208.27964648804
2013-12-03 -23208.27964648804
2013-12-04 -23208.27964648804
2013-12-05 -23208.27964648804
2013-12-06 -23208.27964648804
2013-12-09 -23208.27964648804
2013-12-10 -23208.27964648804
2013-12-11 -23208.27964648804
2013-12-12 -23208.27964648804
2013-12-13 -23208.27964648804
2013-12-16 -23647.367977908452
2013-12-17 -23647.367977908452
2013-12-18 -23647.367977908452
2013-12-19 -23647.367977908452
2013-12-20 -23647.367977908452
2013-12-23 -23647.367977908452
2013-12-24 -23647.367977908452
2013-12-26 -23647.367977908452
2013-12-27 -23647.367977908452
2013-12-30 -23647.367977908452
2013-12-31 -23647.367977908452
2014-01-02 -23647.367977908452
2014-01-03 -23647.367977908452
2014-01-06 -23647.367977908452
2014-01-07 -23647.367977908452
2014-01-08 -23647.367977908452
2014-01-09 -23647.367977908452
2014-01-10 -23647.367977908452
2014-01-13 -23647.367977908452
2014-01-14 -23647.367977908452
2014-01-15 -23647.367977908452
2014-01-16 -23647.367977908452
2014-01-17 -23647.367977908452
2014-01-21 -23771.658424392164
2014-01-22 -23771.658424392164
2014-01-23 -23771.658424392164
2014-01-24 -23771.658424392164
2014-01-27 -23771.658424392164
2014-01-28 -23771.658424392164
2014-01-29 -23771.658424392164
2014-01-30 -23771.658424392164
2014-01-31 -23771.658424392164
2014-02-03 -23771.658424392164
2014-02-04 -23728.523465736012
2014-02-05 -23728.523465736012
2014-02-06 -23728.523465736012
2014-02-07 -23728.523465736012
2014-02-10 -23728.523465736012
2014-02-11 -23728.523465736012
2014-02-12 -23728.523465736012
2014-02-13 -23728.523465736012
2014-02-14 -23728.523465736012
2014-02-18 -23728.523465736012
2014-02-19 -23728.523465736012
2014-02-20 -23728.523465736012
2014-02-21 -23725.840232789713
2014-02-24 -23867.316960962264
2014-02-25 -23867.316960962264
2014-02-26 -23867.316960962264
2014-02-27 -23867.316960962264
2014-02-28 -23867.316960962267
2014-03-03 -23867.316960962267
2014-03-04 -23867.316960962267
2014-03-05 -23867.316960962267
2014-03-06 -23867.316960962267
2014-03-07 -23867.316960962267
2014-03-10 -23867.316960962267
2014-03-11 -23867.316960962267
2014-03-12 -23867.316960962267
2014-03-13 -23867.316960962267
2014-03-14 -23867.316960962267
2014-03-17 -23867.316960962267
2014-03-18 -23867.316960962267
2014-03-19 -23867.316960962267
2014-03-20 -23867.316960962267
2014-03-21 -23867.316960962267
2014-03-24 -23867.316960962267
2014-03-25 -23867.316960962267
2014-03-26 -23867.316960962267
2014-03-27 -23867.316960962267
2014-03-28 -23867.316960962267
2014-03-31 -24067.19953105867
2014-04-01 -24067.19953105867
2014-04-02 -24067.19953105867
2014-04-03 -24067.19953105867
2014-04-04 -24067.19953105867
2014-04-07 -24067.19953105867
2014-04-08 -24067.19953105867
2014-04-09 -24067.19953105867
2014-04-10 -24067.19953105867
2014-04-11 -24067.19953105867
2014-04-14 -24067.19953105867
2014-04-15 -24067.199531058668
2014-04-16 -24067.199531058668
2014-04-17 -24067.199531058668
2014-04-21 -24067.199531058668
2014-04-22 -24067.199531058668
2014-04-23 -24067.199531058668
2014-04-24 -24067.199531058668
2014-04-25 -24067.199531058668
2014-04-28 -24067.199531058668
2014-04-29 -24067.19365571191
2014-04-30 -24067.19365571191
2014-05-01 -24067.19365571191
2014-05-02 -24067.19365571191
2014-05-05 -24247.07590027243
2014-05-06 -24247.07590027243
2014-05-07 -24247.07590027243
2014-05-08 -24247.07590027243
2014-05-09 -24247.07590027243
2014-05-12 -24247.07590027243
2014-05-13 -24247.07590027243
2014-05-14 -24247.07590027243
2014-05-15 -24247.07590027243
2014-05-16 -24247.07590027243
2014-05-19 -24247.07590027243
2014-05-20 -24247.07590027243
2014-05-21 -24247.07590027243
2014-05-22 -24247.07590027243
2014-05-23 -24247.07590027243
2014-05-27 -24247.07590027243
2014-05-28 -24247.07590027243
2014-05-29 -24247.07590027243
2014-05-30 -24247.07590027243
2014-06-02 -24247.07590027243
2014-06-03 -24247.07590027243
2014-06-04 -24247.07590027243
2014-06-05 -24247.07590027243
2014-06-06 -24247.07590027243
2014-06-09 -24328.480960725086
2014-06-10 -24328.480960725086
2014-06-11 -24328.480960725086
2014-06-12 -24328.480960725086
2014-06-13 -24328.480960725086
2014-06-16 -24328.480960725086
2014-06-17 -24328.480960725086
2014-06-18 -24328.480960725086
2014-06-19 -24328.480960725086
2014-06-20 -24328.480960725086
2014-06-23 -24328.480960725086
2014-06-24 -24328.480960725086
2014-06-25 -24328.480960725086
2014-06-26 -24328.480960725086
2014-06-27 -24328.480960725086
2014-06-30 -24328.480960725086
2014-07-01 -24328.480960725086
2014-07-02 -24328.22758507377
2014-07-03 -24328.22758507377
2014-07-07 -24328.22758507377
2014-07-08 -24328.22758507377
2014-07-09 -24328.22758507377
2014-07-10 -24328.22758507377
2014-07-11 -24328.22758507377
2014-07-14 -24421.678231451853
2014-07-15 -24421.678231451853
2014-07-16 -24421.678231451853
2014-07-17 -24421.678231451853
2014-07-18 -24421.678231451853
2014-07-21 -24421.678231451853
2014-07-22 -24421.678231451853
2014-07-23 -24421.678231451853
2014-07-24 -24421.678231451853
2014-07-25 -24421.678231451853
2014-07-28 -24421.678231451853
2014-07-29 -24421.678231451853
2014-07-30 -24421.678231451853
2014-07-31 -24421.678231451853
2014-08-01 -24421.678231451853
2014-08-04 -24421.678231451853
2014-08-05 -24421.678231451853
2014-08-06 -24421.678231451853
2014-08-07 -24421.678231451853
2014-08-08 -24421.678231451853
2014-08-11 -24421.678231451853
2014-08-12 -24421.678231451853
2014-08-13 -24421.678231451853
2014-08-14 -24421.678231451853
2014-08-15 -24421.678231451853
2014-08-18 -24498.503272158337
2014-08-19 -24498.503272158337
2014-08-20 -24498.503272158337
2014-08-21 -24498.503272158337
2014-08-22 -24498.503272158337
2014-08-25 -24498.503272158337
2014-08-26 -24498.503272158337
2014-08-27 -24498.503272158337
2014-08-28 -24498.503272158337
2014-08-29 -24498.503272158337
2014-09-02 -24498.503272158337
2014-09-03 -24498.503272158337
2014-09-04 -24498.503272158337
2014-09-05 -24498.503272158337
2014-09-08 -24498.503272158337
2014-09-09 -24498.503272158337
2014-09-10 -24498.503272158337
2014-09-11 -24498.503272158337
2014-09-12 -24498.503272158337
2014-09-15 -24498.503272158337
2014-09-16 -24498.503272158337
2014-09-17 -24498.503272158337
2014-09-18 -24498.503272158337
2014-09-19 -24498.503272158337
2014-09-22 -24637.734644167427
2014-09-23 -24637.734644167427
2014-09-24 -24637.734644167427
2014-09-25 -24637.734644167427
2014-09-26 -24637.734644167427
2014-09-29 -24637.734644167427
2014-09-30 -24637.734644167427
2014-10-01 -24637.734644167427
2014-10-02 -24637.734644167427
2014-10-03 -24637.734644167427
2014-10-06 -24637.734644167427
2014-10-07 -24637.734644167427
2014-10-08 -24637.734644167427
2014-10-09 -24637.734644167427
2014-10-10 -24637.734644167427
2014-10-13 -24637.734644167427
2014-10-14 -24637.734644167427
2014-10-15 -24637.734644167427
2014-10-16 -24637.734644167427
2014-10-17 -24637.734644167427
2014-10-20 -24637.734644167427
2014-10-21 -24637.734644167427
2014-10-22 -24637.734644167427
2014-10-23 -24637.734644167427
2014-10-24 -24637.734644167427
2014-10-27 -25292.003520946775
2014-10-28 -25292.003520946775
2014-10-29 -25292.003520946775
2014-10-30 -25292.003520946775
2014-10-31 -25292.003520946775
2014-11-03 -25292.003520946775
2014-11-04 -25292.003520946775
2014-11-05 -25292.003520946775
2014-11-06 -25292.003520946775
2014-11-07 -25292.003520946775
2014-11-10 -25292.003520946775
2014-11-11 -25292.003520946775
2014-11-12 -25292.003520946775
2014-11-13 -25292.003520946775
2014-11-14 -25292.003520946775
2014-11-17 -25292.003520946775
2014-11-18 -25292.003520946775
2014-11-19 -25292.003520946775
2014-11-20 -25292.003520946775
2014-11-21 -25292.003520946775
2014-11-24 -25292.003520946775
2014-11-25 -25292.003520946775
2014-11-26 -25292.003520946775
2014-11-28 -25292.003520946775
2014-12-01 -25698.060798103084
2014-12-02 -25698.060798103088
2014-12-03 -25698.060798103088
2014-12-04 -25698.060798103088
2014-12-05 -25698.060798103088
2014-12-08 -25698.060798103088
2014-12-09 -25698.060798103088
2014-12-10 -25698.060798103088
2014-12-11 -25698.060798103088
2014-12-12 -25698.060798103088
2014-12-15 -25698.060798103088
2014-12-16 -25698.060798103088
2014-12-17 -25698.060798103088
2014-12-18 -25698.060798103088
2014-12-19 -25698.060798103088
2014-12-22 -25698.060798103088
2014-12-23 -25698.060798103088
2014-12-24 -25698.060798103088
2014-12-26 -25698.060798103088
2014-12-29 -25698.060798103088
2014-12-30 -25698.060798103088
2014-12-31 -25698.060798103088
2015-01-02 -25698.060798103088
2015-01-05 -26412.3534224314
2015-01-06 -26412.3534224314
2015-01-07 -26412.3534224314
2015-01-08 -26412.3534224314
2015-01-09 -26412.3534224314
2015-01-12 -26412.3534224314
2015-01-13 -26412.3534224314
2015-01-14 -26412.3534224314
2015-01-15 -26412.3534224314
2015-01-16 -26412.3534224314
2015-01-20 -26412.3534224314
2015-01-21 -26412.3534224314
2015-01-22 -26412.3534224314
2015-01-23 -26412.3534224314
2015-01-26 -26408.561372946344
2015-01-27 -26408.561372946344
2015-01-28 -26408.561372946344
2015-01-29 -26398.989265667115
2015-01-30 -26398.989265667115
2015-02-02 -26398.989265667115
2015-02-03 -26398.989265667115
2015-02-04 -26398.989265667115
2015-02-05 -26398.989265667115
2015-02-06 -26388.530521195942
2015-02-09 -26826.09737305957
2015-02-10 -26826.09737305957
2015-02-11 -26826.09737305957
2015-02-12 -26826.09737305957
2015-02-13 -26826.09737305957
2015-02-17 -26826.09737305957
2015-02-18 -26826.09737305957
2015-02-19 -26826.09737305957
2015-02-20 -26826.09737305957
2015-02-23 -26826.09737305957
2015-02-24 -26826.09737305957
2015-02-25 -26826.09737305957
2015-02-26 -26826.09737305957
2015-02-27 -26826.09737305957
2015-03-02 -26826.09737305957
2015-03-03 -26826.09737305957
2015-03-04 -26826.09737305957
2015-03-05 -26826.09737305957
2015-03-06 -26826.09737305957
2015-03-09 -26826.09737305957
2015-03-10 -26826.09737305957
2015-03-11 -26820.937872342893
2015-03-12 -26820.937872342893
2015-03-13 -26820.937872342893
2015-03-16 -27732.554743273933
2015-03-17 -27713.0858079754
2015-03-18 -27713.0858079754
2015-03-19 -27713.0858079754
2015-03-20 -27707.17398918943
2015-03-23 -27707.17398918943
2015-03-24 -27707.17398918943
2015-03-25 -27707.17398918943
2015-03-26 -27707.17398918943
2015-03-27 -27707.17398918943
2015-03-30 -27707.17398918943
2015-03-31 -27707.17398918943
2015-04-01 -27707.17398918943
2015-04-02 -27707.17398918943
2015-04-06 -27707.17398918943
2015-04-07 -27707.17398918943
2015-04-08 -27707.17398918943
2015-04-09 -27707.17398918943
2015-04-10 -27707.17398918943
2015-04-13 -27707.17398918943
2015-04-14 -27707.17398918943
2015-04-15 -27707.17398918943
2015-04-16 -27707.17398918943
2015-04-17 -27707.17398918943
2015-04-20 -27678.92964317668
2015-04-21 -27678.92964317668
2015-04-22 -27678.92964317668
2015-04-23 -27678.92964317668
2015-04-24 -27678.92964317668
2015-04-27 -27678.92964317668
2015-04-28 -27678.92964317668
2015-04-29 -27675.875594633548
2015-04-30 -27675.875594633548
2015-05-01 -27675.875594633548
2015-05-04 -27675.875594633548
2015-05-05 -27675.875594633548
2015-05-06 -27675.875594633548
2015-05-07 -27675.875594633548
2015-05-08 -27675.875594633548
2015-05-11 -27675.875594633548
2015-05-12 -27675.875594633548
2015-05-13 -27675.875594633548
2015-05-14 -27675.875594633548
2015-05-15 -27675.875594633548
2015-05-18 -27675.875594633548
2015-05-19 -27675.875594633548
2015-05-20 -27675.875594633548
2015-05-21 -27675.875594633548
2015-05-22 -27675.875594633548
2015-05-26 -28044.016047586192
2015-05-27 -28044.016047586192
2015-05-28 -28044.016047586192
2015-05-29 -28044.016047586192
2015-06-01 -28044.016047586192
2015-06-02 -28044.016047586192
2015-06-03 -28044.016047586192
2015-06-04 -28044.016047586192
2015-06-05 -28044.016047586192
2015-06-08 -28044.016047586192
2015-06-09 -28044.016047586192
2015-06-10 -28044.016047586192
2015-06-11 -28034.702940883006
2015-06-12 -28034.702940883006
2015-06-15 -28034.702940883006
2015-06-16 -28034.702940883006
2015-06-17 -28034.702940883006
2015-06-18 -28034.702940883006
2015-06-19 -28034.702940883006
2015-06-22 -28034.702940883006
2015-06-23 -28034.702940883006
2015-06-24 -28034.702940883006
2015-06-25 -28034.702940883006
2015-06-26 -28034.702940883006
2015-06-29 -29122.180992416033
2015-06-30 -29122.18099241604
2015-07-01 -29118.050493732317
2015-07-02 -29118.050493732317
2015-07-06 -29118.050493732317
2015-07-07 -29118.050493732317
2015-07-08 -29117.29300294351
2015-07-09 -29117.29300294351
2015-07-10 -29117.29300294351
2015-07-13 -29117.29300294351
2015-07-14 -29117.29300294351
2015-07-15 -29117.29300294351
2015-07-16 -29117.29300294351
2015-07-17 -29117.29300294351
2015-07-20 -29117.29300294351
2015-07-21 -29117.29300294351
2015-07-22 -29117.29300294351
2015-07-23 -29117.293002943512
2015-07-24 -29117.293002943512
2015-07-27 -29117.293002943512
2015-07-28 -29114.219348536335
2015-07-29 -29114.219348536335
2015-07-30 -29114.219348536335
2015-07-31 -29114.219348536335
2015-08-03 -32034.167442475293
2015-08-04 -32034.167442475293
2015-08-05 -32034.167442475293
2015-08-06 -32034.167442475293
2015-08-07 -32034.167442475293
2015-08-10 -32034.167442475293
2015-08-11 -32034.167442475293
2015-08-12 -32034.167442475293
2015-08-13 -32034.167442475293
2015-08-14 -32034.167442475293
2015-08-17 -32034.167442475293
2015-08-18 -32034.167442475293
2015-08-19 -32034.167442475293
2015-08-20 -32034.167442475293
2015-08-21 -32034.167442475293
2015-08-24 -32034.167442475293
2015-08-25 -32034.167442475293
2015-08-26 -32034.167442475293
2015-08-27 -32034.167442475293
2015-08-28 -32033.922219280266
2015-08-31 -32033.922219280266
2015-09-01 -32033.922219280266
2015-09-02 -32033.922219280266
2015-09-03 -32014.24424454859
2015-09-04 -32014.24424454859
2015-09-08 -34776.53642259252
2015-09-09 -34776.53642259252
2015-09-10 -34776.53642259252
2015-09-11 -34776.53642259252
2015-09-14 -34776.53642259252
2015-09-15 -34776.53642259252
2015-09-16 -34776.53642259252
2015-09-17 -34776.53642259252
2015-09-18 -34776.53642259252
2015-09-21 -34776.53642259252
2015-09-22 -34776.53642259252
2015-09-23 -34776.53642259252
2015-09-24 -34776.53642259252
2015-09-25 -34776.53642259252
2015-09-28 -34776.53642259252
2015-09-29 -34776.53642259252
2015-09-30 -34776.53642259252
2015-10-01 -34776.53642259252
2015-10-02 -34776.53642259252
2015-10-05 -34776.53642259252
2015-10-06 -34776.53642259252
2015-10-07 -34776.53642259252
2015-10-08 -34776.53642259252
2015-10-09 -34776.53642259252
2015-10-12 -35956.87225750769
2015-10-13 -35956.87225750769
2015-10-14 -35956.87225750769
2015-10-15 -35956.87225750769
2015-10-16 -35956.87225750769
2015-10-19 -35956.87225750769
2015-10-20 -35956.87225750769
2015-10-21 -35956.87225750769
2015-10-22 -35956.8722575077
2015-10-23 -35956.8722575077
2015-10-26 -35956.8722575077
2015-10-27 -35956.8722575077
2015-10-28 -35956.8722575077
2015-10-29 -35956.8722575077
2015-10-30 -35956.8722575077
2015-11-02 -35956.732395354404
2015-11-03 -35956.732395354404
2015-11-04 -35956.732395354404
2015-11-05 -35956.732395354404
2015-11-06 -35956.732395354404
2015-11-09 -35956.732395354404
2015-11-10 -35956.732395354404
2015-11-11 -35956.732395354404
2015-11-12 -35956.732395354404
2015-11-13 -35956.732395354404
2015-11-16 -37723.61507190719
2015-11-17 -37723.61507190719
2015-11-18 -37720.67368191064
2015-11-19 -37720.67368191064
2015-11-20 -37720.67368191064
2015-11-23 -37720.67368191064
2015-11-24 -37720.67368191064
2015-11-25 -37720.67368191064
2015-11-27 -37720.67368191064
2015-11-30 -37720.67368191064
2015-12-01 -37720.67368191064
2015-12-02 -37720.67368191064
2015-12-03 -37720.67368191064
2015-12-04 -37720.67368191064
2015-12-07 -37720.67368191064
2015-12-08 -37720.67368191063
2015-12-09 -37720.67368191063
2015-12-10 -37720.67368191063
2015-12-11 -37716.04694080151
2015-12-14 -37716.04694080151
2015-12-15 -37716.04694080151
2015-12-16 -37716.04694080151
2015-12-17 -37716.04694080151
2015-12-18 -37716.04694080151
2015-12-21 -40121.80747793052
2015-12-22 -40121.80747793052
2015-12-23 -40121.80747793052
2015-12-24 -40121.80747793052
2015-12-28 -40118.2248419953
2015-12-29 -40118.2248419953
2015-12-30 -40118.2248419953
2015-12-31 -40118.2248419953
2016-01-04 -40118.2248419953
2016-01-05 -40118.2248419953
2016-01-06 -40118.2248419953
2016-01-07 -40118.2248419953
2016-01-08 -40118.2248419953
2016-01-11 -40118.2248419953
2016-01-12 -40118.2248419953
2016-01-13 -40118.2248419953
2016-01-14 -40118.2248419953
2016-01-15 -40109.85109926423
2016-01-19 -40109.85109926423
2016-01-20 -40109.85109926423
2016-01-21 -40109.85109926423
2016-01-22 -40109.85109926423
2016-01-25 -44271.35683202343
2016-01-26 -44271.35683202343
2016-01-27 -44271.35683202343
2016-01-28 -44259.8520131297
2016-01-29 -44259.8520131297
2016-02-01 -44259.32114541883
2016-02-02 -44259.32114541883
2016-02-03 -44259.32114541883
2016-02-04 -44259.32114541883
2016-02-05 -44259.32114541883
2016-02-08 -44259.32114541883
2016-02-09 -44259.32114541883
2016-02-10 -44259.32114541883
2016-02-11 -44259.32114541883
2016-02-12 -44259.32114541883
2016-02-16 -44259.32114541883
2016-02-17 -44259.32114541883
2016-02-18 -44259.32114541883
2016-02-19 -44260.09176417653
2016-02-22 -44260.09176417653
2016-02-23 -44260.09176417653
2016-02-24 -44260.09176417653
2016-02-25 -44260.09176417653
2016-02-26 -44260.09176417653
2016-02-29 -45089.8155275971
2016-03-01 -45089.8155275971
2016-03-02 -45089.8155275971
2016-03-03 -45089.8155275971
2016-03-04 -45076.07803287769
2016-03-07 -45076.07803287769
2016-03-08 -45076.07803287769
2016-03-09 -45076.07803287769
2016-03-10 -45076.07803287769
2016-03-11 -45076.07803287769
2016-03-14 -45076.07803287769
2016-03-15 -45076.07803287769
2016-03-16 -45076.07803287769
2016-03-17 -45076.07803287769
2016-03-18 -45076.07803287769
2016-03-21 -45076.07803287769
2016-03-22 -45076.07803287769
2016-03-23 -45076.07803287769
2016-03-24 -45076.07803287769
2016-03-28 -45076.07803287769
2016-03-29 -45066.50900452621
2016-03-30 -45066.50900452621
2016-03-31 -45066.50900452621
2016-04-01 -45064.90330596832
2016-04-04 -45275.41636307134
2016-04-05 -45275.41636307134
2016-04-06 -45275.41636307134
2016-04-07 -45275.41636307134
2016-04-08 -45275.41636307134
2016-04-11 -45275.41636307134
2016-04-12 -45275.41636307134
2016-04-13 -45275.41636307134
2016-04-14 -45275.41636307134
2016-04-15 -45275.41636307134
2016-04-18 -45275.41636307134
2016-04-19 -45275.41636307134
2016-04-20 -45275.41636307134
2016-04-21 -45275.41636307134
2016-04-22 -45275.41636307134
2016-04-25 -45275.41636307134
2016-04-26 -45275.41636307134
2016-04-27 -45275.41636307134
2016-04-28 -45275.41636307134
2016-04-29 -45275.41636307134
2016-05-02 -45275.41636307134
2016-05-03 -45275.41636307134
2016-05-04 -45275.41636307134
2016-05-05 -45275.41636307134
2016-05-06 -45275.41636307134
2016-05-09 -45935.207947306015
2016-05-10 -45935.207947306015
2016-05-11 -45935.207947306015
2016-05-12 -45934.58756489645
2016-05-13 -45934.58756489645
2016-05-16 -45934.58756489645
2016-05-17 -45934.58756489645
2016-05-18 -45934.58756489645
2016-05-19 -45934.58756489645
2016-05-20 -45933.00654435616
2016-05-23 -45933.00654435616
2016-05-24 -45933.00654435616
2016-05-25 -45933.00654435616
2016-05-26 -45933.00654435616
2016-05-27 -45933.00654435616
2016-05-31 -45933.00654435616
2016-06-01 -45933.00654435616
2016-06-02 -45925.55237888147
2016-06-03 -45925.55237888147
2016-06-06 -45925.55237888147
2016-06-07 -45925.55237888147
2016-06-08 -45925.55237888147
2016-06-09 -45925.55237888147
2016-06-10 -45925.55237888147
2016-06-13 -46348.87641419047
2016-06-14 -46348.87641419047
2016-06-15 -46348.87641419047
2016-06-16 -46348.87641419047
2016-06-17 -46348.87641419047
2016-06-20 -46348.87641419047
2016-06-21 -46348.87641419047
2016-06-22 -46348.87641419047
2016-06-23 -46344.488662024116
2016-06-24 -46344.488662024116
2016-06-27 -46344.488662024116
2016-06-28 -46344.488662024116
2016-06-29 -46344.488662024116
2016-06-30 -46340.726023924595
2016-07-01 -46340.726023924595
2016-07-05 -46340.726023924595
2016-07-06 -46340.726023924595
2016-07-07 -46340.726023924595
2016-07-08 -46340.726023924595
2016-07-11 -46340.726023924595
2016-07-12 -46340.726023924595
2016-07-13 -46340.726023924595
2016-07-14 -46340.726023924595
2016-07-15 -46340.726023924595
2016-07-18 -46406.719706785494
2016-07-19 -46406.719706785494
2016-07-20 -46406.719706785494
2016-07-21 -46406.719706785494
2016-07-22 -46406.719706785494
2016-07-25 -46406.719706785494
2016-07-26 -46406.719706785494
2016-07-27 -46406.719706785494
2016-07-28 -46406.7197067855
2016-07-29 -46406.7197067855
2016-08-01 -46406.7197067855
2016-08-02 -46406.7197067855
2016-08-03 -46406.7197067855
2016-08-04 -46406.7197067855
2016-08-05 -46406.7197067855
2016-08-08 -46406.7197067855
2016-08-09 -46406.7197067855
2016-08-10 -46406.7197067855
2016-08-11 -46406.7197067855
2016-08-12 -46406.7197067855
2016-08-15 -46406.7197067855
2016-08-16 -46406.7197067855
2016-08-17 -46406.7197067855
2016-08-18 -46406.7197067855
2016-08-19 -46406.7197067855
2016-08-22 -46524.320515555635
2016-08-23 -46524.320515555635
2016-08-24 -46524.320515555635
2016-08-25 -46524.320515555635
2016-08-26 -46524.320515555635
2016-08-29 -46524.320515555635
2016-08-30 -46524.320515555635
2016-08-31 -46524.320515555635
2016-09-01 -46524.320515555635
2016-09-02 -46515.22849078451
2016-09-06 -46515.22849078451
2016-09-07 -46512.18593941401
2016-09-08 -46512.18593941401
2016-09-09 -46512.18593941401
2016-09-12 -46512.185939414005
2016-09-13 -46512.185939414005
2016-09-14 -46512.185939414005
2016-09-15 -46512.185939414005
2016-09-16 -46512.185939414005
2016-09-19 -46512.185939414005
2016-09-20 -46512.185939414005
2016-09-21 -46512.185939414005
2016-09-22 -46504.199965919455
2016-09-23 -46504.199965919455
2016-09-26 -46627.15384356213
2016-09-27 -46627.15384356213
2016-09-28 -46627.15384356213
2016-09-29 -46627.15384356213
2016-09-30 -46627.15384356213
2016-10-03 -46627.15384356213
2016-10-04 -46627.15384356213
2016-10-05 -46627.15384356213
2016-10-06 -46627.15384356213
2016-10-07 -46627.15384356213
2016-10-10 -46627.15384356213
2016-10-11 -46627.15384356213
2016-10-12 -46627.15384356213
2016-10-13 -46627.15384356213
2016-10-14 -46627.15384356213
2016-10-17 -46627.15384356213
2016-10-18 -46627.15384356213
2016-10-19 -46627.15384356213
2016-10-20 -46627.15384356213
2016-10-21 -46627.15384356213
2016-10-24 -46627.15384356213
2016-10-25 -46627.15384356213
2016-10-26 -46627.15384356213
2016-10-27 -46627.15384356213
2016-10-28 -46627.15384356213
2016-10-31 -47100.39469807632
2016-11-01 -47100.39469807632
2016-11-02 -47100.39469807632
2016-11-03 -47100.39469807632
2016-11-04 -47100.39469807632
2016-11-07 -47100.39469807632
2016-11-08 -47100.39469807632
2016-11-09 -47100.39469807632
2016-11-10 -47100.39469807632
2016-11-11 -47100.39469807633
2016-11-14 -47100.39469807633
2016-11-15 -47100.39469807633
2016-11-16 -47100.39469807633
2016-11-17 -47100.39469807633
2016-11-18 -47100.39469807633
2016-11-21 -47100.39469807633
2016-11-22 -47100.39469807633
2016-11-23 -47100.39469807632
2016-11-25 -47100.39469807632
2016-11-28 -47100.39469807632
2016-11-29 -47100.39469807632
2016-11-30 -47095.32923156691
2016-12-01 -47095.32923156691
2016-12-02 -47095.32923156691
2016-12-05 -47356.84044825648
2016-12-06 -47356.84044825648
2016-12-07 -47356.84044825648
2016-12-08 -47356.84044825648
2016-12-09 -47356.84044825648
2016-12-12 -47356.84044825649
2016-12-13 -47356.84044825649
2016-12-14 -47356.84044825649
2016-12-15 -47356.84044825648
2016-12-16 -47356.84044825648
2016-12-19 -47356.84044825648
2016-12-20 -47356.84044825648
2016-12-21 -47356.84044825648
2016-12-22 -47356.84044825648
2016-12-23 -47356.84044825648
2016-12-27 -47356.84044825648
2016-12-28 -47356.84044825648
2016-12-29 -47356.84044825648
2016-12-30 -47356.84044825648
2017-01-03 -47356.84044825648
2017-01-04 -47353.765515472565
2017-01-05 -47353.765515472565
2017-01-06 -47353.765515472565
2017-01-09 -47481.06068270823
2017-01-10 -47481.06068270823
2017-01-11 -47481.06068270823
2017-01-12 -47481.06068270823
2017-01-13 -47481.06068270823
2017-01-17 -47481.06068270823
2017-01-18 -47481.06068270823
2017-01-19 -47481.06068270823
2017-01-20 -47481.06068270823
2017-01-23 -47481.06068270823
2017-01-24 -47481.06068270823
2017-01-25 -47481.06068270823
2017-01-26 -47477.42472811448
2017-01-27 -47477.42472811448
2017-01-30 -47477.42472811448
2017-01-31 -47477.42472811448
2017-02-01 -47473.53626889897
2017-02-02 -47473.53626889897
2017-02-03 -47473.53626889898
2017-02-06 -47473.53626889898
2017-02-07 -47473.53626889898
2017-02-08 -47473.53626889898
2017-02-09 -47473.53626889898
2017-02-10 -47473.53626889898
2017-02-13 -47717.443902916675
2017-02-14 -47717.443902916675
2017-02-15 -47717.443902916675
2017-02-16 -47717.443902916675
2017-02-17 -47717.443902916675
2017-02-21 -47717.443902916675
2017-02-22 -47717.443902916675
2017-02-23 -47717.443902916675
2017-02-24 -47717.443902916675
2017-02-27 -47717.443902916675
2017-02-28 -47706.920715902226
2017-03-01 -47706.920715902226
2017-03-02 -47706.920715902226
2017-03-03 -47706.920715902226
2017-03-06 -47706.920715902226
2017-03-07 -47706.920715902226
2017-03-08 -47706.920715902226
2017-03-09 -47706.920715902226
2017-03-10 -47705.975332703245
2017-03-13 -47705.975332703245
2017-03-14 -47705.975332703245
2017-03-15 -47696.19588069242
2017-03-16 -47696.19588069242
2017-03-17 -47696.19588069242
2017-03-20 -48031.83455250477
2017-03-21 -48031.83455250477
2017-03-22 -48031.83455250477
2017-03-23 -48031.83455250477
2017-03-24 -48031.83455250477
2017-03-27 -48031.83455250477
2017-03-28 -48031.83455250477
2017-03-29 -48031.83455250477
2017-03-30 -48031.83455250477
2017-03-31 -48031.83455250477
2017-04-03 -48031.83455250477
2017-04-04 -48031.83455250477
2017-04-05 -48031.83455250477
2017-04-06 -48031.83455250477
2017-04-07 -48031.83455250477
2017-04-10 -48031.83455250477
2017-04-11 -48031.83455250477
2017-04-12 -48031.83455250477
2017-04-13 -48031.83455250477
2017-04-17 -48031.83455250477
2017-04-18 -48031.83455250477
2017-04-19 -48031.83455250477
2017-04-20 -48031.83455250477
2017-04-21 -48031.83455250477
2017-04-24 -48365.91358592399
2017-04-25 -48365.91358592399
2017-04-26 -48365.91358592399
2017-04-27 -48365.91358592399
2017-04-28 -48365.91358592399
2017-05-01 -48365.91358592399
2017-05-02 -48365.91358592399
2017-05-03 -48365.91358592399
2017-05-04 -48365.91358592399
2017-05-05 -48365.91358592399
2017-05-08 -48365.91358592399
2017-05-09 -48365.91358592399
2017-05-10 -48365.91358592399
2017-05-11 -48365.91358592399
2017-05-12 -48365.91358592399
2017-05-15 -48365.91358592399
2017-05-16 -48365.91358592399
2017-05-17 -48365.91358592399
2017-05-18 -48365.91358592399
2017-05-19 -48365.91358592399
2017-05-22 -48365.91358592399
2017-05-23 -48365.91358592399
2017-05-24 -48365.91358592399
2017-05-25 -48365.91358592399
2017-05-26 -48365.91358592399
2017-05-30 -48986.075044549296
2017-05-31 -48986.075044549296
2017-06-01 -48986.075044549296
2017-06-02 -48986.075044549296
2017-06-05 -48986.075044549296
2017-06-06 -48986.075044549296
2017-06-07 -48986.075044549296
2017-06-08 -48986.075044549296
2017-06-09 -48986.075044549296
2017-06-12 -48986.075044549296
2017-06-13 -48986.075044549296
2017-06-14 -48986.075044549296
2017-06-15 -48986.075044549296
2017-06-16 -48973.6615703987
2017-06-19 -48967.32024673086
2017-06-20 -48967.32024673086
2017-06-21 -48967.32024673086
2017-06-22 -48967.32024673086
2017-06-23 -48967.32024673086
2017-06-26 -48967.32024673086
2017-06-27 -48967.32024673086
2017-06-28 -48967.32024673086
2017-06-29 -48967.32024673086
2017-06-30 -48967.32024673086
2017-07-03 -49176.05411010235
2017-07-05 -49176.05411010235
2017-07-06 -49176.05411010235
2017-07-07 -49176.05411010235
2017-07-10 -49176.05411010235
2017-07-11 -49176.05411010235
2017-07-12 -49176.05411010235
2017-07-13 -49176.05411010235
2017-07-14 -49176.05411010235
2017-07-17 -49176.05411010235
2017-07-18 -49176.05411010235
2017-07-19 -49176.05411010235
2017-07-20 -49176.05411010235
2017-07-21 -49176.05411010235
2017-07-24 -49176.05411010235
2017-07-25 -49144.065972747725
2017-07-26 -49144.065972747725
2017-07-27 -49144.065972747725
2017-07-28 -49144.065972747725
2017-07-31 -49144.065972747725
2017-08-01 -49144.065972747725
2017-08-02 -49144.065972747725
2017-08-03 -49144.065972747725
2017-08-04 -49144.065972747725
2017-08-07 -49480.53564678894
2017-08-08 -49480.53564678894
2017-08-09 -49480.53564678894
2017-08-10 -49480.53564678894
2017-08-11 -49480.53564678894
2017-08-14 -49480.53564678894
2017-08-15 -49480.53564678894
2017-08-16 -49480.53564678894
2017-08-17 -49480.53564678894
2017-08-18 -49480.53564678894
2017-08-21 -49480.53564678894
2017-08-22 -49480.53564678894
2017-08-23 -49480.53564678894
2017-08-24 -49480.53564678894
2017-08-25 -49480.53564678894
2017-08-28 -49480.53564678894
2017-08-29 -49480.53564678894
2017-08-30 -49480.53564678894
2017-08-31 -49477.34100582545
2017-09-01 -49477.34100582545
2017-09-05 -49477.34100582545
2017-09-06 -49477.34100582545
2017-09-07 -49477.34100582545
2017-09-08 -49477.34100582545
2017-09-11 -49800.0910245373
2017-09-12 -49800.0910245373
2017-09-13 -49800.0910245373
2017-09-14 -49800.0910245373
2017-09-15 -49799.998390804794
2017-09-18 -49799.998390804794
2017-09-19 -49799.998390804794
2017-09-20 -49799.998390804794
2017-09-21 -49799.998390804794
2017-09-22 -49799.99839080479
2017-09-25 -49799.99839080479
2017-09-26 -49799.998390804794
2017-09-27 -49799.998390804794
2017-09-28 -49799.998390804794
2017-09-29 -49799.998390804794
2017-10-02 -49799.998390804794
2017-10-03 -49799.998390804794
2017-10-04 -49799.998390804794
2017-10-05 -49799.998390804794
2017-10-06 -49799.998390804794
2017-10-09 -49799.998390804794
2017-10-10 -49799.998390804794
2017-10-11 -49799.998390804794
2017-10-12 -49799.998390804794
2017-10-13 -49799.998390804794
2017-10-16 -50067.358597604
2017-10-17 -50067.358597604
2017-10-18 -50067.358597604
2017-10-19 -50067.358597604
2017-10-20 -50067.358597604
2017-10-23 -50067.358597604
2017-10-24 -50067.358597604
2017-10-25 -50067.358597604
2017-10-26 -50067.358597604
2017-10-27 -50067.358597604
2017-10-30 -50067.358597604
2017-10-31 -50067.358597604
2017-11-01 -50064.876234927004
2017-11-02 -50064.876234927004
2017-11-03 -50064.876234927004
2017-11-06 -50064.876234927004
2017-11-07 -50064.876234927004
2017-11-08 -50064.876234927004
2017-11-09 -50064.876234927004
2017-11-10 -50064.876234927004
2017-11-13 -50064.876234927004
2017-11-14 -50064.876234927004
2017-11-15 -50064.876234927004
2017-11-16 -50064.876234927004
2017-11-17 -50064.876234927004
2017-11-20 -51135.813683821354
2017-11-21 -51135.813683821354
2017-11-22 -51135.813683821354
2017-11-24 -51135.813683821354
2017-11-27 -51135.813683821354
2017-11-28 -51135.813683821354
2017-11-29 -51135.813683821354
2017-11-30 -51135.813683821354
2017-12-01 -51135.813683821354
2017-12-04 -51135.813683821354
2017-12-05 -51135.813683821354
2017-12-06 -51135.813683821354
2017-12-07 -51135.813683821354
2017-12-08 -51135.813683821354
2017-12-11 -51135.813683821354
2017-12-12 -51135.813683821354
2017-12-13 -51135.813683821354
2017-12-14 -51135.813683821354
2017-12-15 -51135.813683821354
2017-12-18 -51135.813683821354
2017-12-19 -51135.813683821354
2017-12-20 -51135.813683821354
2017-12-21 -51135.813683821354
2017-12-22 -51135.813683821354
2017-12-26 -51330.72733010192
2017-12-27 -51330.72733010192
2017-12-28 -51330.72733010192
2017-12-29 -51330.728798906195
2018-01-02 -51330.728798906195
2018-01-03 -51330.728798906195
2018-01-04 -51330.728798906195
2018-01-05 -51330.7287989062
2018-01-08 -51330.7287989062
2018-01-09 -51330.7287989062
2018-01-10 -51330.7287989062
2018-01-11 -51330.7287989062
2018-01-12 -51330.7287989062
2018-01-16 -51330.7287989062
2018-01-17 -51330.7287989062
2018-01-18 -51330.7287989062
2018-01-19 -51330.7287989062
2018-01-22 -51330.7287989062
2018-01-23 -51330.7287989062
2018-01-24 -51330.7287989062
2018-01-25 -51330.7287989062
2018-01-26 -51330.7287989062
2018-01-29 -51580.67688448922
2018-01-30 -51580.67688448922
2018-01-31 -51580.67688448922
2018-02-01 -51580.67688448922
2018-02-02 -51580.67688448922
2018-02-05 -51580.67688448922
2018-02-06 -51580.67688448922
2018-02-07 -51580.67688448922
2018-02-08 -51580.67688448922
2018-02-09 -51580.67688448922
2018-02-12 -51580.67688448922
2018-02-13 -51580.67688448922
2018-02-14 -51580.67688448922
2018-02-15 -51580.67688448922
2018-02-16 -51580.67688448922
2018-02-20 -51580.67688448922
2018-02-21 -51580.67688448922
2018-02-22 -51580.67688448922
2018-02-23 -51580.67688448922
2018-02-26 -51580.67688448922
2018-02-27 -51580.67688448922
2018-02-28 -51580.67688448922
2018-03-01 -51580.67688448922
2018-03-02 -51580.67688448922
2018-03-05 -52325.78771425352
2018-03-06 -52325.78771425352
2018-03-07 -52325.78771425352
2018-03-08 -52325.78771425352
2018-03-09 -52325.78771425352
2018-03-12 -52325.78771425352
2018-03-13 -52325.78771425352
2018-03-14 -52325.78771425352
2018-03-15 -52325.78771425352
2018-03-16 -52325.78771425352
2018-03-19 -52325.78771425352
2018-03-20 -52325.78771425352
2018-03-21 -52325.78771425352
2018-03-22 -52325.78771425352
2018-03-23 -52325.78771425352
2018-03-26 -52325.78771425352
2018-03-27 -52325.78771425352
2018-03-28 -52325.78771425352
2018-03-29 -52325.78771425352
2018-04-02 -52325.78771425352
2018-04-03 -52325.78771425352
2018-04-04 -52325.78771425352
2018-04-05 -52325.78771425352
2018-04-06 -52325.78771425352
2018-04-09 -53721.693837093786
2018-04-10 -53721.693837093786
2018-04-11 -53721.693837093786
2018-04-12 -53721.693837093786
2018-04-13 -53721.693837093786
2018-04-16 -53721.693837093786
2018-04-17 -53721.693837093786
2018-04-18 -53721.693837093786
2018-04-19 -53721.693837093786
2018-04-20 -53721.693837093786
2018-04-23 -53721.693837093786
2018-04-24 -53721.69383709378
2018-04-25 -53721.69383709378
2018-04-26 -53721.693837093786
2018-04-27 -53721.693837093786
2018-04-30 -53721.693837093786
2018-05-01 -53721.693837093786
2018-05-02 -53721.693837093786
2018-05-03 -53721.693837093786
2018-05-04 -53721.693837093786
2018-05-07 -53721.693837093786
2018-05-08 -53721.693837093786
2018-05-09 -53721.693837093786
2018-05-10 -53721.69383709379
2018-05-11 -53721.69383709379
2018-05-14 -54337.99144593028
2018-05-15 -54337.99144593028
2018-05-16 -54337.99144593028
2018-05-17 -54337.99144593028
2018-05-18 -54337.99144593028
2018-05-21 -54337.99144593028
2018-05-22 -54337.99144593028
2018-05-23 -54337.99144593028
2018-05-24 -54337.99144593028
2018-05-25 -54337.99144593028
2018-05-29 -54337.99144593028
2018-05-30 -54337.99144593028
2018-05-31 -54337.99144593028
2018-06-01 -54337.99144593028
2018-06-04 -54337.99144593028
2018-06-05 -54337.99144593028
2018-06-06 -54335.49868652298
2018-06-07 -54335.49868652298
2018-06-08 -54335.49868652298
2018-06-11 -54335.49868652298
2018-06-12 -54335.49868652298
2018-06-13 -54335.49868652298
2018-06-14 -54335.49868652298
2018-06-15 -54335.49868652298
2018-06-18 -54687.356791986436
2018-06-19 -54670.37910170275
2018-06-20 -54670.37910170275
2018-06-21 -54670.37910170275
2018-06-22 -54670.37910170275
2018-06-25 -54670.37910170275
2018-06-26 -54670.37910170275
2018-06-27 -54670.37910170275
2018-06-28 -54670.37910170275
2018-06-29 -54670.37910170275
2018-07-02 -54670.37910170275
2018-07-03 -54670.37910170275
2018-07-05 -54670.37910170275
2018-07-06 -54670.37910170275
2018-07-09 -54670.37910170275
2018-07-10 -54670.37910170275
2018-07-11 -54670.37910170275
2018-07-12 -54670.37910170275
2018-07-13 -54670.37910170275
2018-07-16 -54670.37910170275
2018-07-17 -54670.37910170275
2018-07-18 -54670.37910170275
2018-07-19 -54670.37910170275
2018-07-20 -54670.37910170275
2018-07-23 -55064.92003932447
2018-07-24 -55064.92003932447
2018-07-25 -55064.92003932447
2018-07-26 -55064.92003932447
2018-07-27 -55064.92003932447
2018-07-30 -55064.92003932447
2018-07-31 -55055.157384775084
2018-08-01 -55055.157384775084
2018-08-02 -55055.157384775084
2018-08-03 -55055.157384775084
2018-08-06 -55055.157384775084
2018-08-07 -55055.157384775084
2018-08-08 -55055.157384775084
2018-08-09 -55055.157384775084
2018-08-10 -55055.157384775084
2018-08-13 -55055.157384775084
2018-08-14 -55055.157384775084
2018-08-15 -55055.157384775084


==> backtest_timing_basic.csv.txt <==
2012-08-15 0.0
2012-08-16 0.16713619232177734
2012-08-17 0.16713619232177734
2012-08-20 0.16713619232177734
2012-08-21 0.16713619232177734
2012-08-22 0.16713619232177734
2012-08-23 0.16713619232177734
2012-08-24 0.16713619232177734
2012-08-27 0.16713619232177734
2012-08-28 0.16713619232177734
2012-08-29 0.16713619232177734
2012-08-30 0.16713619232177734
2012-08-31 0.16713619232177734
2012-09-04 0.16713619232177734
2012-09-05 0.16713619232177734
2012-09-06 0.16713619232177734
2012-09-07 0.16713619232177734
2012-09-10 0.16713619232177734
2012-09-11 0.16713619232177734
2012-09-12 0.16713619232177734
2012-09-13 0.16713619232177734
2012-09-14 0.16713619232177734
2012-09-17 0.16713619232177734
2012-09-18 0.4958832263946533
2012-09-19 0.4958832263946533
2012-09-20 0.4958832263946533
2012-09-21 0.4958832263946533
2012-09-24 0.4958832263946533
2012-09-25 0.4958832263946533
2012-09-26 0.4958832263946533
2012-09-27 0.4958832263946533
2012-09-28 0.4958832263946533
2012-10-01 0.4958832263946533
2012-10-02 0.4958832263946533
2012-10-03 0.4958832263946533
2012-10-04 0.4958832263946533
2012-10-05 0.4958832263946533
2012-10-08 0.4958832263946533
2012-10-09 0.4958832263946533
2012-10-10 0.4958832263946533
2012-10-11 0.4958832263946533
2012-10-12 0.4958832263946533
2012-10-15 0.4958832263946533
2012-10-16 0.4958832263946533
2012-10-17 0.4958832263946533
2012-10-18 0.4958832263946533
2012-10-19 0.4958832263946533
2012-10-22 0.8114662170410156
2012-10-23 0.8114662170410156
2012-10-24 0.8114662170410156
2012-10-25 0.8114662170410156
2012-10-26 0.8114662170410156
2012-10-31 0.8114662170410156
2012-11-01 0.8114662170410156
2012-11-02 0.8114662170410156
2012-11-05 0.8114662170410156
2012-11-06 0.8114662170410156
2012-11-07 0.8114662170410156
2012-11-08 0.8114662170410156
2012-11-09 0.8114662170410156
2012-11-12 0.8114662170410156
2012-11-13 0.8114662170410156
2012-11-14 0.8114662170410156
2012-11-15 0.8114662170410156
2012-11-16 0.8114662170410156
2012-11-19 0.8114662170410156
2012-11-20 0.8114662170410156
2012-11-21 0.8114662170410156
2012-11-23 0.8114662170410156
2012-11-26 1.1412873268127441
2012-11-27 1.1412873268127441
2012-11-28 1.1412873268127441
2012-11-29 1.1412873268127441
2012-11-30 1.1412873268127441
2012-12-03 1.1412873268127441
2012-12-04 1.1412873268127441
2012-12-05 1.1412873268127441
2012-12-06 1.1412873268127441
2012-12-07 1.1412873268127441
2012-12-10 1.1412873268127441
2012-12-11 1.1412873268127441
2012-12-12 1.1412873268127441
2012-12-13 1.1412873268127441
2012-12-14 1.1412873268127441
2012-12-17 1.1412873268127441
2012-12-18 1.1412873268127441
2012-12-19 1.1412873268127441
2012-12-20 1.1412873268127441
2012-12-21 1.1412873268127441
2012-12-24 1.1412873268127441
2012-12-26 1.1412873268127441
2012-12-27 1.1412873268127441
2012-12-28 1.1412873268127441
2012-12-31 1.5109953880310059
2013-01-02 1.5109953880310059
2013-01-03 1.5109953880310059
2013-01-04 1.5109953880310059
2013-01-07 1.5109953880310059
2013-01-08 1.5109953880310059
2013-01-09 1.5109953880310059
2013-01-10 1.5109953880310059
2013-01-11 1.5109953880310059
2013-01-14 1.5109953880310059
2013-01-15 1.5109953880310059
2013-01-16 1.5109953880310059
2013-01-17 1.5109953880310059
2013-01-18 1.5109953880310059
2013-01-22 1.5109953880310059
2013-01-23 1.5109953880310059
2013-01-24 1.5109953880310059
2013-01-25 1.5109953880310059
2013-01-28 1.5109953880310059
2013-01-29 1.5109953880310059
2013-01-30 1.5109953880310059
2013-01-31 1.5109953880310059
2013-02-01 1.5109953880310059
2013-02-04 1.8546185493469238
2013-02-05 1.8546185493469238
2013-02-06 1.8546185493469238
2013-02-07 1.8546185493469238
2013-02-08 1.8546185493469238
2013-02-11 1.8546185493469238
2013-02-12 1.8546185493469238
2013-02-13 1.8546185493469238
2013-02-14 1.8546185493469238
2013-02-15 1.8546185493469238
2013-02-19 1.8546185493469238
2013-02-20 1.8546185493469238
2013-02-21 1.8546185493469238
2013-02-22 1.8546185493469238
2013-02-25 1.8546185493469238
2013-02-26 1.8546185493469238
2013-02-27 1.8546185493469238
2013-02-28 1.8546185493469238
2013-03-01 1.8546185493469238
2013-03-04 1.8546185493469238
2013-03-05 1.8546185493469238
2013-03-06 1.8546185493469238
2013-03-07 1.8546185493469238
2013-03-08 1.8546185493469238
2013-03-11 2.2122445106506348
2013-03-12 2.2122445106506348
2013-03-13 2.2122445106506348
2013-03-14 2.2122445106506348
2013-03-15 2.2122445106506348
2013-03-18 2.2122445106506348
2013-03-19 2.2122445106506348
2013-03-20 2.2122445106506348
2013-03-21 2.2122445106506348
2013-03-22 2.2122445106506348
2013-03-25 2.2122445106506348
2013-03-26 2.2122445106506348
2013-03-27 2.2122445106506348
2013-03-28 2.2122445106506348
2013-04-01 2.2122445106506348
2013-04-02 2.2122445106506348
2013-04-03 2.2122445106506348
2013-04-04 2.2122445106506348
2013-04-05 2.2122445106506348
2013-04-08 2.2122445106506348
2013-04-09 2.2122445106506348
2013-04-10 2.2122445106506348
2013-04-11 2.2122445106506348
2013-04-12 2.2122445106506348
2013-04-15 2.5933895111083984
2013-04-16 2.5933895111083984
2013-04-17 2.5933895111083984
2013-04-18 2.5933895111083984
2013-04-19 2.5933895111083984
2013-04-22 2.5933895111083984
2013-04-23 2.5933895111083984
2013-04-24 2.5933895111083984
2013-04-25 2.5933895111083984
2013-04-26 2.5933895111083984
2013-04-29 2.5933895111083984
2013-04-30 2.5933895111083984
2013-05-01 2.5933895111083984
2013-05-02 2.5933895111083984
2013-05-03 2.5933895111083984
2013-05-06 2.5933895111083984
2013-05-07 2.5933895111083984
2013-05-08 2.5933895111083984
2013-05-09 2.5933895111083984
2013-05-10 2.5933895111083984
2013-05-13 2.5933895111083984
2013-05-14 2.5933895111083984
2013-05-15 2.5933895111083984
2013-05-16 2.5933895111083984
2013-05-17 2.5933895111083984
2013-05-20 2.9766924381256104
2013-05-21 2.9766924381256104
2013-05-22 2.9766924381256104
2013-05-23 2.9766924381256104
2013-05-24 2.9766924381256104
2013-05-28 2.9766924381256104
2013-05-29 2.9766924381256104
2013-05-30 2.9766924381256104
2013-05-31 2.9766924381256104
2013-06-03 2.9766924381256104
2013-06-04 2.9766924381256104
2013-06-05 2.9766924381256104
2013-06-06 2.9766924381256104
2013-06-07 2.9766924381256104
2013-06-10 2.9766924381256104
2013-06-11 2.9766924381256104
2013-06-12 2.9766924381256104
2013-06-13 2.9766924381256104
2013-06-14 2.9766924381256104
2013-06-17 2.9766924381256104
2013-06-18 2.9766924381256104
2013-06-19 2.9766924381256104
2013-06-20 2.9766924381256104
2013-06-21 2.9766924381256104
2013-06-24 3.34771728515625
2013-06-25 3.34771728515625
2013-06-26 3.34771728515625
2013-06-27 3.34771728515625
2013-06-28 3.34771728515625
2013-07-01 3.34771728515625
2013-07-02 3.34771728515625
2013-07-03 3.34771728515625
2013-07-05 3.34771728515625
2013-07-08 3.34771728515625
2013-07-09 3.34771728515625
2013-07-10 3.34771728515625
2013-07-11 3.34771728515625
2013-07-12 3.34771728515625
2013-07-15 3.34771728515625
2013-07-16 3.34771728515625
2013-07-17 3.34771728515625
2013-07-18 3.34771728515625
2013-07-19 3.34771728515625
2013-07-22 3.34771728515625
2013-07-23 3.34771728515625
2013-07-24 3.34771728515625
2013-07-25 3.34771728515625
2013-07-26 3.34771728515625
2013-07-29 3.7371273040771484
2013-07-30 3.7371273040771484
2013-07-31 3.7371273040771484
2013-08-01 3.7371273040771484
2013-08-02 3.7371273040771484
2013-08-05 3.7371273040771484
2013-08-06 3.7371273040771484
2013-08-07 3.7371273040771484
2013-08-08 3.7371273040771484
2013-08-09 3.7371273040771484
2013-08-12 3.7371273040771484
2013-08-13 3.7371273040771484
2013-08-14 3.7371273040771484
2013-08-15 3.7371273040771484
2013-08-16 3.7371273040771484
2013-08-19 3.7371273040771484
2013-08-20 3.7371273040771484
2013-08-21 3.7371273040771484
2013-08-22 3.7371273040771484
2013-08-23 3.7371273040771484
2013-08-26 3.7371273040771484
2013-08-27 3.7371273040771484
2013-08-28 3.7371273040771484
2013-08-29 3.7371273040771484
2013-08-30 3.7371273040771484
2013-09-03 4.106077432632446
2013-09-04 4.106077432632446
2013-09-05 4.106077432632446
2013-09-06 4.106077432632446
2013-09-09 4.106077432632446
2013-09-10 4.106077432632446
2013-09-11 4.106077432632446
2013-09-12 4.106077432632446
2013-09-13 4.106077432632446
2013-09-16 4.106077432632446
2013-09-17 4.106077432632446
2013-09-18 4.106077432632446
2013-09-19 4.106077432632446
2013-09-20 4.106077432632446
2013-09-23 4.106077432632446
2013-09-24 4.106077432632446
2013-09-25 4.106077432632446
2013-09-26 4.106077432632446
2013-09-27 4.106077432632446
2013-09-30 4.106077432632446
2013-10-01 4.106077432632446
2013-10-02 4.106077432632446
2013-10-03 4.106077432632446
2013-10-04 4.106077432632446
2013-10-07 4.473291635513306
2013-10-08 4.473291635513306
2013-10-09 4.473291635513306
2013-10-10 4.473291635513306
2013-10-11 4.473291635513306
2013-10-14 4.473291635513306
2013-10-15 4.473291635513306
2013-10-16 4.473291635513306
2013-10-17 4.473291635513306
2013-10-18 4.473291635513306
2013-10-21 4.473291635513306
2013-10-22 4.473291635513306
2013-10-23 4.473291635513306
2013-10-24 4.473291635513306
2013-10-25 4.473291635513306
2013-10-28 4.473291635513306
2013-10-29 4.473291635513306
2013-10-30 4.473291635513306
2013-10-31 4.473291635513306
2013-11-01 4.473291635513306
2013-11-04 4.473291635513306
2013-11-05 4.473291635513306
2013-11-06 4.473291635513306
2013-11-07 4.473291635513306
2013-11-08 4.473291635513306
2013-11-11 4.841922760009766
2013-11-12 4.841922760009766
2013-11-13 4.841922760009766
2013-11-14 4.841922760009766
2013-11-15 4.841922760009766
2013-11-18 4.841922760009766
2013-11-19 4.841922760009766
2013-11-20 4.841922760009766
2013-11-21 4.841922760009766
2013-11-22 4.841922760009766
2013-11-25 4.841922760009766
2013-11-26 4.841922760009766
2013-11-27 4.841922760009766
2013-11-29 4.841922760009766
2013-12-02 4.841922760009766
2013-12-03 4.841922760009766
2013-12-04 4.841922760009766
2013-12-05 4.841922760009766
2013-12-06 4.841922760009766
2013-12-09 4.841922760009766
2013-12-10 4.841922760009766
2013-12-11 4.841922760009766
2013-12-12 4.841922760009766
2013-12-13 4.841922760009766
2013-12-16 5.21233057975769
2013-12-17 5.21233057975769
2013-12-18 5.21233057975769
2013-12-19 5.21233057975769
2013-12-20 5.21233057975769
2013-12-23 5.21233057975769
2013-12-24 5.21233057975769
2013-12-26 5.21233057975769
2013-12-27 5.21233057975769
2013-12-30 5.21233057975769
2013-12-31 5.21233057975769
2014-01-02 5.21233057975769
2014-01-03 5.21233057975769
2014-01-06 5.21233057975769
2014-01-07 5.21233057975769
2014-01-08 5.21233057975769
2014-01-09 5.21233057975769
2014-01-10 5.21233057975769
2014-01-13 5.21233057975769
2014-01-14 5.21233057975769
2014-01-15 5.21233057975769
2014-01-16 5.21233057975769
2014-01-17 5.21233057975769
2014-01-21 5.530519723892212
2014-01-22 5.530519723892212
2014-01-23 5.530519723892212
2014-01-24 5.530519723892212
2014-01-27 5.530519723892212
2014-01-28 5.530519723892212
2014-01-29 5.530519723892212
2014-01-30 5.530519723892212
2014-01-31 5.530519723892212
2014-02-03 5.530519723892212
2014-02-04 5.530519723892212
2014-02-05 5.530519723892212
2014-02-06 5.530519723892212
2014-02-07 5.530519723892212
2014-02-10 5.530519723892212
2014-02-11 5.530519723892212
2014-02-12 5.530519723892212
2014-02-13 5.530519723892212
2014-02-14 5.530519723892212
2014-02-18 5.530519723892212
2014-02-19 5.530519723892212
2014-02-20 5.530519723892212
2014-02-21 5.530519723892212
2014-02-24 5.913986921310425
2014-02-25 5.913986921310425
2014-02-26 5.913986921310425
2014-02-27 5.913986921310425
2014-02-28 5.913986921310425
2014-03-03 5.913986921310425
2014-03-04 5.913986921310425
2014-03-05 5.913986921310425
2014-03-06 5.913986921310425
2014-03-07 5.913986921310425
2014-03-10 5.913986921310425
2014-03-11 5.913986921310425
2014-03-12 5.913986921310425
2014-03-13 5.913986921310425
2014-03-14 5.913986921310425
2014-03-17 5.913986921310425
2014-03-18 5.913986921310425
2014-03-19 5.913986921310425
2014-03-20 5.913986921310425
2014-03-21 5.913986921310425
2014-03-24 5.913986921310425
2014-03-25 5.913986921310425
2014-03-26 5.913986921310425
2014-03-27 5.913986921310425
2014-03-28 5.913986921310425
2014-03-31 6.273402690887451
2014-04-01 6.273402690887451
2014-04-02 6.273402690887451
2014-04-03 6.273402690887451
2014-04-04 6.273402690887451
2014-04-07 6.273402690887451
2014-04-08 6.273402690887451
2014-04-09 6.273402690887451
2014-04-10 6.273402690887451
2014-04-11 6.273402690887451
2014-04-14 6.273402690887451
2014-04-15 6.273402690887451
2014-04-16 6.273402690887451
2014-04-17 6.273402690887451
2014-04-21 6.273402690887451
2014-04-22 6.273402690887451
2014-04-23 6.273402690887451
2014-04-24 6.273402690887451
2014-04-25 6.273402690887451
2014-04-28 6.273402690887451
2014-04-29 6.273402690887451
2014-04-30 6.273402690887451
2014-05-01 6.273402690887451
2014-05-02 6.273402690887451
2014-05-05 6.64609956741333
2014-05-06 6.64609956741333
2014-05-07 6.64609956741333
2014-05-08 6.64609956741333
2014-05-09 6.64609956741333
2014-05-12 6.64609956741333
2014-05-13 6.64609956741333
2014-05-14 6.64609956741333
2014-05-15 6.64609956741333
2014-05-16 6.64609956741333
2014-05-19 6.64609956741333
2014-05-20 6.64609956741333
2014-05-21 6.64609956741333
2014-05-22 6.64609956741333
2014-05-23 6.64609956741333
2014-05-27 6.64609956741333
2014-05-28 6.64609956741333
2014-05-29 6.64609956741333
2014-05-30 6.64609956741333
2014-06-02 6.64609956741333
2014-06-03 6.64609956741333
2014-06-04 6.64609956741333
2014-06-05 6.64609956741333
2014-06-06 6.64609956741333
2014-06-09 7.034127712249756
2014-06-10 7.034127712249756
2014-06-11 7.034127712249756
2014-06-12 7.034127712249756
2014-06-13 7.034127712249756
2014-06-16 7.034127712249756
2014-06-17 7.034127712249756
2014-06-18 7.034127712249756
2014-06-19 7.034127712249756
2014-06-20 7.034127712249756
2014-06-23 7.034127712249756
2014-06-24 7.034127712249756
2014-06-25 7.034127712249756
2014-06-26 7.034127712249756
2014-06-27 7.034127712249756
2014-06-30 7.034127712249756
2014-07-01 7.034127712249756
2014-07-02 7.034127712249756
2014-07-03 7.034127712249756
2014-07-07 7.034127712249756
2014-07-08 7.034127712249756
2014-07-09 7.034127712249756
2014-07-10 7.034127712249756
2014-07-11 7.034127712249756
2014-07-14 7.401526689529419
2014-07-15 7.401526689529419
2014-07-16 7.401526689529419
2014-07-17 7.401526689529419
2014-07-18 7.401526689529419
2014-07-21 7.401526689529419
2014-07-22 7.401526689529419
2014-07-23 7.401526689529419
2014-07-24 7.401526689529419
2014-07-25 7.401526689529419
2014-07-28 7.401526689529419
2014-07-29 7.401526689529419
2014-07-30 7.401526689529419
2014-07-31 7.401526689529419
2014-08-01 7.401526689529419
2014-08-04 7.401526689529419
2014-08-05 7.401526689529419
2014-08-06 7.401526689529419
2014-08-07 7.401526689529419
2014-08-08 7.401526689529419
2014-08-11 7.401526689529419
2014-08-12 7.401526689529419
2014-08-13 7.401526689529419
2014-08-14 7.401526689529419
2014-08-15 7.401526689529419
2014-08-18 7.795466661453247
2014-08-19 7.795466661453247
2014-08-20 7.795466661453247
2014-08-21 7.795466661453247
2014-08-22 7.795466661453247
2014-08-25 7.795466661453247
2014-08-26 7.795466661453247
2014-08-27 7.795466661453247
2014-08-28 7.795466661453247
2014-08-29 7.795466661453247
2014-09-02 7.795466661453247
2014-09-03 7.795466661453247
2014-09-04 7.795466661453247
2014-09-05 7.795466661453247
2014-09-08 7.795466661453247
2014-09-09 7.795466661453247
2014-09-10 7.795466661453247
2014-09-11 7.795466661453247
2014-09-12 7.795466661453247
2014-09-15 7.795466661453247
2014-09-16 7.795466661453247
2014-09-17 7.795466661453247
2014-09-18 7.795466661453247
2014-09-19 7.795466661453247
2014-09-22 8.223861694335938
2014-09-23 8.223861694335938
2014-09-24 8.223861694335938
2014-09-25 8.223861694335938
2014-09-26 8.223861694335938
2014-09-29 8.223861694335938
2014-09-30 8.223861694335938
2014-10-01 8.223861694335938
2014-10-02 8.223861694335938
2014-10-03 8.223861694335938
2014-10-06 8.223861694335938
2014-10-07 8.223861694335938
2014-10-08 8.223861694335938
2014-10-09 8.223861694335938
2014-10-10 8.223861694335938
2014-10-13 8.223861694335938
2014-10-14 8.223861694335938
2014-10-15 8.223861694335938
2014-10-16 8.223861694335938
2014-10-17 8.223861694335938
2014-10-20 8.223861694335938
2014-10-21 8.223861694335938
2014-10-22 8.223861694335938
2014-10-23 8.223861694335938
2014-10-24 8.223861694335938
2014-10-27 8.639471769332886
2014-10-28 8.639471769332886
2014-10-29 8.639471769332886
2014-10-30 8.639471769332886
2014-10-31 8.639471769332886
2014-11-03 8.639471769332886
2014-11-04 8.639471769332886
2014-11-05 8.639471769332886
2014-11-06 8.639471769332886
2014-11-07 8.639471769332886
2014-11-10 8.639471769332886
2014-11-11 8.639471769332886
2014-11-12 8.639471769332886
2014-11-13 8.639471769332886
2014-11-14 8.639471769332886
2014-11-17 8.639471769332886
2014-11-18 8.639471769332886
2014-11-19 8.639471769332886
2014-11-20 8.639471769332886
2014-11-21 8.639471769332886
2014-11-24 8.639471769332886
2014-11-25 8.639471769332886
2014-11-26 8.639471769332886
2014-11-28 8.639471769332886
2014-12-01 9.017029762268066
2014-12-02 9.017029762268066
2014-12-03 9.017029762268066
2014-12-04 9.017029762268066
2014-12-05 9.017029762268066
2014-12-08 9.017029762268066
2014-12-09 9.017029762268066
2014-12-10 9.017029762268066
2014-12-11 9.017029762268066
2014-12-12 9.017029762268066
2014-12-15 9.017029762268066
2014-12-16 9.017029762268066
2014-12-17 9.017029762268066
2014-12-18 9.017029762268066
2014-12-19 9.017029762268066
2014-12-22 9.017029762268066
2014-12-23 9.017029762268066
2014-12-24 9.017029762268066
2014-12-26 9.017029762268066
2014-12-29 9.017029762268066
2014-12-30 9.017029762268066
2014-12-31 9.017029762268066
2015-01-02 9.017029762268066
2015-01-05 9.40412974357605
2015-01-06 9.40412974357605
2015-01-07 9.40412974357605
2015-01-08 9.40412974357605
2015-01-09 9.40412974357605
2015-01-12 9.40412974357605
2015-01-13 9.40412974357605
2015-01-14 9.40412974357605
2015-01-15 9.40412974357605
2015-01-16 9.40412974357605
2015-01-20 9.40412974357605
2015-01-21 9.40412974357605
2015-01-22 9.40412974357605
2015-01-23 9.40412974357605
2015-01-26 9.40412974357605
2015-01-27 9.40412974357605
2015-01-28 9.40412974357605
2015-01-29 9.40412974357605
2015-01-30 9.40412974357605
2015-02-02 9.40412974357605
2015-02-03 9.40412974357605
2015-02-04 9.40412974357605
2015-02-05 9.40412974357605
2015-02-06 9.40412974357605
2015-02-09 9.778755903244019
2015-02-10 9.778755903244019
2015-02-11 9.778755903244019
2015-02-12 9.778755903244019
2015-02-13 9.778755903244019
2015-02-17 9.778755903244019
2015-02-18 9.778755903244019
2015-02-19 9.778755903244019
2015-02-20 9.778755903244019
2015-02-23 9.778755903244019
2015-02-24 9.778755903244019
2015-02-25 9.778755903244019
2015-02-26 9.778755903244019
2015-02-27 9.778755903244019
2015-03-02 9.778755903244019
2015-03-03 9.778755903244019
2015-03-04 9.778755903244019
2015-03-05 9.778755903244019
2015-03-06 9.778755903244019
2015-03-09 9.778755903244019
2015-03-10 9.778755903244019
2015-03-11 9.778755903244019
2015-03-12 9.778755903244019
2015-03-13 9.778755903244019
2015-03-16 10.174820899963379
2015-03-17 10.174820899963379
2015-03-18 10.174820899963379
2015-03-19 10.174820899963379
2015-03-20 10.174820899963379
2015-03-23 10.174820899963379
2015-03-24 10.174820899963379
2015-03-25 10.174820899963379
2015-03-26 10.174820899963379
2015-03-27 10.174820899963379
2015-03-30 10.174820899963379
2015-03-31 10.174820899963379
2015-04-01 10.174820899963379
2015-04-02 10.174820899963379
2015-04-06 10.174820899963379
2015-04-07 10.174820899963379
2015-04-08 10.174820899963379
2015-04-09 10.174820899963379
2015-04-10 10.174820899963379
2015-04-13 10.174820899963379
2015-04-14 10.174820899963379
2015-04-15 10.174820899963379
2015-04-16 10.174820899963379
2015-04-17 10.174820899963379
2015-04-20 10.57009768486023
2015-04-21 10.57009768486023
2015-04-22 10.57009768486023
2015-04-23 10.57009768486023
2015-04-24 10.57009768486023
2015-04-27 10.57009768486023
2015-04-28 10.57009768486023
2015-04-29 10.57009768486023
2015-04-30 10.57009768486023
2015-05-01 10.57009768486023
2015-05-04 10.57009768486023
2015-05-05 10.57009768486023
2015-05-06 10.57009768486023
2015-05-07 10.57009768486023
2015-05-08 10.57009768486023
2015-05-11 10.57009768486023
2015-05-12 10.57009768486023
2015-05-13 10.57009768486023
2015-05-14 10.57009768486023
2015-05-15 10.57009768486023
2015-05-18 10.57009768486023
2015-05-19 10.57009768486023
2015-05-20 10.57009768486023
2015-05-21 10.57009768486023
2015-05-22 10.57009768486023
2015-05-26 10.931357622146606
2015-05-27 10.931357622146606
2015-05-28 10.931357622146606
2015-05-29 10.931357622146606
2015-06-01 10.931357622146606
2015-06-02 10.931357622146606
2015-06-03 10.931357622146606
2015-06-04 10.931357622146606
2015-06-05 10.931357622146606
2015-06-08 10.931357622146606
2015-06-09 10.931357622146606
2015-06-10 10.931357622146606
2015-06-11 10.931357622146606
2015-06-12 10.931357622146606
2015-06-15 10.931357622146606
2015-06-16 10.931357622146606
2015-06-17 10.931357622146606
2015-06-18 10.931357622146606
2015-06-19 10.931357622146606
2015-06-22 10.931357622146606
2015-06-23 10.931357622146606
2015-06-24 10.931357622146606
2015-06-25 10.931357622146606
2015-06-26 10.931357622146606
2015-06-29 11.307096719741821
2015-06-30 11.307096719741821
2015-07-01 11.307096719741821
2015-07-02 11.307096719741821
2015-07-06 11.307096719741821
2015-07-07 11.307096719741821
2015-07-08 11.307096719741821
2015-07-09 11.307096719741821
2015-07-10 11.307096719741821
2015-07-13 11.307096719741821
2015-07-14 11.307096719741821
2015-07-15 11.307096719741821
2015-07-16 11.307096719741821
2015-07-17 11.307096719741821
2015-07-20 11.307096719741821
2015-07-21 11.307096719741821
2015-07-22 11.307096719741821
2015-07-23 11.307096719741821
2015-07-24 11.307096719741821
2015-07-27 11.307096719741821
2015-07-28 11.307096719741821
2015-07-29 11.307096719741821
2015-07-30 11.307096719741821
2015-07-31 11.307096719741821
2015-08-03 11.710102558135986
2015-08-04 11.710102558135986
2015-08-05 11.710102558135986
2015-08-06 11.710102558135986
2015-08-07 11.710102558135986
2015-08-10 11.710102558135986
2015-08-11 11.710102558135986
2015-08-12 11.710102558135986
2015-08-13 11.710102558135986
2015-08-14 11.710102558135986
2015-08-17 11.710102558135986
2015-08-18 11.710102558135986
2015-08-19 11.710102558135986
2015-08-20 11.710102558135986
2015-08-21 11.710102558135986
2015-08-24 11.710102558135986
2015-08-25 11.710102558135986
2015-08-26 11.710102558135986
2015-08-27 11.710102558135986
2015-08-28 11.710102558135986
2015-08-31 11.710102558135986
2015-09-01 11.710102558135986
2015-09-02 11.710102558135986
2015-09-03 11.710102558135986
2015-09-04 11.710102558135986
2015-09-08 12.171339511871338
2015-09-09 12.171339511871338
2015-09-10 12.171339511871338
2015-09-11 12.171339511871338
2015-09-14 12.171339511871338
2015-09-15 12.171339511871338
2015-09-16 12.171339511871338
2015-09-17 12.171339511871338
2015-09-18 12.171339511871338
2015-09-21 12.171339511871338
2015-09-22 12.171339511871338
2015-09-23 12.171339511871338
2015-09-24 12.171339511871338
2015-09-25 12.171339511871338
2015-09-28 12.171339511871338
2015-09-29 12.171339511871338
2015-09-30 12.171339511871338
2015-10-01 12.171339511871338
2015-10-02 12.171339511871338
2015-10-05 12.171339511871338
2015-10-06 12.171339511871338
2015-10-07 12.171339511871338
2015-10-08 12.171339511871338
2015-10-09 12.171339511871338
2015-10-12 12.569165468215942
2015-10-13 12.569165468215942
2015-10-14 12.569165468215942
2015-10-15 12.569165468215942
2015-10-16 12.569165468215942
2015-10-19 12.569165468215942
2015-10-20 12.569165468215942
2015-10-21 12.569165468215942
2015-10-22 12.569165468215942
2015-10-23 12.569165468215942
2015-10-26 12.569165468215942
2015-10-27 12.569165468215942
2015-10-28 12.569165468215942
2015-10-29 12.569165468215942
2015-10-30 12.569165468215942
2015-11-02 12.569165468215942
2015-11-03 12.569165468215942
2015-11-04 12.569165468215942
2015-11-05 12.569165468215942
2015-11-06 12.569165468215942
2015-11-09 12.569165468215942
2015-11-10 12.569165468215942
2015-11-11 12.569165468215942
2015-11-12 12.569165468215942
2015-11-13 12.569165468215942
2015-11-16 13.018988609313965
2015-11-17 13.018988609313965
2015-11-18 13.018988609313965
2015-11-19 13.018988609313965
2015-11-20 13.018988609313965
2015-11-23 13.018988609313965
2015-11-24 13.018988609313965
2015-11-25 13.018988609313965
2015-11-27 13.018988609313965
2015-11-30 13.018988609313965
2015-12-01 13.018988609313965
2015-12-02 13.018988609313965
2015-12-03 13.018988609313965
2015-12-04 13.018988609313965
2015-12-07 13.018988609313965
2015-12-08 13.018988609313965
2015-12-09 13.018988609313965
2015-12-10 13.018988609313965
2015-12-11 13.018988609313965
2015-12-14 13.018988609313965
2015-12-15 13.018988609313965
2015-12-16 13.018988609313965
2015-12-17 13.018988609313965
2015-12-18 13.018988609313965
2015-12-21 13.45640778541565
2015-12-22 13.45640778541565
2015-12-23 13.45640778541565
2015-12-24 13.45640778541565
2015-12-28 13.45640778541565
2015-12-29 13.45640778541565
2015-12-30 13.45640778541565
2015-12-31 13.45640778541565
2016-01-04 13.45640778541565
2016-01-05 13.45640778541565
2016-01-06 13.45640778541565
2016-01-07 13.45640778541565
2016-01-08 13.45640778541565
2016-01-11 13.45640778541565
2016-01-12 13.45640778541565
2016-01-13 13.45640778541565
2016-01-14 13.45640778541565
2016-01-15 13.45640778541565
2016-01-19 13.45640778541565
2016-01-20 13.45640778541565
2016-01-21 13.45640778541565
2016-01-22 13.45640778541565
2016-01-25 13.889221668243408
2016-01-26 13.889221668243408
2016-01-27 13.889221668243408
2016-01-28 13.889221668243408
2016-01-29 13.889221668243408
2016-02-01 13.889221668243408
2016-02-02 13.889221668243408
2016-02-03 13.889221668243408
2016-02-04 13.889221668243408
2016-02-05 13.889221668243408
2016-02-08 13.889221668243408
2016-02-09 13.889221668243408
2016-02-10 13.889221668243408
2016-02-11 13.889221668243408
2016-02-12 13.889221668243408
2016-02-16 13.889221668243408
2016-02-17 13.889221668243408
2016-02-18 13.889221668243408
2016-02-19 13.889221668243408
2016-02-22 13.889221668243408
2016-02-23 13.889221668243408
2016-02-24 13.889221668243408
2016-02-25 13.889221668243408
2016-02-26 13.889221668243408
2016-02-29 14.324190855026245
2016-03-01 14.324190855026245
2016-03-02 14.324190855026245
2016-03-03 14.324190855026245
2016-03-04 14.324190855026245
2016-03-07 14.324190855026245
2016-03-08 14.324190855026245
2016-03-09 14.324190855026245
2016-03-10 14.324190855026245
2016-03-11 14.324190855026245
2016-03-14 14.324190855026245
2016-03-15 14.324190855026245
2016-03-16 14.324190855026245
2016-03-17 14.324190855026245
2016-03-18 14.324190855026245
2016-03-21 14.324190855026245
2016-03-22 14.324190855026245
2016-03-23 14.324190855026245
2016-03-24 14.324190855026245
2016-03-28 14.324190855026245
2016-03-29 14.324190855026245
2016-03-30 14.324190855026245
2016-03-31 14.324190855026245
2016-04-01 14.324190855026245
2016-04-04 14.732517004013062
2016-04-05 14.732517004013062
2016-04-06 14.732517004013062
2016-04-07 14.732517004013062
2016-04-08 14.732517004013062
2016-04-11 14.732517004013062
2016-04-12 14.732517004013062
2016-04-13 14.732517004013062
2016-04-14 14.732517004013062
2016-04-15 14.732517004013062
2016-04-18 14.732517004013062
2016-04-19 14.732517004013062
2016-04-20 14.732517004013062
2016-04-21 14.732517004013062
2016-04-22 14.732517004013062
2016-04-25 14.732517004013062
2016-04-26 14.732517004013062
2016-04-27 14.732517004013062
2016-04-28 14.732517004013062
2016-04-29 14.732517004013062
2016-05-02 14.732517004013062
2016-05-03 14.732517004013062
2016-05-04 14.732517004013062
2016-05-05 14.732517004013062
2016-05-06 14.732517004013062
2016-05-09 15.146695852279663
2016-05-10 15.146695852279663
2016-05-11 15.146695852279663
2016-05-12 15.146695852279663
2016-05-13 15.146695852279663
2016-05-16 15.146695852279663
2016-05-17 15.146695852279663
2016-05-18 15.146695852279663
2016-05-19 15.146695852279663
2016-05-20 15.146695852279663
2016-05-23 15.146695852279663
2016-05-24 15.146695852279663
2016-05-25 15.146695852279663
2016-05-26 15.146695852279663
2016-05-27 15.146695852279663
2016-05-31 15.146695852279663
2016-06-01 15.146695852279663
2016-06-02 15.146695852279663
2016-06-03 15.146695852279663
2016-06-06 15.146695852279663
2016-06-07 15.146695852279663
2016-06-08 15.146695852279663
2016-06-09 15.146695852279663
2016-06-10 15.146695852279663
2016-06-13 15.534664154052734
2016-06-14 15.534664154052734
2016-06-15 15.534664154052734
2016-06-16 15.534664154052734
2016-06-17 15.534664154052734
2016-06-20 15.534664154052734
2016-06-21 15.534664154052734
2016-06-22 15.534664154052734
2016-06-23 15.534664154052734
2016-06-24 15.534664154052734
2016-06-27 15.534664154052734
2016-06-28 15.534664154052734
2016-06-29 15.534664154052734
2016-06-30 15.534664154052734
2016-07-01 15.534664154052734
2016-07-05 15.534664154052734
2016-07-06 15.534664154052734
2016-07-07 15.534664154052734
2016-07-08 15.534664154052734
2016-07-11 15.534664154052734
2016-07-12 15.534664154052734
2016-07-13 15.534664154052734
2016-07-14 15.534664154052734
2016-07-15 15.534664154052734
2016-07-18 15.953614473342896
2016-07-19 15.953614473342896
2016-07-20 15.953614473342896
2016-07-21 15.953614473342896
2016-07-22 15.953614473342896
2016-07-25 15.953614473342896
2016-07-26 15.953614473342896
2016-07-27 15.953614473342896
2016-07-28 15.953614473342896
2016-07-29 15.953614473342896
2016-08-01 15.953614473342896
2016-08-02 15.953614473342896
2016-08-03 15.953614473342896
2016-08-04 15.953614473342896
2016-08-05 15.953614473342896
2016-08-08 15.953614473342896
2016-08-09 15.953614473342896
2016-08-10 15.953614473342896
2016-08-11 15.953614473342896
2016-08-12 15.953614473342896
2016-08-15 15.953614473342896
2016-08-16 15.953614473342896
2016-08-17 15.953614473342896
2016-08-18 15.953614473342896
2016-08-19 15.953614473342896
2016-08-22 16.362388372421265
2016-08-23 16.362388372421265
2016-08-24 16.362388372421265
2016-08-25 16.362388372421265
2016-08-26 16.362388372421265
2016-08-29 16.362388372421265
2016-08-30 16.362388372421265
2016-08-31 16.362388372421265
2016-09-01 16.362388372421265
2016-09-02 16.362388372421265
2016-09-06 16.362388372421265
2016-09-07 16.362388372421265
2016-09-08 16.362388372421265
2016-09-09 16.362388372421265
2016-09-12 16.362388372421265
2016-09-13 16.362388372421265
2016-09-14 16.362388372421265
2016-09-15 16.362388372421265
2016-09-16 16.362388372421265
2016-09-19 16.362388372421265
2016-09-20 16.362388372421265
2016-09-21 16.362388372421265
2016-09-22 16.362388372421265
2016-09-23 16.362388372421265
2016-09-26 16.786721229553223
2016-09-27 16.786721229553223
2016-09-28 16.786721229553223
2016-09-29 16.786721229553223
2016-09-30 16.786721229553223
2016-10-03 16.786721229553223
2016-10-04 16.786721229553223
2016-10-05 16.786721229553223
2016-10-06 16.786721229553223
2016-10-07 16.786721229553223
2016-10-10 16.786721229553223
2016-10-11 16.786721229553223
2016-10-12 16.786721229553223
2016-10-13 16.786721229553223
2016-10-14 16.786721229553223
2016-10-17 16.786721229553223
2016-10-18 16.786721229553223
2016-10-19 16.786721229553223
2016-10-20 16.786721229553223
2016-10-21 16.786721229553223
2016-10-24 16.786721229553223
2016-10-25 16.786721229553223
2016-10-26 16.786721229553223
2016-10-27 16.786721229553223
2016-10-28 16.786721229553223
2016-10-31 17.211265325546265
2016-11-01 17.211265325546265
2016-11-02 17.211265325546265
2016-11-03 17.211265325546265
2016-11-04 17.211265325546265
2016-11-07 17.211265325546265
2016-11-08 17.211265325546265
2016-11-09 17.211265325546265
2016-11-10 17.211265325546265
2016-11-11 17.211265325546265
2016-11-14 17.211265325546265
2016-11-15 17.211265325546265
2016-11-16 17.211265325546265
2016-11-17 17.211265325546265
2016-11-18 17.211265325546265
2016-11-21 17.211265325546265
2016-11-22 17.211265325546265
2016-11-23 17.211265325546265
2016-11-25 17.211265325546265
2016-11-28 17.211265325546265
2016-11-29 17.211265325546265
2016-11-30 17.211265325546265
2016-12-01 17.211265325546265
2016-12-02 17.211265325546265
2016-12-05 17.628013610839844
2016-12-06 17.628013610839844
2016-12-07 17.628013610839844
2016-12-08 17.628013610839844
2016-12-09 17.628013610839844
2016-12-12 17.628013610839844
2016-12-13 17.628013610839844
2016-12-14 17.628013610839844
2016-12-15 17.628013610839844
2016-12-16 17.628013610839844
2016-12-19 17.628013610839844
2016-12-20 17.628013610839844
2016-12-21 17.628013610839844
2016-12-22 17.628013610839844
2016-12-23 17.628013610839844
2016-12-27 17.628013610839844
2016-12-28 17.628013610839844
2016-12-29 17.628013610839844
2016-12-30 17.628013610839844
2017-01-03 17.628013610839844
2017-01-04 17.628013610839844
2017-01-05 17.628013610839844
2017-01-06 17.628013610839844
2017-01-09 18.033280611038208
2017-01-10 18.033280611038208
2017-01-11 18.033280611038208
2017-01-12 18.033280611038208
2017-01-13 18.033280611038208
2017-01-17 18.033280611038208
2017-01-18 18.033280611038208
2017-01-19 18.033280611038208
2017-01-20 18.033280611038208
2017-01-23 18.033280611038208
2017-01-24 18.033280611038208
2017-01-25 18.033280611038208
2017-01-26 18.033280611038208
2017-01-27 18.033280611038208
2017-01-30 18.033280611038208
2017-01-31 18.033280611038208
2017-02-01 18.033280611038208
2017-02-02 18.033280611038208
2017-02-03 18.033280611038208
2017-02-06 18.033280611038208
2017-02-07 18.033280611038208
2017-02-08 18.033280611038208
2017-02-09 18.033280611038208
2017-02-10 18.033280611038208
2017-02-13 18.443845748901367
2017-02-14 18.443845748901367
2017-02-15 18.443845748901367
2017-02-16 18.443845748901367
2017-02-17 18.443845748901367
2017-02-21 18.443845748901367
2017-02-22 18.443845748901367
2017-02-23 18.443845748901367
2017-02-24 18.443845748901367
2017-02-27 18.443845748901367
2017-02-28 18.443845748901367
2017-03-01 18.443845748901367
2017-03-02 18.443845748901367
2017-03-03 18.443845748901367
2017-03-06 18.443845748901367
2017-03-07 18.443845748901367
2017-03-08 18.443845748901367
2017-03-09 18.443845748901367
2017-03-10 18.443845748901367
2017-03-13 18.443845748901367
2017-03-14 18.443845748901367
2017-03-15 18.443845748901367
2017-03-16 18.443845748901367
2017-03-17 18.443845748901367
2017-03-20 18.873926877975464
2017-03-21 18.873926877975464
2017-03-22 18.873926877975464
2017-03-23 18.873926877975464
2017-03-24 18.873926877975464
2017-03-27 18.873926877975464
2017-03-28 18.873926877975464
2017-03-29 18.873926877975464
2017-03-30 18.873926877975464
2017-03-31 18.873926877975464
2017-04-03 18.873926877975464
2017-04-04 18.873926877975464
2017-04-05 18.873926877975464
2017-04-06 18.873926877975464
2017-04-07 18.873926877975464
2017-04-10 18.873926877975464
2017-04-11 18.873926877975464
2017-04-12 18.873926877975464
2017-04-13 18.873926877975464
2017-04-17 18.873926877975464
2017-04-18 18.873926877975464
2017-04-19 18.873926877975464
2017-04-20 18.873926877975464
2017-04-21 18.873926877975464
2017-04-24 19.318580150604248
2017-04-25 19.318580150604248
2017-04-26 19.318580150604248
2017-04-27 19.318580150604248
2017-04-28 19.318580150604248
2017-05-01 19.318580150604248
2017-05-02 19.318580150604248
2017-05-03 19.318580150604248
2017-05-04 19.318580150604248
2017-05-05 19.318580150604248
2017-05-08 19.318580150604248
2017-05-09 19.318580150604248
2017-05-10 19.318580150604248
2017-05-11 19.318580150604248
2017-05-12 19.318580150604248
2017-05-15 19.318580150604248
2017-05-16 19.318580150604248
2017-05-17 19.318580150604248
2017-05-18 19.318580150604248
2017-05-19 19.318580150604248
2017-05-22 19.318580150604248
2017-05-23 19.318580150604248
2017-05-24 19.318580150604248
2017-05-25 19.318580150604248
2017-05-26 19.318580150604248
2017-05-30 19.757448196411133
2017-05-31 19.757448196411133
2017-06-01 19.757448196411133
2017-06-02 19.757448196411133
2017-06-05 19.757448196411133
2017-06-06 19.757448196411133
2017-06-07 19.757448196411133
2017-06-08 19.757448196411133
2017-06-09 19.757448196411133
2017-06-12 19.757448196411133
2017-06-13 19.757448196411133
2017-06-14 19.757448196411133
2017-06-15 19.757448196411133
2017-06-16 19.757448196411133
2017-06-19 19.757448196411133
2017-06-20 19.757448196411133
2017-06-21 19.757448196411133
2017-06-22 19.757448196411133
2017-06-23 19.757448196411133
2017-06-26 19.757448196411133
2017-06-27 19.757448196411133
2017-06-28 19.757448196411133
2017-06-29 19.757448196411133
2017-06-30 19.757448196411133
2017-07-03 20.212799072265625
2017-07-05 20.212799072265625
2017-07-06 20.212799072265625
2017-07-07 20.212799072265625
2017-07-10 20.212799072265625
2017-07-11 20.212799072265625
2017-07-12 20.212799072265625
2017-07-13 20.212799072265625
2017-07-14 20.212799072265625
2017-07-17 20.212799072265625
2017-07-18 20.212799072265625
2017-07-19 20.212799072265625
2017-07-20 20.212799072265625
2017-07-21 20.212799072265625
2017-07-24 20.212799072265625
2017-07-25 20.212799072265625
2017-07-26 20.212799072265625
2017-07-27 20.212799072265625
2017-07-28 20.212799072265625
2017-07-31 20.212799072265625
2017-08-01 20.212799072265625
2017-08-02 20.212799072265625
2017-08-03 20.212799072265625
2017-08-04 20.212799072265625
2017-08-07 20.65388011932373
2017-08-08 20.65388011932373
2017-08-09 20.65388011932373
2017-08-10 20.65388011932373
2017-08-11 20.65388011932373
2017-08-14 20.65388011932373
2017-08-15 20.65388011932373
2017-08-16 20.65388011932373
2017-08-17 20.65388011932373
2017-08-18 20.65388011932373
2017-08-21 20.65388011932373
2017-08-22 20.65388011932373
2017-08-23 20.65388011932373
2017-08-24 20.65388011932373
2017-08-25 20.65388011932373
2017-08-28 20.65388011932373
2017-08-29 20.65388011932373
2017-08-30 20.65388011932373
2017-08-31 20.65388011932373
2017-09-01 20.65388011932373
2017-09-05 20.65388011932373
2017-09-06 20.65388011932373
2017-09-07 20.65388011932373
2017-09-08 20.65388011932373
2017-09-11 21.079002141952515
2017-09-12 21.079002141952515
2017-09-13 21.079002141952515
2017-09-14 21.079002141952515
2017-09-15 21.079002141952515
2017-09-18 21.079002141952515
2017-09-19 21.079002141952515
2017-09-20 21.079002141952515
2017-09-21 21.079002141952515
2017-09-22 21.079002141952515
2017-09-25 21.079002141952515
2017-09-26 21.079002141952515
2017-09-27 21.079002141952515
2017-09-28 21.079002141952515
2017-09-29 21.079002141952515
2017-10-02 21.079002141952515
2017-10-03 21.079002141952515
2017-10-04 21.079002141952515
2017-10-05 21.079002141952515
2017-10-06 21.079002141952515
2017-10-09 21.079002141952515
2017-10-10 21.079002141952515
2017-10-11 21.079002141952515
2017-10-12 21.079002141952515
2017-10-13 21.079002141952515
2017-10-16 21.493120193481445
2017-10-17 21.493120193481445
2017-10-18 21.493120193481445
2017-10-19 21.493120193481445
2017-10-20 21.493120193481445
2017-10-23 21.493120193481445
2017-10-24 21.493120193481445
2017-10-25 21.493120193481445
2017-10-26 21.493120193481445
2017-10-27 21.493120193481445
2017-10-30 21.493120193481445
2017-10-31 21.493120193481445
2017-11-01 21.493120193481445
2017-11-02 21.493120193481445
2017-11-03 21.493120193481445
2017-11-06 21.493120193481445
2017-11-07 21.493120193481445
2017-11-08 21.493120193481445
2017-11-09 21.493120193481445
2017-11-10 21.493120193481445
2017-11-13 21.493120193481445
2017-11-14 21.493120193481445
2017-11-15 21.493120193481445
2017-11-16 21.493120193481445
2017-11-17 21.493120193481445
2017-11-20 21.927603006362915
2017-11-21 21.927603006362915
2017-11-22 21.927603006362915
2017-11-24 21.927603006362915
2017-11-27 21.927603006362915
2017-11-28 21.927603006362915
2017-11-29 21.927603006362915
2017-11-30 21.927603006362915
2017-12-01 21.927603006362915
2017-12-04 21.927603006362915
2017-12-05 21.927603006362915
2017-12-06 21.927603006362915
2017-12-07 21.927603006362915
2017-12-08 21.927603006362915
2017-12-11 21.927603006362915
2017-12-12 21.927603006362915
2017-12-13 21.927603006362915
2017-12-14 21.927603006362915
2017-12-15 21.927603006362915
2017-12-18 21.927603006362915
2017-12-19 21.927603006362915
2017-12-20 21.927603006362915
2017-12-21 21.927603006362915
2017-12-22 21.927603006362915
2017-12-26 22.38832187652588
2017-12-27 22.38832187652588
2017-12-28 22.38832187652588
2017-12-29 22.38832187652588
2018-01-02 22.38832187652588
2018-01-03 22.38832187652588
2018-01-04 22.38832187652588
2018-01-05 22.38832187652588
2018-01-08 22.38832187652588
2018-01-09 22.38832187652588
2018-01-10 22.38832187652588
2018-01-11 22.38832187652588
2018-01-12 22.38832187652588
2018-01-16 22.38832187652588
2018-01-17 22.38832187652588
2018-01-18 22.38832187652588
2018-01-19 22.38832187652588
2018-01-22 22.38832187652588
2018-01-23 22.38832187652588
2018-01-24 22.38832187652588
2018-01-25 22.38832187652588
2018-01-26 22.38832187652588
2018-01-29 22.86266565322876
2018-01-30 22.86266565322876
2018-01-31 22.86266565322876
2018-02-01 22.86266565322876
2018-02-02 22.86266565322876
2018-02-05 22.86266565322876
2018-02-06 22.86266565322876
2018-02-07 22.86266565322876
2018-02-08 22.86266565322876
2018-02-09 22.86266565322876
2018-02-12 22.86266565322876
2018-02-13 22.86266565322876
2018-02-14 22.86266565322876
2018-02-15 22.86266565322876
2018-02-16 22.86266565322876
2018-02-20 22.86266565322876
2018-02-21 22.86266565322876
2018-02-22 22.86266565322876
2018-02-23 22.86266565322876
2018-02-26 22.86266565322876
2018-02-27 22.86266565322876
2018-02-28 22.86266565322876
2018-03-01 22.86266565322876
2018-03-02 22.86266565322876
2018-03-05 23.31748676300049
2018-03-06 23.31748676300049
2018-03-07 23.31748676300049
2018-03-08 23.31748676300049
2018-03-09 23.31748676300049
2018-03-12 23.31748676300049
2018-03-13 23.31748676300049
2018-03-14 23.31748676300049
2018-03-15 23.31748676300049
2018-03-16 23.31748676300049
2018-03-19 23.31748676300049
2018-03-20 23.31748676300049
2018-03-21 23.31748676300049
2018-03-22 23.31748676300049
2018-03-23 23.31748676300049
2018-03-26 23.31748676300049
2018-03-27 23.31748676300049
2018-03-28 23.31748676300049
2018-03-29 23.31748676300049
2018-04-02 23.31748676300049
2018-04-03 23.31748676300049
2018-04-04 23.31748676300049
2018-04-05 23.31748676300049
2018-04-06 23.31748676300049
2018-04-09 23.78746461868286
2018-04-10 23.78746461868286
2018-04-11 23.78746461868286
2018-04-12 23.78746461868286
2018-04-13 23.78746461868286
2018-04-16 23.78746461868286
2018-04-17 23.78746461868286
2018-04-18 23.78746461868286
2018-04-19 23.78746461868286
2018-04-20 23.78746461868286
2018-04-23 23.78746461868286
2018-04-24 23.78746461868286
2018-04-25 23.78746461868286
2018-04-26 23.78746461868286
2018-04-27 23.78746461868286
2018-04-30 23.78746461868286
2018-05-01 23.78746461868286
2018-05-02 23.78746461868286
2018-05-03 23.78746461868286
2018-05-04 23.78746461868286
2018-05-07 23.78746461868286
2018-05-08 23.78746461868286
2018-05-09 23.78746461868286
2018-05-10 23.78746461868286
2018-05-11 23.78746461868286
2018-05-14 24.27996063232422
2018-05-15 24.27996063232422
2018-05-16 24.27996063232422
2018-05-17 24.27996063232422
2018-05-18 24.27996063232422
2018-05-21 24.27996063232422
2018-05-22 24.27996063232422
2018-05-23 24.27996063232422
2018-05-24 24.27996063232422
2018-05-25 24.27996063232422
2018-05-29 24.27996063232422
2018-05-30 24.27996063232422
2018-05-31 24.27996063232422
2018-06-01 24.27996063232422
2018-06-04 24.27996063232422
2018-06-05 24.27996063232422
2018-06-06 24.27996063232422
2018-06-07 24.27996063232422
2018-06-08 24.27996063232422
2018-06-11 24.27996063232422
2018-06-12 24.27996063232422
2018-06-13 24.27996063232422
2018-06-14 24.27996063232422
2018-06-15 24.27996063232422
2018-06-18 24.77867078781128
2018-06-19 24.77867078781128
2018-06-20 24.77867078781128
2018-06-21 24.77867078781128
2018-06-22 24.77867078781128
2018-06-25 24.77867078781128
2018-06-26 24.77867078781128
2018-06-27 24.77867078781128
2018-06-28 24.77867078781128
2018-06-29 24.77867078781128
2018-07-02 24.77867078781128
2018-07-03 24.77867078781128
2018-07-05 24.77867078781128
2018-07-06 24.77867078781128
2018-07-09 24.77867078781128
2018-07-10 24.77867078781128
2018-07-11 24.77867078781128
2018-07-12 24.77867078781128
2018-07-13 24.77867078781128
2018-07-16 24.77867078781128
2018-07-17 24.77867078781128
2018-07-18 24.77867078781128
2018-07-19 24.77867078781128
2018-07-20 24.77867078781128
2018-07-23 25.26078963279724
2018-07-24 25.26078963279724
2018-07-25 25.26078963279724
2018-07-26 25.26078963279724
2018-07-27 25.26078963279724
2018-07-30 25.26078963279724
2018-07-31 25.26078963279724
2018-08-01 25.26078963279724
2018-08-02 25.26078963279724
2018-08-03 25.26078963279724
2018-08-06 25.26078963279724
2018-08-07 25.26078963279724
2018-08-08 25.26078963279724
2018-08-09 25.26078963279724
2018-08-10 25.26078963279724
2018-08-13 25.26078963279724
2018-08-14 25.26078963279724
2018-08-15 25.26078963279724


==> backtest_timing_heuristic.csv.txt <==
2012-08-15 0.0
2012-08-16 0.2198469638824463
2012-08-17 0.2198469638824463
2012-08-20 0.2198469638824463
2012-08-21 0.2198469638824463
2012-08-22 0.2198469638824463
2012-08-23 0.2198469638824463
2012-08-24 0.2198469638824463
2012-08-27 0.2198469638824463
2012-08-28 0.2198469638824463
2012-08-29 0.2198469638824463
2012-08-30 0.2198469638824463
2012-08-31 0.2198469638824463
2012-09-04 0.2198469638824463
2012-09-05 0.2198469638824463
2012-09-06 0.2198469638824463
2012-09-07 0.2198469638824463
2012-09-10 0.2198469638824463
2012-09-11 0.2198469638824463
2012-09-12 0.2198469638824463
2012-09-13 0.2198469638824463
2012-09-14 0.2198469638824463
2012-09-17 0.2198469638824463
2012-09-18 0.5918200016021729
2012-09-19 0.5918200016021729
2012-09-20 0.5918200016021729
2012-09-21 0.5918200016021729
2012-09-24 0.5918200016021729
2012-09-25 0.5918200016021729
2012-09-26 0.5918200016021729
2012-09-27 0.5918200016021729
2012-09-28 0.5918200016021729
2012-10-01 0.5918200016021729
2012-10-02 0.5918200016021729
2012-10-03 0.5918200016021729
2012-10-04 0.5918200016021729
2012-10-05 0.5918200016021729
2012-10-08 0.5918200016021729
2012-10-09 0.5918200016021729
2012-10-10 0.5918200016021729
2012-10-11 0.5918200016021729
2012-10-12 0.5918200016021729
2012-10-15 0.5918200016021729
2012-10-16 0.5918200016021729
2012-10-17 0.5918200016021729
2012-10-18 0.5918200016021729
2012-10-19 0.5918200016021729
2012-10-22 1.174699068069458
2012-10-23 1.174699068069458
2012-10-24 1.174699068069458
2012-10-25 1.174699068069458
2012-10-26 1.174699068069458
2012-10-31 1.174699068069458
2012-11-01 1.174699068069458
2012-11-02 1.174699068069458
2012-11-05 1.174699068069458
2012-11-06 1.174699068069458
2012-11-07 1.174699068069458
2012-11-08 1.174699068069458
2012-11-09 1.174699068069458
2012-11-12 1.174699068069458
2012-11-13 1.174699068069458
2012-11-14 1.174699068069458
2012-11-15 1.174699068069458
2012-11-16 1.174699068069458
2012-11-19 1.174699068069458
2012-11-20 1.174699068069458
2012-11-21 1.174699068069458
2012-11-23 1.174699068069458
2012-11-26 1.8667888641357422
2012-11-27 1.8667888641357422
2012-11-28 1.8667888641357422
2012-11-29 1.8667888641357422
2012-11-30 1.8667888641357422
2012-12-03 1.8667888641357422
2012-12-04 1.8667888641357422
2012-12-05 1.8667888641357422
2012-12-06 1.8667888641357422
2012-12-07 1.8667888641357422
2012-12-10 1.8667888641357422
2012-12-11 1.8667888641357422
2012-12-12 1.8667888641357422
2012-12-13 1.8667888641357422
2012-12-14 1.8667888641357422
2012-12-17 1.8667888641357422
2012-12-18 1.8667888641357422
2012-12-19 1.8667888641357422
2012-12-20 1.8667888641357422
2012-12-21 1.8667888641357422
2012-12-24 1.8667888641357422
2012-12-26 1.8667888641357422
2012-12-27 1.8667888641357422
2012-12-28 1.8667888641357422
2012-12-31 2.3233110904693604
2013-01-02 2.3233110904693604
2013-01-03 2.3233110904693604
2013-01-04 2.3233110904693604
2013-01-07 2.3233110904693604
2013-01-08 2.3233110904693604
2013-01-09 2.3233110904693604
2013-01-10 2.3233110904693604
2013-01-11 2.3233110904693604
2013-01-14 2.3233110904693604
2013-01-15 2.3233110904693604
2013-01-16 2.3233110904693604
2013-01-17 2.3233110904693604
2013-01-18 2.3233110904693604
2013-01-22 2.3233110904693604
2013-01-23 2.3233110904693604
2013-01-24 2.3233110904693604
2013-01-25 2.3233110904693604
2013-01-28 2.3233110904693604
2013-01-29 2.3233110904693604
2013-01-30 2.3233110904693604
2013-01-31 2.3233110904693604
2013-02-01 2.3233110904693604
2013-02-04 2.846034049987793
2013-02-05 2.846034049987793
2013-02-06 2.846034049987793
2013-02-07 2.846034049987793
2013-02-08 2.846034049987793
2013-02-11 2.846034049987793
2013-02-12 2.846034049987793
2013-02-13 2.846034049987793
2013-02-14 2.846034049987793
2013-02-15 2.846034049987793
2013-02-19 2.846034049987793
2013-02-20 2.846034049987793
2013-02-21 2.846034049987793
2013-02-22 2.846034049987793
2013-02-25 2.846034049987793
2013-02-26 2.846034049987793
2013-02-27 2.846034049987793
2013-02-28 2.846034049987793
2013-03-01 2.846034049987793
2013-03-04 2.846034049987793
2013-03-05 2.846034049987793
2013-03-06 2.846034049987793
2013-03-07 2.846034049987793
2013-03-08 2.846034049987793
2013-03-11 3.199989080429077
2013-03-12 3.199989080429077
2013-03-13 3.199989080429077
2013-03-14 3.199989080429077
2013-03-15 3.199989080429077
2013-03-18 3.199989080429077
2013-03-19 3.199989080429077
2013-03-20 3.199989080429077
2013-03-21 3.199989080429077
2013-03-22 3.199989080429077
2013-03-25 3.199989080429077
2013-03-26 3.199989080429077
2013-03-27 3.199989080429077
2013-03-28 3.199989080429077
2013-04-01 3.199989080429077
2013-04-02 3.199989080429077
2013-04-03 3.199989080429077
2013-04-04 3.199989080429077
2013-04-05 3.199989080429077
2013-04-08 3.199989080429077
2013-04-09 3.199989080429077
2013-04-10 3.199989080429077
2013-04-11 3.199989080429077
2013-04-12 3.199989080429077
2013-04-15 3.573237180709839
2013-04-16 3.573237180709839
2013-04-17 3.573237180709839
2013-04-18 3.573237180709839
2013-04-19 3.573237180709839
2013-04-22 3.573237180709839
2013-04-23 3.573237180709839
2013-04-24 3.573237180709839
2013-04-25 3.573237180709839
2013-04-26 3.573237180709839
2013-04-29 3.573237180709839
2013-04-30 3.573237180709839
2013-05-01 3.573237180709839
2013-05-02 3.573237180709839
2013-05-03 3.573237180709839
2013-05-06 3.573237180709839
2013-05-07 3.573237180709839
2013-05-08 3.573237180709839
2013-05-09 3.573237180709839
2013-05-10 3.573237180709839
2013-05-13 3.573237180709839
2013-05-14 3.573237180709839
2013-05-15 3.573237180709839
2013-05-16 3.573237180709839
2013-05-17 3.573237180709839
2013-05-20 3.935826301574707
2013-05-21 3.935826301574707
2013-05-22 3.935826301574707
2013-05-23 3.935826301574707
2013-05-24 3.935826301574707
2013-05-28 3.935826301574707
2013-05-29 3.935826301574707
2013-05-30 3.935826301574707
2013-05-31 3.935826301574707
2013-06-03 3.935826301574707
2013-06-04 3.935826301574707
2013-06-05 3.935826301574707
2013-06-06 3.935826301574707
2013-06-07 3.935826301574707
2013-06-10 3.935826301574707
2013-06-11 3.935826301574707
2013-06-12 3.935826301574707
2013-06-13 3.935826301574707
2013-06-14 3.935826301574707
2013-06-17 3.935826301574707
2013-06-18 3.935826301574707
2013-06-19 3.935826301574707
2013-06-20 3.935826301574707
2013-06-21 3.935826301574707
2013-06-24 4.345933198928833
2013-06-25 4.345933198928833
2013-06-26 4.345933198928833
2013-06-27 4.345933198928833
2013-06-28 4.345933198928833
2013-07-01 4.345933198928833
2013-07-02 4.345933198928833
2013-07-03 4.345933198928833
2013-07-05 4.345933198928833
2013-07-08 4.345933198928833
2013-07-09 4.345933198928833
2013-07-10 4.345933198928833
2013-07-11 4.345933198928833
2013-07-12 4.345933198928833
2013-07-15 4.345933198928833
2013-07-16 4.345933198928833
2013-07-17 4.345933198928833
2013-07-18 4.345933198928833
2013-07-19 4.345933198928833
2013-07-22 4.345933198928833
2013-07-23 4.345933198928833
2013-07-24 4.345933198928833
2013-07-25 4.345933198928833
2013-07-26 4.345933198928833
2013-07-29 4.686746120452881
2013-07-30 4.686746120452881
2013-07-31 4.686746120452881
2013-08-01 4.686746120452881
2013-08-02 4.686746120452881
2013-08-05 4.686746120452881
2013-08-06 4.686746120452881
2013-08-07 4.686746120452881
2013-08-08 4.686746120452881
2013-08-09 4.686746120452881
2013-08-12 4.686746120452881
2013-08-13 4.686746120452881
2013-08-14 4.686746120452881
2013-08-15 4.686746120452881
2013-08-16 4.686746120452881
2013-08-19 4.686746120452881
2013-08-20 4.686746120452881
2013-08-21 4.686746120452881
2013-08-22 4.686746120452881
2013-08-23 4.686746120452881
2013-08-26 4.686746120452881
2013-08-27 4.686746120452881
2013-08-28 4.686746120452881
2013-08-29 4.686746120452881
2013-08-30 4.686746120452881
2013-09-03 5.050930023193359
2013-09-04 5.050930023193359
2013-09-05 5.050930023193359
2013-09-06 5.050930023193359
2013-09-09 5.050930023193359
2013-09-10 5.050930023193359
2013-09-11 5.050930023193359
2013-09-12 5.050930023193359
2013-09-13 5.050930023193359
2013-09-16 5.050930023193359
2013-09-17 5.050930023193359
2013-09-18 5.050930023193359
2013-09-19 5.050930023193359
2013-09-20 5.050930023193359
2013-09-23 5.050930023193359
2013-09-24 5.050930023193359
2013-09-25 5.050930023193359
2013-09-26 5.050930023193359
2013-09-27 5.050930023193359
2013-09-30 5.050930023193359
2013-10-01 5.050930023193359
2013-10-02 5.050930023193359
2013-10-03 5.050930023193359
2013-10-04 5.050930023193359
2013-10-07 5.341439962387085
2013-10-08 5.341439962387085
2013-10-09 5.341439962387085
2013-10-10 5.341439962387085
2013-10-11 5.341439962387085
2013-10-14 5.341439962387085
2013-10-15 5.341439962387085
2013-10-16 5.341439962387085
2013-10-17 5.341439962387085
2013-10-18 5.341439962387085
2013-10-21 5.341439962387085
2013-10-22 5.341439962387085
2013-10-23 5.341439962387085
2013-10-24 5.341439962387085
2013-10-25 5.341439962387085
2013-10-28 5.341439962387085
2013-10-29 5.341439962387085
2013-10-30 5.341439962387085
2013-10-31 5.341439962387085
2013-11-01 5.341439962387085
2013-11-04 5.341439962387085
2013-11-05 5.341439962387085
2013-11-06 5.341439962387085
2013-11-07 5.341439962387085
2013-11-08 5.341439962387085
2013-11-11 5.659704923629761
2013-11-12 5.659704923629761
2013-11-13 5.659704923629761
2013-11-14 5.659704923629761
2013-11-15 5.659704923629761
2013-11-18 5.659704923629761
2013-11-19 5.659704923629761
2013-11-20 5.659704923629761
2013-11-21 5.659704923629761
2013-11-22 5.659704923629761
2013-11-25 5.659704923629761
2013-11-26 5.659704923629761
2013-11-27 5.659704923629761
2013-11-29 5.659704923629761
2013-12-02 5.659704923629761
2013-12-03 5.659704923629761
2013-12-04 5.659704923629761
2013-12-05 5.659704923629761
2013-12-06 5.659704923629761
2013-12-09 5.659704923629761
2013-12-10 5.659704923629761
2013-12-11 5.659704923629761
2013-12-12 5.659704923629761
2013-12-13 5.659704923629761
2013-12-16 6.011898040771484
2013-12-17 6.011898040771484
2013-12-18 6.011898040771484
2013-12-19 6.011898040771484
2013-12-20 6.011898040771484
2013-12-23 6.011898040771484
2013-12-24 6.011898040771484
2013-12-26 6.011898040771484
2013-12-27 6.011898040771484
2013-12-30 6.011898040771484
2013-12-31 6.011898040771484
2014-01-02 6.011898040771484
2014-01-03 6.011898040771484
2014-01-06 6.011898040771484
2014-01-07 6.011898040771484
2014-01-08 6.011898040771484
2014-01-09 6.011898040771484
2014-01-10 6.011898040771484
2014-01-13 6.011898040771484
2014-01-14 6.011898040771484
2014-01-15 6.011898040771484
2014-01-16 6.011898040771484
2014-01-17 6.011898040771484
2014-01-21 6.31441593170166
2014-01-22 6.31441593170166
2014-01-23 6.31441593170166
2014-01-24 6.31441593170166
2014-01-27 6.31441593170166
2014-01-28 6.31441593170166
2014-01-29 6.31441593170166
2014-01-30 6.31441593170166
2014-01-31 6.31441593170166
2014-02-03 6.31441593170166
2014-02-04 6.31441593170166
2014-02-05 6.31441593170166
2014-02-06 6.31441593170166
2014-02-07 6.31441593170166
2014-02-10 6.31441593170166
2014-02-11 6.31441593170166
2014-02-12 6.31441593170166
2014-02-13 6.31441593170166
2014-02-14 6.31441593170166
2014-02-18 6.31441593170166
2014-02-19 6.31441593170166
2014-02-20 6.31441593170166
2014-02-21 6.31441593170166
2014-02-24 6.651024103164673
2014-02-25 6.651024103164673
2014-02-26 6.651024103164673
2014-02-27 6.651024103164673
2014-02-28 6.651024103164673
2014-03-03 6.651024103164673
2014-03-04 6.651024103164673
2014-03-05 6.651024103164673
2014-03-06 6.651024103164673
2014-03-07 6.651024103164673
2014-03-10 6.651024103164673
2014-03-11 6.651024103164673
2014-03-12 6.651024103164673
2014-03-13 6.651024103164673
2014-03-14 6.651024103164673
2014-03-17 6.651024103164673
2014-03-18 6.651024103164673
2014-03-19 6.651024103164673
2014-03-20 6.651024103164673
2014-03-21 6.651024103164673
2014-03-24 6.651024103164673
2014-03-25 6.651024103164673
2014-03-26 6.651024103164673
2014-03-27 6.651024103164673
2014-03-28 6.651024103164673
2014-03-31 7.024245262145996
2014-04-01 7.024245262145996
2014-04-02 7.024245262145996
2014-04-03 7.024245262145996
2014-04-04 7.024245262145996
2014-04-07 7.024245262145996
2014-04-08 7.024245262145996
2014-04-09 7.024245262145996
2014-04-10 7.024245262145996
2014-04-11 7.024245262145996
2014-04-14 7.024245262145996
2014-04-15 7.024245262145996
2014-04-16 7.024245262145996
2014-04-17 7.024245262145996
2014-04-21 7.024245262145996
2014-04-22 7.024245262145996
2014-04-23 7.024245262145996
2014-04-24 7.024245262145996
2014-04-25 7.024245262145996
2014-04-28 7.024245262145996
2014-04-29 7.024245262145996
2014-04-30 7.024245262145996
2014-05-01 7.024245262145996
2014-05-02 7.024245262145996
2014-05-05 7.34654426574707
2014-05-06 7.34654426574707
2014-05-07 7.34654426574707
2014-05-08 7.34654426574707
2014-05-09 7.34654426574707
2014-05-12 7.34654426574707
2014-05-13 7.34654426574707
2014-05-14 7.34654426574707
2014-05-15 7.34654426574707
2014-05-16 7.34654426574707
2014-05-19 7.34654426574707
2014-05-20 7.34654426574707
2014-05-21 7.34654426574707
2014-05-22 7.34654426574707
2014-05-23 7.34654426574707
2014-05-27 7.34654426574707
2014-05-28 7.34654426574707
2014-05-29 7.34654426574707
2014-05-30 7.34654426574707
2014-06-02 7.34654426574707
2014-06-03 7.34654426574707
2014-06-04 7.34654426574707
2014-06-05 7.34654426574707
2014-06-06 7.34654426574707
2014-06-09 7.663640260696411
2014-06-10 7.663640260696411
2014-06-11 7.663640260696411
2014-06-12 7.663640260696411
2014-06-13 7.663640260696411
2014-06-16 7.663640260696411
2014-06-17 7.663640260696411
2014-06-18 7.663640260696411
2014-06-19 7.663640260696411
2014-06-20 7.663640260696411
2014-06-23 7.663640260696411
2014-06-24 7.663640260696411
2014-06-25 7.663640260696411
2014-06-26 7.663640260696411
2014-06-27 7.663640260696411
2014-06-30 7.663640260696411
2014-07-01 7.663640260696411
2014-07-02 7.663640260696411
2014-07-03 7.663640260696411
2014-07-07 7.663640260696411
2014-07-08 7.663640260696411
2014-07-09 7.663640260696411
2014-07-10 7.663640260696411
2014-07-11 7.663640260696411
2014-07-14 7.983624219894409
2014-07-15 7.983624219894409
2014-07-16 7.983624219894409
2014-07-17 7.983624219894409
2014-07-18 7.983624219894409
2014-07-21 7.983624219894409
2014-07-22 7.983624219894409
2014-07-23 7.983624219894409
2014-07-24 7.983624219894409
2014-07-25 7.983624219894409
2014-07-28 7.983624219894409
2014-07-29 7.983624219894409
2014-07-30 7.983624219894409
2014-07-31 7.983624219894409
2014-08-01 7.983624219894409
2014-08-04 7.983624219894409
2014-08-05 7.983624219894409
2014-08-06 7.983624219894409
2014-08-07 7.983624219894409
2014-08-08 7.983624219894409
2014-08-11 7.983624219894409
2014-08-12 7.983624219894409
2014-08-13 7.983624219894409
2014-08-14 7.983624219894409
2014-08-15 7.983624219894409
2014-08-18 8.290464162826538
2014-08-19 8.290464162826538
2014-08-20 8.290464162826538
2014-08-21 8.290464162826538
2014-08-22 8.290464162826538
2014-08-25 8.290464162826538
2014-08-26 8.290464162826538
2014-08-27 8.290464162826538
2014-08-28 8.290464162826538
2014-08-29 8.290464162826538
2014-09-02 8.290464162826538
2014-09-03 8.290464162826538
2014-09-04 8.290464162826538
2014-09-05 8.290464162826538
2014-09-08 8.290464162826538
2014-09-09 8.290464162826538
2014-09-10 8.290464162826538
2014-09-11 8.290464162826538
2014-09-12 8.290464162826538
2014-09-15 8.290464162826538
2014-09-16 8.290464162826538
2014-09-17 8.290464162826538
2014-09-18 8.290464162826538
2014-09-19 8.290464162826538
2014-09-22 8.633344173431396
2014-09-23 8.633344173431396
2014-09-24 8.633344173431396
2014-09-25 8.633344173431396
2014-09-26 8.633344173431396
2014-09-29 8.633344173431396
2014-09-30 8.633344173431396
2014-10-01 8.633344173431396
2014-10-02 8.633344173431396
2014-10-03 8.633344173431396
2014-10-06 8.633344173431396
2014-10-07 8.633344173431396
2014-10-08 8.633344173431396
2014-10-09 8.633344173431396
2014-10-10 8.633344173431396
2014-10-13 8.633344173431396
2014-10-14 8.633344173431396
2014-10-15 8.633344173431396
2014-10-16 8.633344173431396
2014-10-17 8.633344173431396
2014-10-20 8.633344173431396
2014-10-21 8.633344173431396
2014-10-22 8.633344173431396
2014-10-23 8.633344173431396
2014-10-24 8.633344173431396
2014-10-27 8.989563941955566
2014-10-28 8.989563941955566
2014-10-29 8.989563941955566
2014-10-30 8.989563941955566
2014-10-31 8.989563941955566
2014-11-03 8.989563941955566
2014-11-04 8.989563941955566
2014-11-05 8.989563941955566
2014-11-06 8.989563941955566
2014-11-07 8.989563941955566
2014-11-10 8.989563941955566
2014-11-11 8.989563941955566
2014-11-12 8.989563941955566
2014-11-13 8.989563941955566
2014-11-14 8.989563941955566
2014-11-17 8.989563941955566
2014-11-18 8.989563941955566
2014-11-19 8.989563941955566
2014-11-20 8.989563941955566
2014-11-21 8.989563941955566
2014-11-24 8.989563941955566
2014-11-25 8.989563941955566
2014-11-26 8.989563941955566
2014-11-28 8.989563941955566
2014-12-01 9.318749904632568
2014-12-02 9.318749904632568
2014-12-03 9.318749904632568
2014-12-04 9.318749904632568
2014-12-05 9.318749904632568
2014-12-08 9.318749904632568
2014-12-09 9.318749904632568
2014-12-10 9.318749904632568
2014-12-11 9.318749904632568
2014-12-12 9.318749904632568
2014-12-15 9.318749904632568
2014-12-16 9.318749904632568
2014-12-17 9.318749904632568
2014-12-18 9.318749904632568
2014-12-19 9.318749904632568
2014-12-22 9.318749904632568
2014-12-23 9.318749904632568
2014-12-24 9.318749904632568
2014-12-26 9.318749904632568
2014-12-29 9.318749904632568
2014-12-30 9.318749904632568
2014-12-31 9.318749904632568
2015-01-02 9.318749904632568
2015-01-05 9.781206846237183
2015-01-06 9.781206846237183
2015-01-07 9.781206846237183
2015-01-08 9.781206846237183
2015-01-09 9.781206846237183
2015-01-12 9.781206846237183
2015-01-13 9.781206846237183
2015-01-14 9.781206846237183
2015-01-15 9.781206846237183
2015-01-16 9.781206846237183
2015-01-20 9.781206846237183
2015-01-21 9.781206846237183
2015-01-22 9.781206846237183
2015-01-23 9.781206846237183
2015-01-26 9.781206846237183
2015-01-27 9.781206846237183
2015-01-28 9.781206846237183
2015-01-29 9.781206846237183
2015-01-30 9.781206846237183
2015-02-02 9.781206846237183
2015-02-03 9.781206846237183
2015-02-04 9.781206846237183
2015-02-05 9.781206846237183
2015-02-06 9.781206846237183
2015-02-09 10.116856813430786
2015-02-10 10.116856813430786
2015-02-11 10.116856813430786
2015-02-12 10.116856813430786
2015-02-13 10.116856813430786
2015-02-17 10.116856813430786
2015-02-18 10.116856813430786
2015-02-19 10.116856813430786
2015-02-20 10.116856813430786
2015-02-23 10.116856813430786
2015-02-24 10.116856813430786
2015-02-25 10.116856813430786
2015-02-26 10.116856813430786
2015-02-27 10.116856813430786
2015-03-02 10.116856813430786
2015-03-03 10.116856813430786
2015-03-04 10.116856813430786
2015-03-05 10.116856813430786
2015-03-06 10.116856813430786
2015-03-09 10.116856813430786
2015-03-10 10.116856813430786
2015-03-11 10.116856813430786
2015-03-12 10.116856813430786
2015-03-13 10.116856813430786
2015-03-16 10.48490285873413
2015-03-17 10.48490285873413
2015-03-18 10.48490285873413
2015-03-19 10.48490285873413
2015-03-20 10.48490285873413
2015-03-23 10.48490285873413
2015-03-24 10.48490285873413
2015-03-25 10.48490285873413
2015-03-26 10.48490285873413
2015-03-27 10.48490285873413
2015-03-30 10.48490285873413
2015-03-31 10.48490285873413
2015-04-01 10.48490285873413
2015-04-02 10.48490285873413
2015-04-06 10.48490285873413
2015-04-07 10.48490285873413
2015-04-08 10.48490285873413
2015-04-09 10.48490285873413
2015-04-10 10.48490285873413
2015-04-13 10.48490285873413
2015-04-14 10.48490285873413
2015-04-15 10.48490285873413
2015-04-16 10.48490285873413
2015-04-17 10.48490285873413
2015-04-20 10.824850082397461
2015-04-21 10.824850082397461
2015-04-22 10.824850082397461
2015-04-23 10.824850082397461
2015-04-24 10.824850082397461
2015-04-27 10.824850082397461
2015-04-28 10.824850082397461
2015-04-29 10.824850082397461
2015-04-30 10.824850082397461
2015-05-01 10.824850082397461
2015-05-04 10.824850082397461
2015-05-05 10.824850082397461
2015-05-06 10.824850082397461
2015-05-07 10.824850082397461
2015-05-08 10.824850082397461
2015-05-11 10.824850082397461
2015-05-12 10.824850082397461
2015-05-13 10.824850082397461
2015-05-14 10.824850082397461
2015-05-15 10.824850082397461
2015-05-18 10.824850082397461
2015-05-19 10.824850082397461
2015-05-20 10.824850082397461
2015-05-21 10.824850082397461
2015-05-22 10.824850082397461
2015-05-26 11.180322885513306
2015-05-27 11.180322885513306
2015-05-28 11.180322885513306
2015-05-29 11.180322885513306
2015-06-01 11.180322885513306
2015-06-02 11.180322885513306
2015-06-03 11.180322885513306
2015-06-04 11.180322885513306
2015-06-05 11.180322885513306
2015-06-08 11.180322885513306
2015-06-09 11.180322885513306
2015-06-10 11.180322885513306
2015-06-11 11.180322885513306
2015-06-12 11.180322885513306
2015-06-15 11.180322885513306
2015-06-16 11.180322885513306
2015-06-17 11.180322885513306
2015-06-18 11.180322885513306
2015-06-19 11.180322885513306
2015-06-22 11.180322885513306
2015-06-23 11.180322885513306
2015-06-24 11.180322885513306
2015-06-25 11.180322885513306
2015-06-26 11.180322885513306
2015-06-29 11.563760042190552
2015-06-30 11.563760042190552
2015-07-01 11.563760042190552
2015-07-02 11.563760042190552
2015-07-06 11.563760042190552
2015-07-07 11.563760042190552
2015-07-08 11.563760042190552
2015-07-09 11.563760042190552
2015-07-10 11.563760042190552
2015-07-13 11.563760042190552
2015-07-14 11.563760042190552
2015-07-15 11.563760042190552
2015-07-16 11.563760042190552
2015-07-17 11.563760042190552
2015-07-20 11.563760042190552
2015-07-21 11.563760042190552
2015-07-22 11.563760042190552
2015-07-23 11.563760042190552
2015-07-24 11.563760042190552
2015-07-27 11.563760042190552
2015-07-28 11.563760042190552
2015-07-29 11.563760042190552
2015-07-30 11.563760042190552
2015-07-31 11.563760042190552
2015-08-03 11.952751159667969
2015-08-04 11.952751159667969
2015-08-05 11.952751159667969
2015-08-06 11.952751159667969
2015-08-07 11.952751159667969
2015-08-10 11.952751159667969
2015-08-11 11.952751159667969
2015-08-12 11.952751159667969
2015-08-13 11.952751159667969
2015-08-14 11.952751159667969
2015-08-17 11.952751159667969
2015-08-18 11.952751159667969
2015-08-19 11.952751159667969
2015-08-20 11.952751159667969
2015-08-21 11.952751159667969
2015-08-24 11.952751159667969
2015-08-25 11.952751159667969
2015-08-26 11.952751159667969
2015-08-27 11.952751159667969
2015-08-28 11.952751159667969
2015-08-31 11.952751159667969
2015-09-01 11.952751159667969
2015-09-02 11.952751159667969
2015-09-03 11.952751159667969
2015-09-04 11.952751159667969
2015-09-08 12.324923276901245
2015-09-09 12.324923276901245
2015-09-10 12.324923276901245
2015-09-11 12.324923276901245
2015-09-14 12.324923276901245
2015-09-15 12.324923276901245
2015-09-16 12.324923276901245
2015-09-17 12.324923276901245
2015-09-18 12.324923276901245
2015-09-21 12.324923276901245
2015-09-22 12.324923276901245
2015-09-23 12.324923276901245
2015-09-24 12.324923276901245
2015-09-25 12.324923276901245
2015-09-28 12.324923276901245
2015-09-29 12.324923276901245
2015-09-30 12.324923276901245
2015-10-01 12.324923276901245
2015-10-02 12.324923276901245
2015-10-05 12.324923276901245
2015-10-06 12.324923276901245
2015-10-07 12.324923276901245
2015-10-08 12.324923276901245
2015-10-09 12.324923276901245
2015-10-12 12.69282054901123
2015-10-13 12.69282054901123
2015-10-14 12.69282054901123
2015-10-15 12.69282054901123
2015-10-16 12.69282054901123
2015-10-19 12.69282054901123
2015-10-20 12.69282054901123
2015-10-21 12.69282054901123
2015-10-22 12.69282054901123
2015-10-23 12.69282054901123
2015-10-26 12.69282054901123
2015-10-27 12.69282054901123
2015-10-28 12.69282054901123
2015-10-29 12.69282054901123
2015-10-30 12.69282054901123
2015-11-02 12.69282054901123
2015-11-03 12.69282054901123
2015-11-04 12.69282054901123
2015-11-05 12.69282054901123
2015-11-06 12.69282054901123
2015-11-09 12.69282054901123
2015-11-10 12.69282054901123
2015-11-11 12.69282054901123
2015-11-12 12.69282054901123
2015-11-13 12.69282054901123
2015-11-16 13.116750478744507
2015-11-17 13.116750478744507
2015-11-18 13.116750478744507
2015-11-19 13.116750478744507
2015-11-20 13.116750478744507
2015-11-23 13.116750478744507
2015-11-24 13.116750478744507
2015-11-25 13.116750478744507
2015-11-27 13.116750478744507
2015-11-30 13.116750478744507
2015-12-01 13.116750478744507
2015-12-02 13.116750478744507
2015-12-03 13.116750478744507
2015-12-04 13.116750478744507
2015-12-07 13.116750478744507
2015-12-08 13.116750478744507
2015-12-09 13.116750478744507
2015-12-10 13.116750478744507
2015-12-11 13.116750478744507
2015-12-14 13.116750478744507
2015-12-15 13.116750478744507
2015-12-16 13.116750478744507
2015-12-17 13.116750478744507
2015-12-18 13.116750478744507
2015-12-21 13.53828740119934
2015-12-22 13.53828740119934
2015-12-23 13.53828740119934
2015-12-24 13.53828740119934
2015-12-28 13.53828740119934
2015-12-29 13.53828740119934
2015-12-30 13.53828740119934
2015-12-31 13.53828740119934
2016-01-04 13.53828740119934
2016-01-05 13.53828740119934
2016-01-06 13.53828740119934
2016-01-07 13.53828740119934
2016-01-08 13.53828740119934
2016-01-11 13.53828740119934
2016-01-12 13.53828740119934
2016-01-13 13.53828740119934
2016-01-14 13.53828740119934
2016-01-15 13.53828740119934
2016-01-19 13.53828740119934
2016-01-20 13.53828740119934
2016-01-21 13.53828740119934
2016-01-22 13.53828740119934
2016-01-25 13.99525237083435
2016-01-26 13.99525237083435
2016-01-27 13.99525237083435
2016-01-28 13.99525237083435
2016-01-29 13.99525237083435
2016-02-01 13.99525237083435
2016-02-02 13.99525237083435
2016-02-03 13.99525237083435
2016-02-04 13.99525237083435
2016-02-05 13.99525237083435
2016-02-08 13.99525237083435
2016-02-09 13.99525237083435
2016-02-10 13.99525237083435
2016-02-11 13.99525237083435
2016-02-12 13.99525237083435
2016-02-16 13.99525237083435
2016-02-17 13.99525237083435
2016-02-18 13.99525237083435
2016-02-19 13.99525237083435
2016-02-22 13.99525237083435
2016-02-23 13.99525237083435
2016-02-24 13.99525237083435
2016-02-25 13.99525237083435
2016-02-26 13.99525237083435
2016-02-29 14.408526420593262
2016-03-01 14.408526420593262
2016-03-02 14.408526420593262
2016-03-03 14.408526420593262
2016-03-04 14.408526420593262
2016-03-07 14.408526420593262
2016-03-08 14.408526420593262
2016-03-09 14.408526420593262
2016-03-10 14.408526420593262
2016-03-11 14.408526420593262
2016-03-14 14.408526420593262
2016-03-15 14.408526420593262
2016-03-16 14.408526420593262
2016-03-17 14.408526420593262
2016-03-18 14.408526420593262
2016-03-21 14.408526420593262
2016-03-22 14.408526420593262
2016-03-23 14.408526420593262
2016-03-24 14.408526420593262
2016-03-28 14.408526420593262
2016-03-29 14.408526420593262
2016-03-30 14.408526420593262
2016-03-31 14.408526420593262
2016-04-01 14.408526420593262
2016-04-04 14.806537389755249
2016-04-05 14.806537389755249
2016-04-06 14.806537389755249
2016-04-07 14.806537389755249
2016-04-08 14.806537389755249
2016-04-11 14.806537389755249
2016-04-12 14.806537389755249
2016-04-13 14.806537389755249
2016-04-14 14.806537389755249
2016-04-15 14.806537389755249
2016-04-18 14.806537389755249
2016-04-19 14.806537389755249
2016-04-20 14.806537389755249
2016-04-21 14.806537389755249
2016-04-22 14.806537389755249
2016-04-25 14.806537389755249
2016-04-26 14.806537389755249
2016-04-27 14.806537389755249
2016-04-28 14.806537389755249
2016-04-29 14.806537389755249
2016-05-02 14.806537389755249
2016-05-03 14.806537389755249
2016-05-04 14.806537389755249
2016-05-05 14.806537389755249
2016-05-06 14.806537389755249
2016-05-09 15.168664455413818
2016-05-10 15.168664455413818
2016-05-11 15.168664455413818
2016-05-12 15.168664455413818
2016-05-13 15.168664455413818
2016-05-16 15.168664455413818
2016-05-17 15.168664455413818
2016-05-18 15.168664455413818
2016-05-19 15.168664455413818
2016-05-20 15.168664455413818
2016-05-23 15.168664455413818
2016-05-24 15.168664455413818
2016-05-25 15.168664455413818
2016-05-26 15.168664455413818
2016-05-27 15.168664455413818
2016-05-31 15.168664455413818
2016-06-01 15.168664455413818
2016-06-02 15.168664455413818
2016-06-03 15.168664455413818
2016-06-06 15.168664455413818
2016-06-07 15.168664455413818
2016-06-08 15.168664455413818
2016-06-09 15.168664455413818
2016-06-10 15.168664455413818
2016-06-13 15.544698476791382
2016-06-14 15.544698476791382
2016-06-15 15.544698476791382
2016-06-16 15.544698476791382
2016-06-17 15.544698476791382
2016-06-20 15.544698476791382
2016-06-21 15.544698476791382
2016-06-22 15.544698476791382
2016-06-23 15.544698476791382
2016-06-24 15.544698476791382
2016-06-27 15.544698476791382
2016-06-28 15.544698476791382
2016-06-29 15.544698476791382
2016-06-30 15.544698476791382
2016-07-01 15.544698476791382
2016-07-05 15.544698476791382
2016-07-06 15.544698476791382
2016-07-07 15.544698476791382
2016-07-08 15.544698476791382
2016-07-11 15.544698476791382
2016-07-12 15.544698476791382
2016-07-13 15.544698476791382
2016-07-14 15.544698476791382
2016-07-15 15.544698476791382
2016-07-18 15.938387393951416
2016-07-19 15.938387393951416
2016-07-20 15.938387393951416
2016-07-21 15.938387393951416
2016-07-22 15.938387393951416
2016-07-25 15.938387393951416
2016-07-26 15.938387393951416
2016-07-27 15.938387393951416
2016-07-28 15.938387393951416
2016-07-29 15.938387393951416
2016-08-01 15.938387393951416
2016-08-02 15.938387393951416
2016-08-03 15.938387393951416
2016-08-04 15.938387393951416
2016-08-05 15.938387393951416
2016-08-08 15.938387393951416
2016-08-09 15.938387393951416
2016-08-10 15.938387393951416
2016-08-11 15.938387393951416
2016-08-12 15.938387393951416
2016-08-15 15.938387393951416
2016-08-16 15.938387393951416
2016-08-17 15.938387393951416
2016-08-18 15.938387393951416
2016-08-19 15.938387393951416
2016-08-22 16.314086437225342
2016-08-23 16.314086437225342
2016-08-24 16.314086437225342
2016-08-25 16.314086437225342
2016-08-26 16.314086437225342
2016-08-29 16.314086437225342
2016-08-30 16.314086437225342
2016-08-31 16.314086437225342
2016-09-01 16.314086437225342
2016-09-02 16.314086437225342
2016-09-06 16.314086437225342
2016-09-07 16.314086437225342
2016-09-08 16.314086437225342
2016-09-09 16.314086437225342
2016-09-12 16.314086437225342
2016-09-13 16.314086437225342
2016-09-14 16.314086437225342
2016-09-15 16.314086437225342
2016-09-16 16.314086437225342
2016-09-19 16.314086437225342
2016-09-20 16.314086437225342
2016-09-21 16.314086437225342
2016-09-22 16.314086437225342
2016-09-23 16.314086437225342
2016-09-26 16.733001232147217
2016-09-27 16.733001232147217
2016-09-28 16.733001232147217
2016-09-29 16.733001232147217
2016-09-30 16.733001232147217
2016-10-03 16.733001232147217
2016-10-04 16.733001232147217
2016-10-05 16.733001232147217
2016-10-06 16.733001232147217
2016-10-07 16.733001232147217
2016-10-10 16.733001232147217
2016-10-11 16.733001232147217
2016-10-12 16.733001232147217
2016-10-13 16.733001232147217
2016-10-14 16.733001232147217
2016-10-17 16.733001232147217
2016-10-18 16.733001232147217
2016-10-19 16.733001232147217
2016-10-20 16.733001232147217
2016-10-21 16.733001232147217
2016-10-24 16.733001232147217
2016-10-25 16.733001232147217
2016-10-26 16.733001232147217
2016-10-27 16.733001232147217
2016-10-28 16.733001232147217
2016-10-31 17.115413188934326
2016-11-01 17.115413188934326
2016-11-02 17.115413188934326
2016-11-03 17.115413188934326
2016-11-04 17.115413188934326
2016-11-07 17.115413188934326
2016-11-08 17.115413188934326
2016-11-09 17.115413188934326
2016-11-10 17.115413188934326
2016-11-11 17.115413188934326
2016-11-14 17.115413188934326
2016-11-15 17.115413188934326
2016-11-16 17.115413188934326
2016-11-17 17.115413188934326
2016-11-18 17.115413188934326
2016-11-21 17.115413188934326
2016-11-22 17.115413188934326
2016-11-23 17.115413188934326
2016-11-25 17.115413188934326
2016-11-28 17.115413188934326
2016-11-29 17.115413188934326
2016-11-30 17.115413188934326
2016-12-01 17.115413188934326
2016-12-02 17.115413188934326
2016-12-05 17.570997953414917
2016-12-06 17.570997953414917
2016-12-07 17.570997953414917
2016-12-08 17.570997953414917
2016-12-09 17.570997953414917
2016-12-12 17.570997953414917
2016-12-13 17.570997953414917
2016-12-14 17.570997953414917
2016-12-15 17.570997953414917
2016-12-16 17.570997953414917
2016-12-19 17.570997953414917
2016-12-20 17.570997953414917
2016-12-21 17.570997953414917
2016-12-22 17.570997953414917
2016-12-23 17.570997953414917
2016-12-27 17.570997953414917
2016-12-28 17.570997953414917
2016-12-29 17.570997953414917
2016-12-30 17.570997953414917
2017-01-03 17.570997953414917
2017-01-04 17.570997953414917
2017-01-05 17.570997953414917
2017-01-06 17.570997953414917
2017-01-09 17.975220680236816
2017-01-10 17.975220680236816
2017-01-11 17.975220680236816
2017-01-12 17.975220680236816
2017-01-13 17.975220680236816
2017-01-17 17.975220680236816
2017-01-18 17.975220680236816
2017-01-19 17.975220680236816
2017-01-20 17.975220680236816
2017-01-23 17.975220680236816
2017-01-24 17.975220680236816
2017-01-25 17.975220680236816
2017-01-26 17.975220680236816
2017-01-27 17.975220680236816
2017-01-30 17.975220680236816
2017-01-31 17.975220680236816
2017-02-01 17.975220680236816
2017-02-02 17.975220680236816
2017-02-03 17.975220680236816
2017-02-06 17.975220680236816
2017-02-07 17.975220680236816
2017-02-08 17.975220680236816
2017-02-09 17.975220680236816
2017-02-10 17.975220680236816
2017-02-13 18.35300064086914
2017-02-14 18.35300064086914
2017-02-15 18.35300064086914
2017-02-16 18.35300064086914
2017-02-17 18.35300064086914
2017-02-21 18.35300064086914
2017-02-22 18.35300064086914
2017-02-23 18.35300064086914
2017-02-24 18.35300064086914
2017-02-27 18.35300064086914
2017-02-28 18.35300064086914
2017-03-01 18.35300064086914
2017-03-02 18.35300064086914
2017-03-03 18.35300064086914
2017-03-06 18.35300064086914
2017-03-07 18.35300064086914
2017-03-08 18.35300064086914
2017-03-09 18.35300064086914
2017-03-10 18.35300064086914
2017-03-13 18.35300064086914
2017-03-14 18.35300064086914
2017-03-15 18.35300064086914
2017-03-16 18.35300064086914
2017-03-17 18.35300064086914
2017-03-20 18.721380710601807
2017-03-21 18.721380710601807
2017-03-22 18.721380710601807
2017-03-23 18.721380710601807
2017-03-24 18.721380710601807
2017-03-27 18.721380710601807
2017-03-28 18.721380710601807
2017-03-29 18.721380710601807
2017-03-30 18.721380710601807
2017-03-31 18.721380710601807
2017-04-03 18.721380710601807
2017-04-04 18.721380710601807
2017-04-05 18.721380710601807
2017-04-06 18.721380710601807
2017-04-07 18.721380710601807
2017-04-10 18.721380710601807
2017-04-11 18.721380710601807
2017-04-12 18.721380710601807
2017-04-13 18.721380710601807
2017-04-17 18.721380710601807
2017-04-18 18.721380710601807
2017-04-19 18.721380710601807
2017-04-20 18.721380710601807
2017-04-21 18.721380710601807
2017-04-24 19.079598665237427
2017-04-25 19.079598665237427
2017-04-26 19.079598665237427
2017-04-27 19.079598665237427
2017-04-28 19.079598665237427
2017-05-01 19.079598665237427
2017-05-02 19.079598665237427
2017-05-03 19.079598665237427
2017-05-04 19.079598665237427
2017-05-05 19.079598665237427
2017-05-08 19.079598665237427
2017-05-09 19.079598665237427
2017-05-10 19.079598665237427
2017-05-11 19.079598665237427
2017-05-12 19.079598665237427
2017-05-15 19.079598665237427
2017-05-16 19.079598665237427
2017-05-17 19.079598665237427
2017-05-18 19.079598665237427
2017-05-19 19.079598665237427
2017-05-22 19.079598665237427
2017-05-23 19.079598665237427
2017-05-24 19.079598665237427
2017-05-25 19.079598665237427
2017-05-26 19.079598665237427
2017-05-30 19.483908891677856
2017-05-31 19.483908891677856
2017-06-01 19.483908891677856
2017-06-02 19.483908891677856
2017-06-05 19.483908891677856
2017-06-06 19.483908891677856
2017-06-07 19.483908891677856
2017-06-08 19.483908891677856
2017-06-09 19.483908891677856
2017-06-12 19.483908891677856
2017-06-13 19.483908891677856
2017-06-14 19.483908891677856
2017-06-15 19.483908891677856
2017-06-16 19.483908891677856
2017-06-19 19.483908891677856
2017-06-20 19.483908891677856
2017-06-21 19.483908891677856
2017-06-22 19.483908891677856
2017-06-23 19.483908891677856
2017-06-26 19.483908891677856
2017-06-27 19.483908891677856
2017-06-28 19.483908891677856
2017-06-29 19.483908891677856
2017-06-30 19.483908891677856
2017-07-03 19.8713800907135
2017-07-05 19.8713800907135
2017-07-06 19.8713800907135
2017-07-07 19.8713800907135
2017-07-10 19.8713800907135
2017-07-11 19.8713800907135
2017-07-12 19.8713800907135
2017-07-13 19.8713800907135
2017-07-14 19.8713800907135
2017-07-17 19.8713800907135
2017-07-18 19.8713800907135
2017-07-19 19.8713800907135
2017-07-20 19.8713800907135
2017-07-21 19.8713800907135
2017-07-24 19.8713800907135
2017-07-25 19.8713800907135
2017-07-26 19.8713800907135
2017-07-27 19.8713800907135
2017-07-28 19.8713800907135
2017-07-31 19.8713800907135
2017-08-01 19.8713800907135
2017-08-02 19.8713800907135
2017-08-03 19.8713800907135
2017-08-04 19.8713800907135
2017-08-07 20.26019287109375
2017-08-08 20.26019287109375
2017-08-09 20.26019287109375
2017-08-10 20.26019287109375
2017-08-11 20.26019287109375
2017-08-14 20.26019287109375
2017-08-15 20.26019287109375
2017-08-16 20.26019287109375
2017-08-17 20.26019287109375
2017-08-18 20.26019287109375
2017-08-21 20.26019287109375
2017-08-22 20.26019287109375
2017-08-23 20.26019287109375
2017-08-24 20.26019287109375
2017-08-25 20.26019287109375
2017-08-28 20.26019287109375
2017-08-29 20.26019287109375
2017-08-30 20.26019287109375
2017-08-31 20.26019287109375
2017-09-01 20.26019287109375
2017-09-05 20.26019287109375
2017-09-06 20.26019287109375
2017-09-07 20.26019287109375
2017-09-08 20.26019287109375
2017-09-11 20.63180375099182
2017-09-12 20.63180375099182
2017-09-13 20.63180375099182
2017-09-14 20.63180375099182
2017-09-15 20.63180375099182
2017-09-18 20.63180375099182
2017-09-19 20.63180375099182
2017-09-20 20.63180375099182
2017-09-21 20.63180375099182
2017-09-22 20.63180375099182
2017-09-25 20.63180375099182
2017-09-26 20.63180375099182
2017-09-27 20.63180375099182
2017-09-28 20.63180375099182
2017-09-29 20.63180375099182
2017-10-02 20.63180375099182
2017-10-03 20.63180375099182
2017-10-04 20.63180375099182
2017-10-05 20.63180375099182
2017-10-06 20.63180375099182
2017-10-09 20.63180375099182
2017-10-10 20.63180375099182
2017-10-11 20.63180375099182
2017-10-12 20.63180375099182
2017-10-13 20.63180375099182
2017-10-16 21.027945041656494
2017-10-17 21.027945041656494
2017-10-18 21.027945041656494
2017-10-19 21.027945041656494
2017-10-20 21.027945041656494
2017-10-23 21.027945041656494
2017-10-24 21.027945041656494
2017-10-25 21.027945041656494
2017-10-26 21.027945041656494
2017-10-27 21.027945041656494
2017-10-30 21.027945041656494
2017-10-31 21.027945041656494
2017-11-01 21.027945041656494
2017-11-02 21.027945041656494
2017-11-03 21.027945041656494
2017-11-06 21.027945041656494
2017-11-07 21.027945041656494
2017-11-08 21.027945041656494
2017-11-09 21.027945041656494
2017-11-10 21.027945041656494
2017-11-13 21.027945041656494
2017-11-14 21.027945041656494
2017-11-15 21.027945041656494
2017-11-16 21.027945041656494
2017-11-17 21.027945041656494
2017-11-20 21.37745428085327
2017-11-21 21.37745428085327
2017-11-22 21.37745428085327
2017-11-24 21.37745428085327
2017-11-27 21.37745428085327
2017-11-28 21.37745428085327
2017-11-29 21.37745428085327
2017-11-30 21.37745428085327
2017-12-01 21.37745428085327
2017-12-04 21.37745428085327
2017-12-05 21.37745428085327
2017-12-06 21.37745428085327
2017-12-07 21.37745428085327
2017-12-08 21.37745428085327
2017-12-11 21.37745428085327
2017-12-12 21.37745428085327
2017-12-13 21.37745428085327
2017-12-14 21.37745428085327
2017-12-15 21.37745428085327
2017-12-18 21.37745428085327
2017-12-19 21.37745428085327
2017-12-20 21.37745428085327
2017-12-21 21.37745428085327
2017-12-22 21.37745428085327
2017-12-26 21.747343063354492
2017-12-27 21.747343063354492
2017-12-28 21.747343063354492
2017-12-29 21.747343063354492
2018-01-02 21.747343063354492
2018-01-03 21.747343063354492
2018-01-04 21.747343063354492
2018-01-05 21.747343063354492
2018-01-08 21.747343063354492
2018-01-09 21.747343063354492
2018-01-10 21.747343063354492
2018-01-11 21.747343063354492
2018-01-12 21.747343063354492
2018-01-16 21.747343063354492
2018-01-17 21.747343063354492
2018-01-18 21.747343063354492
2018-01-19 21.747343063354492
2018-01-22 21.747343063354492
2018-01-23 21.747343063354492
2018-01-24 21.747343063354492
2018-01-25 21.747343063354492
2018-01-26 21.747343063354492
2018-01-29 22.149100065231323
2018-01-30 22.149100065231323
2018-01-31 22.149100065231323
2018-02-01 22.149100065231323
2018-02-02 22.149100065231323
2018-02-05 22.149100065231323
2018-02-06 22.149100065231323
2018-02-07 22.149100065231323
2018-02-08 22.149100065231323
2018-02-09 22.149100065231323
2018-02-12 22.149100065231323
2018-02-13 22.149100065231323
2018-02-14 22.149100065231323
2018-02-15 22.149100065231323
2018-02-16 22.149100065231323
2018-02-20 22.149100065231323
2018-02-21 22.149100065231323
2018-02-22 22.149100065231323
2018-02-23 22.149100065231323
2018-02-26 22.149100065231323
2018-02-27 22.149100065231323
2018-02-28 22.149100065231323
2018-03-01 22.149100065231323
2018-03-02 22.149100065231323
2018-03-05 22.54555606842041
2018-03-06 22.54555606842041
2018-03-07 22.54555606842041
2018-03-08 22.54555606842041
2018-03-09 22.54555606842041
2018-03-12 22.54555606842041
2018-03-13 22.54555606842041
2018-03-14 22.54555606842041
2018-03-15 22.54555606842041
2018-03-16 22.54555606842041
2018-03-19 22.54555606842041
2018-03-20 22.54555606842041
2018-03-21 22.54555606842041
2018-03-22 22.54555606842041
2018-03-23 22.54555606842041
2018-03-26 22.54555606842041
2018-03-27 22.54555606842041
2018-03-28 22.54555606842041
2018-03-29 22.54555606842041
2018-04-02 22.54555606842041
2018-04-03 22.54555606842041
2018-04-04 22.54555606842041
2018-04-05 22.54555606842041
2018-04-06 22.54555606842041
2018-04-09 22.955925941467285
2018-04-10 22.955925941467285
2018-04-11 22.955925941467285
2018-04-12 22.955925941467285
2018-04-13 22.955925941467285
2018-04-16 22.955925941467285
2018-04-17 22.955925941467285
2018-04-18 22.955925941467285
2018-04-19 22.955925941467285
2018-04-20 22.955925941467285
2018-04-23 22.955925941467285
2018-04-24 22.955925941467285
2018-04-25 22.955925941467285
2018-04-26 22.955925941467285
2018-04-27 22.955925941467285
2018-04-30 22.955925941467285
2018-05-01 22.955925941467285
2018-05-02 22.955925941467285
2018-05-03 22.955925941467285
2018-05-04 22.955925941467285
2018-05-07 22.955925941467285
2018-05-08 22.955925941467285
2018-05-09 22.955925941467285
2018-05-10 22.955925941467285
2018-05-11 22.955925941467285
2018-05-14 23.343661069869995
2018-05-15 23.343661069869995
2018-05-16 23.343661069869995
2018-05-17 23.343661069869995
2018-05-18 23.343661069869995
2018-05-21 23.343661069869995
2018-05-22 23.343661069869995
2018-05-23 23.343661069869995
2018-05-24 23.343661069869995
2018-05-25 23.343661069869995
2018-05-29 23.343661069869995
2018-05-30 23.343661069869995
2018-05-31 23.343661069869995
2018-06-01 23.343661069869995
2018-06-04 23.343661069869995
2018-06-05 23.343661069869995
2018-06-06 23.343661069869995
2018-06-07 23.343661069869995
2018-06-08 23.343661069869995
2018-06-11 23.343661069869995
2018-06-12 23.343661069869995
2018-06-13 23.343661069869995
2018-06-14 23.343661069869995
2018-06-15 23.343661069869995
2018-06-18 23.71099591255188
2018-06-19 23.71099591255188
2018-06-20 23.71099591255188
2018-06-21 23.71099591255188
2018-06-22 23.71099591255188
2018-06-25 23.71099591255188
2018-06-26 23.71099591255188
2018-06-27 23.71099591255188
2018-06-28 23.71099591255188
2018-06-29 23.71099591255188
2018-07-02 23.71099591255188
2018-07-03 23.71099591255188
2018-07-05 23.71099591255188
2018-07-06 23.71099591255188
2018-07-09 23.71099591255188
2018-07-10 23.71099591255188
2018-07-11 23.71099591255188
2018-07-12 23.71099591255188
2018-07-13 23.71099591255188
2018-07-16 23.71099591255188
2018-07-17 23.71099591255188
2018-07-18 23.71099591255188
2018-07-19 23.71099591255188
2018-07-20 23.71099591255188
2018-07-23 24.11181902885437
2018-07-24 24.11181902885437
2018-07-25 24.11181902885437
2018-07-26 24.11181902885437
2018-07-27 24.11181902885437
2018-07-30 24.11181902885437
2018-07-31 24.11181902885437
2018-08-01 24.11181902885437
2018-08-02 24.11181902885437
2018-08-03 24.11181902885437
2018-08-06 24.11181902885437
2018-08-07 24.11181902885437
2018-08-08 24.11181902885437
2018-08-09 24.11181902885437
2018-08-10 24.11181902885437
2018-08-13 24.11181902885437
2018-08-14 24.11181902885437
2018-08-15 24.11181902885437


==> backtest_timing_mip.csv.txt <==
2012-08-15 0.0
2012-08-16 0.1536848545074463
2012-08-17 0.1536848545074463
2012-08-20 0.1536848545074463
2012-08-21 0.1536848545074463
2012-08-22 0.1536848545074463
2012-08-23 0.1536848545074463
2012-08-24 0.1536848545074463
2012-08-27 0.1536848545074463
2012-08-28 0.1536848545074463
2012-08-29 0.1536848545074463
2012-08-30 0.1536848545074463
2012-08-31 0.1536848545074463
2012-09-04 0.1536848545074463
2012-09-05 0.1536848545074463
2012-09-06 0.1536848545074463
2012-09-07 0.1536848545074463
2012-09-10 0.1536848545074463
2012-09-11 0.1536848545074463
2012-09-12 0.1536848545074463
2012-09-13 0.1536848545074463
2012-09-14 0.1536848545074463
2012-09-17 0.1536848545074463
2012-09-18 300.319739818573
2012-09-19 300.319739818573
2012-09-20 300.319739818573
2012-09-21 300.319739818573
2012-09-24 300.319739818573
2012-09-25 300.319739818573
2012-09-26 300.319739818573
2012-09-27 300.319739818573
2012-09-28 300.319739818573
2012-10-01 300.319739818573
2012-10-02 300.319739818573
2012-10-03 300.319739818573
2012-10-04 300.319739818573
2012-10-05 300.319739818573
2012-10-08 300.319739818573
2012-10-09 300.319739818573
2012-10-10 300.319739818573
2012-10-11 300.319739818573
2012-10-12 300.319739818573
2012-10-15 300.319739818573
2012-10-16 300.319739818573
2012-10-17 300.319739818573
2012-10-18 300.319739818573
2012-10-19 300.319739818573
2012-10-22 600.47798371315
2012-10-23 600.47798371315
2012-10-24 600.47798371315
2012-10-25 600.47798371315
2012-10-26 600.47798371315
2012-10-31 600.47798371315
2012-11-01 600.47798371315
2012-11-02 600.47798371315
2012-11-05 600.47798371315
2012-11-06 600.47798371315
2012-11-07 600.47798371315
2012-11-08 600.47798371315
2012-11-09 600.47798371315
2012-11-12 600.47798371315
2012-11-13 600.47798371315
2012-11-14 600.47798371315
2012-11-15 600.47798371315
2012-11-16 600.47798371315
2012-11-19 600.47798371315
2012-11-20 600.47798371315
2012-11-21 600.47798371315
2012-11-23 600.47798371315
2012-11-26 900.6943836212158
2012-11-27 900.6943836212158
2012-11-28 900.6943836212158
2012-11-29 900.6943836212158
2012-11-30 900.6943836212158
2012-12-03 900.6943836212158
2012-12-04 900.6943836212158
2012-12-05 900.6943836212158
2012-12-06 900.6943836212158
2012-12-07 900.6943836212158
2012-12-10 900.6943836212158
2012-12-11 900.6943836212158
2012-12-12 900.6943836212158
2012-12-13 900.6943836212158
2012-12-14 900.6943836212158
2012-12-17 900.6943836212158
2012-12-18 900.6943836212158
2012-12-19 900.6943836212158
2012-12-20 900.6943836212158
2012-12-21 900.6943836212158
2012-12-24 900.6943836212158
2012-12-26 900.6943836212158
2012-12-27 900.6943836212158
2012-12-28 900.6943836212158
2012-12-31 1200.858062505722
2013-01-02 1200.858062505722
2013-01-03 1200.858062505722
2013-01-04 1200.858062505722
2013-01-07 1200.858062505722
2013-01-08 1200.858062505722
2013-01-09 1200.858062505722
2013-01-10 1200.858062505722
2013-01-11 1200.858062505722
2013-01-14 1200.858062505722
2013-01-15 1200.858062505722
2013-01-16 1200.858062505722
2013-01-17 1200.858062505722
2013-01-18 1200.858062505722
2013-01-22 1200.858062505722
2013-01-23 1200.858062505722
2013-01-24 1200.858062505722
2013-01-25 1200.858062505722
2013-01-28 1200.858062505722
2013-01-29 1200.858062505722
2013-01-30 1200.858062505722
2013-01-31 1200.858062505722
2013-02-01 1200.858062505722
2013-02-04 1271.232016324997
2013-02-05 1271.232016324997
2013-02-06 1271.232016324997
2013-02-07 1271.232016324997
2013-02-08 1271.232016324997
2013-02-11 1271.232016324997
2013-02-12 1271.232016324997
2013-02-13 1271.232016324997
2013-02-14 1271.232016324997
2013-02-15 1271.232016324997
2013-02-19 1271.232016324997
2013-02-20 1271.232016324997
2013-02-21 1271.232016324997
2013-02-22 1271.232016324997
2013-02-25 1271.232016324997
2013-02-26 1271.232016324997
2013-02-27 1271.232016324997
2013-02-28 1271.232016324997
2013-03-01 1271.232016324997
2013-03-04 1271.232016324997
2013-03-05 1271.232016324997
2013-03-06 1271.232016324997
2013-03-07 1271.232016324997
2013-03-08 1271.232016324997
2013-03-11 1271.232016324997
2013-03-12 1271.232016324997
2013-03-13 1271.232016324997
2013-03-14 1271.232016324997
2013-03-15 1271.232016324997
2013-03-18 1271.232016324997
2013-03-19 1271.232016324997
2013-03-20 1271.232016324997
2013-03-21 1271.232016324997
2013-03-22 1271.232016324997
2013-03-25 1271.232016324997
2013-03-26 1271.232016324997
2013-03-27 1271.232016324997
2013-03-28 1271.232016324997
2013-04-01 1271.232016324997
2013-04-02 1271.232016324997
2013-04-03 1271.232016324997
2013-04-04 1271.232016324997
2013-04-05 1271.232016324997
2013-04-08 1271.232016324997
2013-04-09 1271.232016324997
2013-04-10 1271.232016324997
2013-04-11 1271.232016324997
2013-04-12 1271.232016324997
2013-04-15 1450.9175300598145
2013-04-16 1450.9175300598145
2013-04-17 1450.9175300598145
2013-04-18 1450.9175300598145
2013-04-19 1450.9175300598145
2013-04-22 1450.9175300598145
2013-04-23 1450.9175300598145
2013-04-24 1450.9175300598145
2013-04-25 1450.9175300598145
2013-04-26 1450.9175300598145
2013-04-29 1450.9175300598145
2013-04-30 1450.9175300598145
2013-05-01 1450.9175300598145
2013-05-02 1450.9175300598145
2013-05-03 1450.9175300598145
2013-05-06 1450.9175300598145
2013-05-07 1450.9175300598145
2013-05-08 1450.9175300598145
2013-05-09 1450.9175300598145
2013-05-10 1450.9175300598145
2013-05-13 1450.9175300598145
2013-05-14 1450.9175300598145
2013-05-15 1450.9175300598145
2013-05-16 1450.9175300598145
2013-05-17 1450.9175300598145
2013-05-20 1468.6833980083466
2013-05-21 1468.6833980083466
2013-05-22 1468.6833980083466
2013-05-23 1468.6833980083466
2013-05-24 1468.6833980083466
2013-05-28 1468.6833980083466
2013-05-29 1468.6833980083466
2013-05-30 1468.6833980083466
2013-05-31 1468.6833980083466
2013-06-03 1468.6833980083466
2013-06-04 1468.6833980083466
2013-06-05 1468.6833980083466
2013-06-06 1468.6833980083466
2013-06-07 1468.6833980083466
2013-06-10 1468.6833980083466
2013-06-11 1468.6833980083466
2013-06-12 1468.6833980083466
2013-06-13 1468.6833980083466
2013-06-14 1468.6833980083466
2013-06-17 1468.6833980083466
2013-06-18 1468.6833980083466
2013-06-19 1468.6833980083466
2013-06-20 1468.6833980083466
2013-06-21 1468.6833980083466
2013-06-24 1468.6833980083466
2013-06-25 1468.6833980083466
2013-06-26 1468.6833980083466
2013-06-27 1468.6833980083466
2013-06-28 1468.6833980083466
2013-07-01 1468.6833980083466
2013-07-02 1468.6833980083466
2013-07-03 1468.6833980083466
2013-07-05 1468.6833980083466
2013-07-08 1468.6833980083466
2013-07-09 1468.6833980083466
2013-07-10 1468.6833980083466
2013-07-11 1468.6833980083466
2013-07-12 1468.6833980083466
2013-07-15 1468.6833980083466
2013-07-16 1468.6833980083466
2013-07-17 1468.6833980083466
2013-07-18 1468.6833980083466
2013-07-19 1468.6833980083466
2013-07-22 1468.6833980083466
2013-07-23 1468.6833980083466
2013-07-24 1468.6833980083466
2013-07-25 1468.6833980083466
2013-07-26 1468.6833980083466
2013-07-29 1489.655827999115
2013-07-30 1489.655827999115
2013-07-31 1489.655827999115
2013-08-01 1489.655827999115
2013-08-02 1489.655827999115
2013-08-05 1489.655827999115
2013-08-06 1489.655827999115
2013-08-07 1489.655827999115
2013-08-08 1489.655827999115
2013-08-09 1489.655827999115
2013-08-12 1489.655827999115
2013-08-13 1489.655827999115
2013-08-14 1489.655827999115
2013-08-15 1489.655827999115
2013-08-16 1489.655827999115
2013-08-19 1489.655827999115
2013-08-20 1489.655827999115
2013-08-21 1489.655827999115
2013-08-22 1489.655827999115
2013-08-23 1489.655827999115
2013-08-26 1489.655827999115
2013-08-27 1489.655827999115
2013-08-28 1489.655827999115
2013-08-29 1489.655827999115
2013-08-30 1489.655827999115
2013-09-03 1489.655827999115
2013-09-04 1489.655827999115
2013-09-05 1489.655827999115
2013-09-06 1489.655827999115
2013-09-09 1489.655827999115
2013-09-10 1489.655827999115
2013-09-11 1489.655827999115
2013-09-12 1489.655827999115
2013-09-13 1489.655827999115
2013-09-16 1489.655827999115
2013-09-17 1489.655827999115
2013-09-18 1489.655827999115
2013-09-19 1489.655827999115
2013-09-20 1489.655827999115
2013-09-23 1489.655827999115
2013-09-24 1489.655827999115
2013-09-25 1489.655827999115
2013-09-26 1489.655827999115
2013-09-27 1489.655827999115
2013-09-30 1489.655827999115
2013-10-01 1489.655827999115
2013-10-02 1489.655827999115
2013-10-03 1489.655827999115
2013-10-04 1489.655827999115
2013-10-07 1540.4971232414246
2013-10-08 1540.4971232414246
2013-10-09 1540.4971232414246
2013-10-10 1540.4971232414246
2013-10-11 1540.4971232414246
2013-10-14 1540.4971232414246
2013-10-15 1540.4971232414246
2013-10-16 1540.4971232414246
2013-10-17 1540.4971232414246
2013-10-18 1540.4971232414246
2013-10-21 1540.4971232414246
2013-10-22 1540.4971232414246
2013-10-23 1540.4971232414246
2013-10-24 1540.4971232414246
2013-10-25 1540.4971232414246
2013-10-28 1540.4971232414246
2013-10-29 1540.4971232414246
2013-10-30 1540.4971232414246
2013-10-31 1540.4971232414246
2013-11-01 1540.4971232414246
2013-11-04 1540.4971232414246
2013-11-05 1540.4971232414246
2013-11-06 1540.4971232414246
2013-11-07 1540.4971232414246
2013-11-08 1540.4971232414246
2013-11-11 1579.69042634964
2013-11-12 1579.69042634964
2013-11-13 1579.69042634964
2013-11-14 1579.69042634964
2013-11-15 1579.69042634964
2013-11-18 1579.69042634964
2013-11-19 1579.69042634964
2013-11-20 1579.69042634964
2013-11-21 1579.69042634964
2013-11-22 1579.69042634964
2013-11-25 1579.69042634964
2013-11-26 1579.69042634964
2013-11-27 1579.69042634964
2013-11-29 1579.69042634964
2013-12-02 1579.69042634964
2013-12-03 1579.69042634964
2013-12-04 1579.69042634964
2013-12-05 1579.69042634964
2013-12-06 1579.69042634964
2013-12-09 1579.69042634964
2013-12-10 1579.69042634964
2013-12-11 1579.69042634964
2013-12-12 1579.69042634964
2013-12-13 1579.69042634964
2013-12-16 1748.1814322471619
2013-12-17 1748.1814322471619
2013-12-18 1748.1814322471619
2013-12-19 1748.1814322471619
2013-12-20 1748.1814322471619
2013-12-23 1748.1814322471619
2013-12-24 1748.1814322471619
2013-12-26 1748.1814322471619
2013-12-27 1748.1814322471619
2013-12-30 1748.1814322471619
2013-12-31 1748.1814322471619
2014-01-02 1748.1814322471619
2014-01-03 1748.1814322471619
2014-01-06 1748.1814322471619
2014-01-07 1748.1814322471619
2014-01-08 1748.1814322471619
2014-01-09 1748.1814322471619
2014-01-10 1748.1814322471619
2014-01-13 1748.1814322471619
2014-01-14 1748.1814322471619
2014-01-15 1748.1814322471619
2014-01-16 1748.1814322471619
2014-01-17 1748.1814322471619
2014-01-21 1766.2618141174316
2014-01-22 1766.2618141174316
2014-01-23 1766.2618141174316
2014-01-24 1766.2618141174316
2014-01-27 1766.2618141174316
2014-01-28 1766.2618141174316
2014-01-29 1766.2618141174316
2014-01-30 1766.2618141174316
2014-01-31 1766.2618141174316
2014-02-03 1766.2618141174316
2014-02-04 1766.2618141174316
2014-02-05 1766.2618141174316
2014-02-06 1766.2618141174316
2014-02-07 1766.2618141174316
2014-02-10 1766.2618141174316
2014-02-11 1766.2618141174316
2014-02-12 1766.2618141174316
2014-02-13 1766.2618141174316
2014-02-14 1766.2618141174316
2014-02-18 1766.2618141174316
2014-02-19 1766.2618141174316
2014-02-20 1766.2618141174316
2014-02-21 1766.2618141174316
2014-02-24 1978.3911209106445
2014-02-25 1978.3911209106445
2014-02-26 1978.3911209106445
2014-02-27 1978.3911209106445
2014-02-28 1978.3911209106445
2014-03-03 1978.3911209106445
2014-03-04 1978.3911209106445
2014-03-05 1978.3911209106445
2014-03-06 1978.3911209106445
2014-03-07 1978.3911209106445
2014-03-10 1978.3911209106445
2014-03-11 1978.3911209106445
2014-03-12 1978.3911209106445
2014-03-13 1978.3911209106445
2014-03-14 1978.3911209106445
2014-03-17 1978.3911209106445
2014-03-18 1978.3911209106445
2014-03-19 1978.3911209106445
2014-03-20 1978.3911209106445
2014-03-21 1978.3911209106445
2014-03-24 1978.3911209106445
2014-03-25 1978.3911209106445
2014-03-26 1978.3911209106445
2014-03-27 1978.3911209106445
2014-03-28 1978.3911209106445
2014-03-31 2034.0722918510437
2014-04-01 2034.0722918510437
2014-04-02 2034.0722918510437
2014-04-03 2034.0722918510437
2014-04-04 2034.0722918510437
2014-04-07 2034.0722918510437
2014-04-08 2034.0722918510437
2014-04-09 2034.0722918510437
2014-04-10 2034.0722918510437
2014-04-11 2034.0722918510437
2014-04-14 2034.0722918510437
2014-04-15 2034.0722918510437
2014-04-16 2034.0722918510437
2014-04-17 2034.0722918510437
2014-04-21 2034.0722918510437
2014-04-22 2034.0722918510437
2014-04-23 2034.0722918510437
2014-04-24 2034.0722918510437
2014-04-25 2034.0722918510437
2014-04-28 2034.0722918510437
2014-04-29 2034.0722918510437
2014-04-30 2034.0722918510437
2014-05-01 2034.0722918510437
2014-05-02 2034.0722918510437
2014-05-05 2040.0533647537231
2014-05-06 2040.0533647537231
2014-05-07 2040.0533647537231
2014-05-08 2040.0533647537231
2014-05-09 2040.0533647537231
2014-05-12 2040.0533647537231
2014-05-13 2040.0533647537231
2014-05-14 2040.0533647537231
2014-05-15 2040.0533647537231
2014-05-16 2040.0533647537231
2014-05-19 2040.0533647537231
2014-05-20 2040.0533647537231
2014-05-21 2040.0533647537231
2014-05-22 2040.0533647537231
2014-05-23 2040.0533647537231
2014-05-27 2040.0533647537231
2014-05-28 2040.0533647537231
2014-05-29 2040.0533647537231
2014-05-30 2040.0533647537231
2014-06-02 2040.0533647537231
2014-06-03 2040.0533647537231
2014-06-04 2040.0533647537231
2014-06-05 2040.0533647537231
2014-06-06 2040.0533647537231
2014-06-09 2045.165573835373
2014-06-10 2045.165573835373
2014-06-11 2045.165573835373
2014-06-12 2045.165573835373
2014-06-13 2045.165573835373
2014-06-16 2045.165573835373
2014-06-17 2045.165573835373
2014-06-18 2045.165573835373
2014-06-19 2045.165573835373
2014-06-20 2045.165573835373
2014-06-23 2045.165573835373
2014-06-24 2045.165573835373
2014-06-25 2045.165573835373
2014-06-26 2045.165573835373
2014-06-27 2045.165573835373
2014-06-30 2045.165573835373
2014-07-01 2045.165573835373
2014-07-02 2045.165573835373
2014-07-03 2045.165573835373
2014-07-07 2045.165573835373
2014-07-08 2045.165573835373
2014-07-09 2045.165573835373
2014-07-10 2045.165573835373
2014-07-11 2045.165573835373
2014-07-14 2049.575953722
2014-07-15 2049.575953722
2014-07-16 2049.575953722
2014-07-17 2049.575953722
2014-07-18 2049.575953722
2014-07-21 2049.575953722
2014-07-22 2049.575953722
2014-07-23 2049.575953722
2014-07-24 2049.575953722
2014-07-25 2049.575953722
2014-07-28 2049.575953722
2014-07-29 2049.575953722
2014-07-30 2049.575953722
2014-07-31 2049.575953722
2014-08-01 2049.575953722
2014-08-04 2049.575953722
2014-08-05 2049.575953722
2014-08-06 2049.575953722
2014-08-07 2049.575953722
2014-08-08 2049.575953722
2014-08-11 2049.575953722
2014-08-12 2049.575953722
2014-08-13 2049.575953722
2014-08-14 2049.575953722
2014-08-15 2049.575953722
2014-08-18 2068.941426038742
2014-08-19 2068.941426038742
2014-08-20 2068.941426038742
2014-08-21 2068.941426038742
2014-08-22 2068.941426038742
2014-08-25 2068.941426038742
2014-08-26 2068.941426038742
2014-08-27 2068.941426038742
2014-08-28 2068.941426038742
2014-08-29 2068.941426038742
2014-09-02 2068.941426038742
2014-09-03 2068.941426038742
2014-09-04 2068.941426038742
2014-09-05 2068.941426038742
2014-09-08 2068.941426038742
2014-09-09 2068.941426038742
2014-09-10 2068.941426038742
2014-09-11 2068.941426038742
2014-09-12 2068.941426038742
2014-09-15 2068.941426038742
2014-09-16 2068.941426038742
2014-09-17 2068.941426038742
2014-09-18 2068.941426038742
2014-09-19 2068.941426038742
2014-09-22 2075.7624390125275
2014-09-23 2075.7624390125275
2014-09-24 2075.7624390125275
2014-09-25 2075.7624390125275
2014-09-26 2075.7624390125275
2014-09-29 2075.7624390125275
2014-09-30 2075.7624390125275
2014-10-01 2075.7624390125275
2014-10-02 2075.7624390125275
2014-10-03 2075.7624390125275
2014-10-06 2075.7624390125275
2014-10-07 2075.7624390125275
2014-10-08 2075.7624390125275
2014-10-09 2075.7624390125275
2014-10-10 2075.7624390125275
2014-10-13 2075.7624390125275
2014-10-14 2075.7624390125275
2014-10-15 2075.7624390125275
2014-10-16 2075.7624390125275
2014-10-17 2075.7624390125275
2014-10-20 2075.7624390125275
2014-10-21 2075.7624390125275
2014-10-22 2075.7624390125275
2014-10-23 2075.7624390125275
2014-10-24 2075.7624390125275
2014-10-27 2237.716563940048
2014-10-28 2237.716563940048
2014-10-29 2237.716563940048
2014-10-30 2237.716563940048
2014-10-31 2237.716563940048
2014-11-03 2237.716563940048
2014-11-04 2237.716563940048
2014-11-05 2237.716563940048
2014-11-06 2237.716563940048
2014-11-07 2237.716563940048
2014-11-10 2237.716563940048
2014-11-11 2237.716563940048
2014-11-12 2237.716563940048
2014-11-13 2237.716563940048
2014-11-14 2237.716563940048
2014-11-17 2237.716563940048
2014-11-18 2237.716563940048
2014-11-19 2237.716563940048
2014-11-20 2237.716563940048
2014-11-21 2237.716563940048
2014-11-24 2237.716563940048
2014-11-25 2237.716563940048
2014-11-26 2237.716563940048
2014-11-28 2237.716563940048
2014-12-01 2258.448455810547
2014-12-02 2258.448455810547
2014-12-03 2258.448455810547
2014-12-04 2258.448455810547
2014-12-05 2258.448455810547
2014-12-08 2258.448455810547
2014-12-09 2258.448455810547
2014-12-10 2258.448455810547
2014-12-11 2258.448455810547
2014-12-12 2258.448455810547
2014-12-15 2258.448455810547
2014-12-16 2258.448455810547
2014-12-17 2258.448455810547
2014-12-18 2258.448455810547
2014-12-19 2258.448455810547
2014-12-22 2258.448455810547
2014-12-23 2258.448455810547
2014-12-24 2258.448455810547
2014-12-26 2258.448455810547
2014-12-29 2258.448455810547
2014-12-30 2258.448455810547
2014-12-31 2258.448455810547
2015-01-02 2258.448455810547
2015-01-05 2399.200305700302
2015-01-06 2399.200305700302
2015-01-07 2399.200305700302
2015-01-08 2399.200305700302
2015-01-09 2399.200305700302
2015-01-12 2399.200305700302
2015-01-13 2399.200305700302
2015-01-14 2399.200305700302
2015-01-15 2399.200305700302
2015-01-16 2399.200305700302
2015-01-20 2399.200305700302
2015-01-21 2399.200305700302
2015-01-22 2399.200305700302
2015-01-23 2399.200305700302
2015-01-26 2399.200305700302
2015-01-27 2399.200305700302
2015-01-28 2399.200305700302
2015-01-29 2399.200305700302
2015-01-30 2399.200305700302
2015-02-02 2399.200305700302
2015-02-03 2399.200305700302
2015-02-04 2399.200305700302
2015-02-05 2399.200305700302
2015-02-06 2399.200305700302
2015-02-09 2461.088473558426
2015-02-10 2461.088473558426
2015-02-11 2461.088473558426
2015-02-12 2461.088473558426
2015-02-13 2461.088473558426
2015-02-17 2461.088473558426
2015-02-18 2461.088473558426
2015-02-19 2461.088473558426
2015-02-20 2461.088473558426
2015-02-23 2461.088473558426
2015-02-24 2461.088473558426
2015-02-25 2461.088473558426
2015-02-26 2461.088473558426
2015-02-27 2461.088473558426
2015-03-02 2461.088473558426
2015-03-03 2461.088473558426
2015-03-04 2461.088473558426
2015-03-05 2461.088473558426
2015-03-06 2461.088473558426
2015-03-09 2461.088473558426
2015-03-10 2461.088473558426
2015-03-11 2461.088473558426
2015-03-12 2461.088473558426
2015-03-13 2461.088473558426
2015-03-16 2761.306540489197
2015-03-17 2761.306540489197
2015-03-18 2761.306540489197
2015-03-19 2761.306540489197
2015-03-20 2761.306540489197
2015-03-23 2761.306540489197
2015-03-24 2761.306540489197
2015-03-25 2761.306540489197
2015-03-26 2761.306540489197
2015-03-27 2761.306540489197
2015-03-30 2761.306540489197
2015-03-31 2761.306540489197
2015-04-01 2761.306540489197
2015-04-02 2761.306540489197
2015-04-06 2761.306540489197
2015-04-07 2761.306540489197
2015-04-08 2761.306540489197
2015-04-09 2761.306540489197
2015-04-10 2761.306540489197
2015-04-13 2761.306540489197
2015-04-14 2761.306540489197
2015-04-15 2761.306540489197
2015-04-16 2761.306540489197
2015-04-17 2761.306540489197
2015-04-20 2783.9862275123596
2015-04-21 2783.9862275123596
2015-04-22 2783.9862275123596
2015-04-23 2783.9862275123596
2015-04-24 2783.9862275123596
2015-04-27 2783.9862275123596
2015-04-28 2783.9862275123596
2015-04-29 2783.9862275123596
2015-04-30 2783.9862275123596
2015-05-01 2783.9862275123596
2015-05-04 2783.9862275123596
2015-05-05 2783.9862275123596
2015-05-06 2783.9862275123596
2015-05-07 2783.9862275123596
2015-05-08 2783.9862275123596
2015-05-11 2783.9862275123596
2015-05-12 2783.9862275123596
2015-05-13 2783.9862275123596
2015-05-14 2783.9862275123596
2015-05-15 2783.9862275123596
2015-05-18 2783.9862275123596
2015-05-19 2783.9862275123596
2015-05-20 2783.9862275123596
2015-05-21 2783.9862275123596
2015-05-22 2783.9862275123596
2015-05-26 2798.112755537033
2015-05-27 2798.112755537033
2015-05-28 2798.112755537033
2015-05-29 2798.112755537033
2015-06-01 2798.112755537033
2015-06-02 2798.112755537033
2015-06-03 2798.112755537033
2015-06-04 2798.112755537033
2015-06-05 2798.112755537033
2015-06-08 2798.112755537033
2015-06-09 2798.112755537033
2015-06-10 2798.112755537033
2015-06-11 2798.112755537033
2015-06-12 2798.112755537033
2015-06-15 2798.112755537033
2015-06-16 2798.112755537033
2015-06-17 2798.112755537033
2015-06-18 2798.112755537033
2015-06-19 2798.112755537033
2015-06-22 2798.112755537033
2015-06-23 2798.112755537033
2015-06-24 2798.112755537033
2015-06-25 2798.112755537033
2015-06-26 2798.112755537033
2015-06-29 3098.3157036304474
2015-06-30 3098.3157036304474
2015-07-01 3098.3157036304474
2015-07-02 3098.3157036304474
2015-07-06 3098.3157036304474
2015-07-07 3098.3157036304474
2015-07-08 3098.3157036304474
2015-07-09 3098.3157036304474
2015-07-10 3098.3157036304474
2015-07-13 3098.3157036304474
2015-07-14 3098.3157036304474
2015-07-15 3098.3157036304474
2015-07-16 3098.3157036304474
2015-07-17 3098.3157036304474
2015-07-20 3098.3157036304474
2015-07-21 3098.3157036304474
2015-07-22 3098.3157036304474
2015-07-23 3098.3157036304474
2015-07-24 3098.3157036304474
2015-07-27 3098.3157036304474
2015-07-28 3098.3157036304474
2015-07-29 3098.3157036304474
2015-07-30 3098.3157036304474
2015-07-31 3098.3157036304474
2015-08-03 3398.509242773056
2015-08-04 3398.509242773056
2015-08-05 3398.509242773056
2015-08-06 3398.509242773056
2015-08-07 3398.509242773056
2015-08-10 3398.509242773056
2015-08-11 3398.509242773056
2015-08-12 3398.509242773056
2015-08-13 3398.509242773056
2015-08-14 3398.509242773056
2015-08-17 3398.509242773056
2015-08-18 3398.509242773056
2015-08-19 3398.509242773056
2015-08-20 3398.509242773056
2015-08-21 3398.509242773056
2015-08-24 3398.509242773056
2015-08-25 3398.509242773056
2015-08-26 3398.509242773056
2015-08-27 3398.509242773056
2015-08-28 3398.509242773056
2015-08-31 3398.509242773056
2015-09-01 3398.509242773056
2015-09-02 3398.509242773056
2015-09-03 3398.509242773056
2015-09-04 3398.509242773056
2015-09-08 3698.699632883072
2015-09-09 3698.699632883072
2015-09-10 3698.699632883072
2015-09-11 3698.699632883072
2015-09-14 3698.699632883072
2015-09-15 3698.699632883072
2015-09-16 3698.699632883072
2015-09-17 3698.699632883072
2015-09-18 3698.699632883072
2015-09-21 3698.699632883072
2015-09-22 3698.699632883072
2015-09-23 3698.699632883072
2015-09-24 3698.699632883072
2015-09-25 3698.699632883072
2015-09-28 3698.699632883072
2015-09-29 3698.699632883072
2015-09-30 3698.699632883072
2015-10-01 3698.699632883072
2015-10-02 3698.699632883072
2015-10-05 3698.699632883072
2015-10-06 3698.699632883072
2015-10-07 3698.699632883072
2015-10-08 3698.699632883072
2015-10-09 3698.699632883072
2015-10-12 3806.645951986313
2015-10-13 3806.645951986313
2015-10-14 3806.645951986313
2015-10-15 3806.645951986313
2015-10-16 3806.645951986313
2015-10-19 3806.645951986313
2015-10-20 3806.645951986313
2015-10-21 3806.645951986313
2015-10-22 3806.645951986313
2015-10-23 3806.645951986313
2015-10-26 3806.645951986313
2015-10-27 3806.645951986313
2015-10-28 3806.645951986313
2015-10-29 3806.645951986313
2015-10-30 3806.645951986313
2015-11-02 3806.645951986313
2015-11-03 3806.645951986313
2015-11-04 3806.645951986313
2015-11-05 3806.645951986313
2015-11-06 3806.645951986313
2015-11-09 3806.645951986313
2015-11-10 3806.645951986313
2015-11-11 3806.645951986313
2015-11-12 3806.645951986313
2015-11-13 3806.645951986313
2015-11-16 4106.914047241211
2015-11-17 4106.914047241211
2015-11-18 4106.914047241211
2015-11-19 4106.914047241211
2015-11-20 4106.914047241211
2015-11-23 4106.914047241211
2015-11-24 4106.914047241211
2015-11-25 4106.914047241211
2015-11-27 4106.914047241211
2015-11-30 4106.914047241211
2015-12-01 4106.914047241211
2015-12-02 4106.914047241211
2015-12-03 4106.914047241211
2015-12-04 4106.914047241211
2015-12-07 4106.914047241211
2015-12-08 4106.914047241211
2015-12-09 4106.914047241211
2015-12-10 4106.914047241211
2015-12-11 4106.914047241211
2015-12-14 4106.914047241211
2015-12-15 4106.914047241211
2015-12-16 4106.914047241211
2015-12-17 4106.914047241211
2015-12-18 4106.914047241211
2015-12-21 4106.914047241211
2015-12-22 4106.914047241211
2015-12-23 4106.914047241211
2015-12-24 4106.914047241211
2015-12-28 4106.914047241211
2015-12-29 4106.914047241211
2015-12-30 4106.914047241211
2015-12-31 4106.914047241211
2016-01-04 4106.914047241211
2016-01-05 4106.914047241211
2016-01-06 4106.914047241211
2016-01-07 4106.914047241211
2016-01-08 4106.914047241211
2016-01-11 4106.914047241211
2016-01-12 4106.914047241211
2016-01-13 4106.914047241211
2016-01-14 4106.914047241211
2016-01-15 4106.914047241211
2016-01-19 4106.914047241211
2016-01-20 4106.914047241211
2016-01-21 4106.914047241211
2016-01-22 4106.914047241211
2016-01-25 4407.110761165619
2016-01-26 4407.110761165619
2016-01-27 4407.110761165619
2016-01-28 4407.110761165619
2016-01-29 4407.110761165619
2016-02-01 4407.110761165619
2016-02-02 4407.110761165619
2016-02-03 4407.110761165619
2016-02-04 4407.110761165619
2016-02-05 4407.110761165619
2016-02-08 4407.110761165619
2016-02-09 4407.110761165619
2016-02-10 4407.110761165619
2016-02-11 4407.110761165619
2016-02-12 4407.110761165619
2016-02-16 4407.110761165619
2016-02-17 4407.110761165619
2016-02-18 4407.110761165619
2016-02-19 4407.110761165619
2016-02-22 4407.110761165619
2016-02-23 4407.110761165619
2016-02-24 4407.110761165619
2016-02-25 4407.110761165619
2016-02-26 4407.110761165619
2016-02-29 4707.32252907753
2016-03-01 4707.32252907753
2016-03-02 4707.32252907753
2016-03-03 4707.32252907753
2016-03-04 4707.32252907753
2016-03-07 4707.32252907753
2016-03-08 4707.32252907753
2016-03-09 4707.32252907753
2016-03-10 4707.32252907753
2016-03-11 4707.32252907753
2016-03-14 4707.32252907753
2016-03-15 4707.32252907753
2016-03-16 4707.32252907753
2016-03-17 4707.32252907753
2016-03-18 4707.32252907753
2016-03-21 4707.32252907753
2016-03-22 4707.32252907753
2016-03-23 4707.32252907753
2016-03-24 4707.32252907753
2016-03-28 4707.32252907753
2016-03-29 4707.32252907753
2016-03-30 4707.32252907753
2016-03-31 4707.32252907753
2016-04-01 4707.32252907753
2016-04-04 4727.137907028198
2016-04-05 4727.137907028198
2016-04-06 4727.137907028198
2016-04-07 4727.137907028198
2016-04-08 4727.137907028198
2016-04-11 4727.137907028198
2016-04-12 4727.137907028198
2016-04-13 4727.137907028198
2016-04-14 4727.137907028198
2016-04-15 4727.137907028198
2016-04-18 4727.137907028198
2016-04-19 4727.137907028198
2016-04-20 4727.137907028198
2016-04-21 4727.137907028198
2016-04-22 4727.137907028198
2016-04-25 4727.137907028198
2016-04-26 4727.137907028198
2016-04-27 4727.137907028198
2016-04-28 4727.137907028198
2016-04-29 4727.137907028198
2016-05-02 4727.137907028198
2016-05-03 4727.137907028198
2016-05-04 4727.137907028198
2016-05-05 4727.137907028198
2016-05-06 4727.137907028198
2016-05-09 4929.666012048721
2016-05-10 4929.666012048721
2016-05-11 4929.666012048721
2016-05-12 4929.666012048721
2016-05-13 4929.666012048721
2016-05-16 4929.666012048721
2016-05-17 4929.666012048721
2016-05-18 4929.666012048721
2016-05-19 4929.666012048721
2016-05-20 4929.666012048721
2016-05-23 4929.666012048721
2016-05-24 4929.666012048721
2016-05-25 4929.666012048721
2016-05-26 4929.666012048721
2016-05-27 4929.666012048721
2016-05-31 4929.666012048721
2016-06-01 4929.666012048721
2016-06-02 4929.666012048721
2016-06-03 4929.666012048721
2016-06-06 4929.666012048721
2016-06-07 4929.666012048721
2016-06-08 4929.666012048721
2016-06-09 4929.666012048721
2016-06-10 4929.666012048721
2016-06-13 4965.001464128494
2016-06-14 4965.001464128494
2016-06-15 4965.001464128494
2016-06-16 4965.001464128494
2016-06-17 4965.001464128494
2016-06-20 4965.001464128494
2016-06-21 4965.001464128494
2016-06-22 4965.001464128494
2016-06-23 4965.001464128494
2016-06-24 4965.001464128494
2016-06-27 4965.001464128494
2016-06-28 4965.001464128494
2016-06-29 4965.001464128494
2016-06-30 4965.001464128494
2016-07-01 4965.001464128494
2016-07-05 4965.001464128494
2016-07-06 4965.001464128494
2016-07-07 4965.001464128494
2016-07-08 4965.001464128494
2016-07-11 4965.001464128494
2016-07-12 4965.001464128494
2016-07-13 4965.001464128494
2016-07-14 4965.001464128494
2016-07-15 4965.001464128494
2016-07-18 4977.913115978241
2016-07-19 4977.913115978241
2016-07-20 4977.913115978241
2016-07-21 4977.913115978241
2016-07-22 4977.913115978241
2016-07-25 4977.913115978241
2016-07-26 4977.913115978241
2016-07-27 4977.913115978241
2016-07-28 4977.913115978241
2016-07-29 4977.913115978241
2016-08-01 4977.913115978241
2016-08-02 4977.913115978241
2016-08-03 4977.913115978241
2016-08-04 4977.913115978241
2016-08-05 4977.913115978241
2016-08-08 4977.913115978241
2016-08-09 4977.913115978241
2016-08-10 4977.913115978241
2016-08-11 4977.913115978241
2016-08-12 4977.913115978241
2016-08-15 4977.913115978241
2016-08-16 4977.913115978241
2016-08-17 4977.913115978241
2016-08-18 4977.913115978241
2016-08-19 4977.913115978241
2016-08-22 5005.083335876465
2016-08-23 5005.083335876465
2016-08-24 5005.083335876465
2016-08-25 5005.083335876465
2016-08-26 5005.083335876465
2016-08-29 5005.083335876465
2016-08-30 5005.083335876465
2016-08-31 5005.083335876465
2016-09-01 5005.083335876465
2016-09-02 5005.083335876465
2016-09-06 5005.083335876465
2016-09-07 5005.083335876465
2016-09-08 5005.083335876465
2016-09-09 5005.083335876465
2016-09-12 5005.083335876465
2016-09-13 5005.083335876465
2016-09-14 5005.083335876465
2016-09-15 5005.083335876465
2016-09-16 5005.083335876465
2016-09-19 5005.083335876465
2016-09-20 5005.083335876465
2016-09-21 5005.083335876465
2016-09-22 5005.083335876465
2016-09-23 5005.083335876465
2016-09-26 5008.353529691696
2016-09-27 5008.353529691696
2016-09-28 5008.353529691696
2016-09-29 5008.353529691696
2016-09-30 5008.353529691696
2016-10-03 5008.353529691696
2016-10-04 5008.353529691696
2016-10-05 5008.353529691696
2016-10-06 5008.353529691696
2016-10-07 5008.353529691696
2016-10-10 5008.353529691696
2016-10-11 5008.353529691696
2016-10-12 5008.353529691696
2016-10-13 5008.353529691696
2016-10-14 5008.353529691696
2016-10-17 5008.353529691696
2016-10-18 5008.353529691696
2016-10-19 5008.353529691696
2016-10-20 5008.353529691696
2016-10-21 5008.353529691696
2016-10-24 5008.353529691696
2016-10-25 5008.353529691696
2016-10-26 5008.353529691696
2016-10-27 5008.353529691696
2016-10-28 5008.353529691696
2016-10-31 5308.603831768036
2016-11-01 5308.603831768036
2016-11-02 5308.603831768036
2016-11-03 5308.603831768036
2016-11-04 5308.603831768036
2016-11-07 5308.603831768036
2016-11-08 5308.603831768036
2016-11-09 5308.603831768036
2016-11-10 5308.603831768036
2016-11-11 5308.603831768036
2016-11-14 5308.603831768036
2016-11-15 5308.603831768036
2016-11-16 5308.603831768036
2016-11-17 5308.603831768036
2016-11-18 5308.603831768036
2016-11-21 5308.603831768036
2016-11-22 5308.603831768036
2016-11-23 5308.603831768036
2016-11-25 5308.603831768036
2016-11-28 5308.603831768036
2016-11-29 5308.603831768036
2016-11-30 5308.603831768036
2016-12-01 5308.603831768036
2016-12-02 5308.603831768036
2016-12-05 5321.171251773834
2016-12-06 5321.171251773834
2016-12-07 5321.171251773834
2016-12-08 5321.171251773834
2016-12-09 5321.171251773834
2016-12-12 5321.171251773834
2016-12-13 5321.171251773834
2016-12-14 5321.171251773834
2016-12-15 5321.171251773834
2016-12-16 5321.171251773834
2016-12-19 5321.171251773834
2016-12-20 5321.171251773834
2016-12-21 5321.171251773834
2016-12-22 5321.171251773834
2016-12-23 5321.171251773834
2016-12-27 5321.171251773834
2016-12-28 5321.171251773834
2016-12-29 5321.171251773834
2016-12-30 5321.171251773834
2017-01-03 5321.171251773834
2017-01-04 5321.171251773834
2017-01-05 5321.171251773834
2017-01-06 5321.171251773834
2017-01-09 5323.393313884735
2017-01-10 5323.393313884735
2017-01-11 5323.393313884735
2017-01-12 5323.393313884735
2017-01-13 5323.393313884735
2017-01-17 5323.393313884735
2017-01-18 5323.393313884735
2017-01-19 5323.393313884735
2017-01-20 5323.393313884735
2017-01-23 5323.393313884735
2017-01-24 5323.393313884735
2017-01-25 5323.393313884735
2017-01-26 5323.393313884735
2017-01-27 5323.393313884735
2017-01-30 5323.393313884735
2017-01-31 5323.393313884735
2017-02-01 5323.393313884735
2017-02-02 5323.393313884735
2017-02-03 5323.393313884735
2017-02-06 5323.393313884735
2017-02-07 5323.393313884735
2017-02-08 5323.393313884735
2017-02-09 5323.393313884735
2017-02-10 5323.393313884735
2017-02-13 5363.740180969238
2017-02-14 5363.740180969238
2017-02-15 5363.740180969238
2017-02-16 5363.740180969238
2017-02-17 5363.740180969238
2017-02-21 5363.740180969238
2017-02-22 5363.740180969238
2017-02-23 5363.740180969238
2017-02-24 5363.740180969238
2017-02-27 5363.740180969238
2017-02-28 5363.740180969238
2017-03-01 5363.740180969238
2017-03-02 5363.740180969238
2017-03-03 5363.740180969238
2017-03-06 5363.740180969238
2017-03-07 5363.740180969238
2017-03-08 5363.740180969238
2017-03-09 5363.740180969238
2017-03-10 5363.740180969238
2017-03-13 5363.740180969238
2017-03-14 5363.740180969238
2017-03-15 5363.740180969238
2017-03-16 5363.740180969238
2017-03-17 5363.740180969238
2017-03-20 5663.95028591156
2017-03-21 5663.95028591156
2017-03-22 5663.95028591156
2017-03-23 5663.95028591156
2017-03-24 5663.95028591156
2017-03-27 5663.95028591156
2017-03-28 5663.95028591156
2017-03-29 5663.95028591156
2017-03-30 5663.95028591156
2017-03-31 5663.95028591156
2017-04-03 5663.95028591156
2017-04-04 5663.95028591156
2017-04-05 5663.95028591156
2017-04-06 5663.95028591156
2017-04-07 5663.95028591156
2017-04-10 5663.95028591156
2017-04-11 5663.95028591156
2017-04-12 5663.95028591156
2017-04-13 5663.95028591156
2017-04-17 5663.95028591156
2017-04-18 5663.95028591156
2017-04-19 5663.95028591156
2017-04-20 5663.95028591156
2017-04-21 5663.95028591156
2017-04-24 5761.079549074173
2017-04-25 5761.079549074173
2017-04-26 5761.079549074173
2017-04-27 5761.079549074173
2017-04-28 5761.079549074173
2017-05-01 5761.079549074173
2017-05-02 5761.079549074173
2017-05-03 5761.079549074173
2017-05-04 5761.079549074173
2017-05-05 5761.079549074173
2017-05-08 5761.079549074173
2017-05-09 5761.079549074173
2017-05-10 5761.079549074173
2017-05-11 5761.079549074173
2017-05-12 5761.079549074173
2017-05-15 5761.079549074173
2017-05-16 5761.079549074173
2017-05-17 5761.079549074173
2017-05-18 5761.079549074173
2017-05-19 5761.079549074173
2017-05-22 5761.079549074173
2017-05-23 5761.079549074173
2017-05-24 5761.079549074173
2017-05-25 5761.079549074173
2017-05-26 5761.079549074173
2017-05-30 6061.290390014648
2017-05-31 6061.290390014648
2017-06-01 6061.290390014648
2017-06-02 6061.290390014648
2017-06-05 6061.290390014648
2017-06-06 6061.290390014648
2017-06-07 6061.290390014648
2017-06-08 6061.290390014648
2017-06-09 6061.290390014648
2017-06-12 6061.290390014648
2017-06-13 6061.290390014648
2017-06-14 6061.290390014648
2017-06-15 6061.290390014648
2017-06-16 6061.290390014648
2017-06-19 6061.290390014648
2017-06-20 6061.290390014648
2017-06-21 6061.290390014648
2017-06-22 6061.290390014648
2017-06-23 6061.290390014648
2017-06-26 6061.290390014648
2017-06-27 6061.290390014648
2017-06-28 6061.290390014648
2017-06-29 6061.290390014648
2017-06-30 6061.290390014648
2017-07-03 6094.177296876907
2017-07-05 6094.177296876907
2017-07-06 6094.177296876907
2017-07-07 6094.177296876907
2017-07-10 6094.177296876907
2017-07-11 6094.177296876907
2017-07-12 6094.177296876907
2017-07-13 6094.177296876907
2017-07-14 6094.177296876907
2017-07-17 6094.177296876907
2017-07-18 6094.177296876907
2017-07-19 6094.177296876907
2017-07-20 6094.177296876907
2017-07-21 6094.177296876907
2017-07-24 6094.177296876907
2017-07-25 6094.177296876907
2017-07-26 6094.177296876907
2017-07-27 6094.177296876907
2017-07-28 6094.177296876907
2017-07-31 6094.177296876907
2017-08-01 6094.177296876907
2017-08-02 6094.177296876907
2017-08-03 6094.177296876907
2017-08-04 6094.177296876907
2017-08-07 6115.832633733749
2017-08-08 6115.832633733749
2017-08-09 6115.832633733749
2017-08-10 6115.832633733749
2017-08-11 6115.832633733749
2017-08-14 6115.832633733749
2017-08-15 6115.832633733749
2017-08-16 6115.832633733749
2017-08-17 6115.832633733749
2017-08-18 6115.832633733749
2017-08-21 6115.832633733749
2017-08-22 6115.832633733749
2017-08-23 6115.832633733749
2017-08-24 6115.832633733749
2017-08-25 6115.832633733749
2017-08-28 6115.832633733749
2017-08-29 6115.832633733749
2017-08-30 6115.832633733749
2017-08-31 6115.832633733749
2017-09-01 6115.832633733749
2017-09-05 6115.832633733749
2017-09-06 6115.832633733749
2017-09-07 6115.832633733749
2017-09-08 6115.832633733749
2017-09-11 6416.052851676941
2017-09-12 6416.052851676941
2017-09-13 6416.052851676941
2017-09-14 6416.052851676941
2017-09-15 6416.052851676941
2017-09-18 6416.052851676941
2017-09-19 6416.052851676941
2017-09-20 6416.052851676941
2017-09-21 6416.052851676941
2017-09-22 6416.052851676941
2017-09-25 6416.052851676941
2017-09-26 6416.052851676941
2017-09-27 6416.052851676941
2017-09-28 6416.052851676941
2017-09-29 6416.052851676941
2017-10-02 6416.052851676941
2017-10-03 6416.052851676941
2017-10-04 6416.052851676941
2017-10-05 6416.052851676941
2017-10-06 6416.052851676941
2017-10-09 6416.052851676941
2017-10-10 6416.052851676941
2017-10-11 6416.052851676941
2017-10-12 6416.052851676941
2017-10-13 6416.052851676941
2017-10-16 6438.63806271553
2017-10-17 6438.63806271553
2017-10-18 6438.63806271553
2017-10-19 6438.63806271553
2017-10-20 6438.63806271553
2017-10-23 6438.63806271553
2017-10-24 6438.63806271553
2017-10-25 6438.63806271553
2017-10-26 6438.63806271553
2017-10-27 6438.63806271553
2017-10-30 6438.63806271553
2017-10-31 6438.63806271553
2017-11-01 6438.63806271553
2017-11-02 6438.63806271553
2017-11-03 6438.63806271553
2017-11-06 6438.63806271553
2017-11-07 6438.63806271553
2017-11-08 6438.63806271553
2017-11-09 6438.63806271553
2017-11-10 6438.63806271553
2017-11-13 6438.63806271553
2017-11-14 6438.63806271553
2017-11-15 6438.63806271553
2017-11-16 6438.63806271553
2017-11-17 6438.63806271553
2017-11-20 6569.332900762558
2017-11-21 6569.332900762558
2017-11-22 6569.332900762558
2017-11-24 6569.332900762558
2017-11-27 6569.332900762558
2017-11-28 6569.332900762558
2017-11-29 6569.332900762558
2017-11-30 6569.332900762558
2017-12-01 6569.332900762558
2017-12-04 6569.332900762558
2017-12-05 6569.332900762558
2017-12-06 6569.332900762558
2017-12-07 6569.332900762558
2017-12-08 6569.332900762558
2017-12-11 6569.332900762558
2017-12-12 6569.332900762558
2017-12-13 6569.332900762558
2017-12-14 6569.332900762558
2017-12-15 6569.332900762558
2017-12-18 6569.332900762558
2017-12-19 6569.332900762558
2017-12-20 6569.332900762558
2017-12-21 6569.332900762558
2017-12-22 6569.332900762558
2017-12-26 6584.078054904938
2017-12-27 6584.078054904938
2017-12-28 6584.078054904938
2017-12-29 6584.078054904938
2018-01-02 6584.078054904938
2018-01-03 6584.078054904938
2018-01-04 6584.078054904938
2018-01-05 6584.078054904938
2018-01-08 6584.078054904938
2018-01-09 6584.078054904938
2018-01-10 6584.078054904938
2018-01-11 6584.078054904938
2018-01-12 6584.078054904938
2018-01-16 6584.078054904938
2018-01-17 6584.078054904938
2018-01-18 6584.078054904938
2018-01-19 6584.078054904938
2018-01-22 6584.078054904938
2018-01-23 6584.078054904938
2018-01-24 6584.078054904938
2018-01-25 6584.078054904938
2018-01-26 6584.078054904938
2018-01-29 6590.537472963333
2018-01-30 6590.537472963333
2018-01-31 6590.537472963333
2018-02-01 6590.537472963333
2018-02-02 6590.537472963333
2018-02-05 6590.537472963333
2018-02-06 6590.537472963333
2018-02-07 6590.537472963333
2018-02-08 6590.537472963333
2018-02-09 6590.537472963333
2018-02-12 6590.537472963333
2018-02-13 6590.537472963333
2018-02-14 6590.537472963333
2018-02-15 6590.537472963333
2018-02-16 6590.537472963333
2018-02-20 6590.537472963333
2018-02-21 6590.537472963333
2018-02-22 6590.537472963333
2018-02-23 6590.537472963333
2018-02-26 6590.537472963333
2018-02-27 6590.537472963333
2018-02-28 6590.537472963333
2018-03-01 6590.537472963333
2018-03-02 6590.537472963333
2018-03-05 6890.783825874329
2018-03-06 6890.783825874329
2018-03-07 6890.783825874329
2018-03-08 6890.783825874329
2018-03-09 6890.783825874329
2018-03-12 6890.783825874329
2018-03-13 6890.783825874329
2018-03-14 6890.783825874329
2018-03-15 6890.783825874329
2018-03-16 6890.783825874329
2018-03-19 6890.783825874329
2018-03-20 6890.783825874329
2018-03-21 6890.783825874329
2018-03-22 6890.783825874329
2018-03-23 6890.783825874329
2018-03-26 6890.783825874329
2018-03-27 6890.783825874329
2018-03-28 6890.783825874329
2018-03-29 6890.783825874329
2018-04-02 6890.783825874329
2018-04-03 6890.783825874329
2018-04-04 6890.783825874329
2018-04-05 6890.783825874329
2018-04-06 6890.783825874329
2018-04-09 7190.999485015869
2018-04-10 7190.999485015869
2018-04-11 7190.999485015869
2018-04-12 7190.999485015869
2018-04-13 7190.999485015869
2018-04-16 7190.999485015869
2018-04-17 7190.999485015869
2018-04-18 7190.999485015869
2018-04-19 7190.999485015869
2018-04-20 7190.999485015869
2018-04-23 7190.999485015869
2018-04-24 7190.999485015869
2018-04-25 7190.999485015869
2018-04-26 7190.999485015869
2018-04-27 7190.999485015869
2018-04-30 7190.999485015869
2018-05-01 7190.999485015869
2018-05-02 7190.999485015869
2018-05-03 7190.999485015869
2018-05-04 7190.999485015869
2018-05-07 7190.999485015869
2018-05-08 7190.999485015869
2018-05-09 7190.999485015869
2018-05-10 7190.999485015869
2018-05-11 7190.999485015869
2018-05-14 7230.863820075989
2018-05-15 7230.863820075989
2018-05-16 7230.863820075989
2018-05-17 7230.863820075989
2018-05-18 7230.863820075989
2018-05-21 7230.863820075989
2018-05-22 7230.863820075989
2018-05-23 7230.863820075989
2018-05-24 7230.863820075989
2018-05-25 7230.863820075989
2018-05-29 7230.863820075989
2018-05-30 7230.863820075989
2018-05-31 7230.863820075989
2018-06-01 7230.863820075989
2018-06-04 7230.863820075989
2018-06-05 7230.863820075989
2018-06-06 7230.863820075989
2018-06-07 7230.863820075989
2018-06-08 7230.863820075989
2018-06-11 7230.863820075989
2018-06-12 7230.863820075989
2018-06-13 7230.863820075989
2018-06-14 7230.863820075989
2018-06-15 7230.863820075989
2018-06-18 7261.168164014816
2018-06-19 7261.168164014816
2018-06-20 7261.168164014816
2018-06-21 7261.168164014816
2018-06-22 7261.168164014816
2018-06-25 7261.168164014816
2018-06-26 7261.168164014816
2018-06-27 7261.168164014816
2018-06-28 7261.168164014816
2018-06-29 7261.168164014816
2018-07-02 7261.168164014816
2018-07-03 7261.168164014816
2018-07-05 7261.168164014816
2018-07-06 7261.168164014816
2018-07-09 7261.168164014816
2018-07-10 7261.168164014816
2018-07-11 7261.168164014816
2018-07-12 7261.168164014816
2018-07-13 7261.168164014816
2018-07-16 7261.168164014816
2018-07-17 7261.168164014816
2018-07-18 7261.168164014816
2018-07-19 7261.168164014816
2018-07-20 7261.168164014816
2018-07-23 7419.85050702095
2018-07-24 7419.85050702095
2018-07-25 7419.85050702095
2018-07-26 7419.85050702095
2018-07-27 7419.85050702095
2018-07-30 7419.85050702095
2018-07-31 7419.85050702095
2018-08-01 7419.85050702095
2018-08-02 7419.85050702095
2018-08-03 7419.85050702095
2018-08-06 7419.85050702095
2018-08-07 7419.85050702095
2018-08-08 7419.85050702095
2018-08-09 7419.85050702095
2018-08-10 7419.85050702095
2018-08-13 7419.85050702095
2018-08-14 7419.85050702095
2018-08-15 7419.85050702095


==> example_function.csv.txt <==
-1.0 4.0
-0.9682274247491639 3.8421466202838896
-0.9364548494983278 3.686312233643919
-0.9046822742474916 3.5324968400800882
-0.8729096989966555 3.380700439592398
-0.8411371237458194 3.230923032180848
-0.8093645484949833 3.083164617845438
-0.7775919732441472 2.937425196586168
-0.745819397993311 2.7937047684030376
-0.7140468227424749 2.652003333296048
-0.6822742474916388 2.5123208912651984
-0.6505016722408027 2.3746574423104887
-0.6187290969899666 2.239012986431919
-0.5869565217391305 2.10538752362949
-0.5551839464882943 1.9737810539032
-0.5234113712374582 1.8441935772530509
-0.4916387959866221 1.7166250936790417
-0.459866220735786 1.5910756031811726
-0.4280936454849498 1.4675451057594435
-0.3963210702341137 1.3460336014138545
-0.36454849498327757 1.2265410901444054
-0.33277591973244147 1.1090675719510967
-0.3010033444816054 0.9936130468339281
-0.2692307692307692 0.8801775147928994
-0.23745819397993312 0.7687609758280108
-0.205685618729097 0.6593634299392624
-0.17391304347826086 0.551984877126654
-0.14214046822742474 0.44662531739018574
-0.11036789297658862 0.3432847507298576
-0.07859531772575251 0.24196317714566953
-0.046822742474916385 0.14266059663762148
-0.015050167224080268 0.04537700920571358
0.016722408026755852 -0.049887585150054245
0.048494983277591976 -0.143133186429682
0.0802675585284281 -0.23435979463316967
0.11204013377926421 -0.32356740976051723
0.14381270903010032 -0.41075603181172465
0.17558528428093645 -0.49592566078679207
0.20735785953177258 -0.5790762966857195
0.2391304347826087 -0.6602079395085066
0.2709030100334448 -0.7393205892551536
0.30267558528428096 -0.8164142459256608
0.33444816053511706 -0.8914889095200278
0.36622073578595316 -0.9645445800382544
0.3979933110367893 -1.0355812574803416
0.4297658862876254 -1.104598941846288
0.46153846153846156 -1.1715976331360947
0.49331103678929766 -1.2365773313497612
0.5250836120401338 -1.2995380364872877
0.5568561872909699 -1.360479748548674
0.5886287625418061 -1.4194024675339203
0.6204013377926422 -1.4763061934430266
0.6521739130434783 -1.5311909262759924
0.6839464882943144 -1.5840566660328184
0.7157190635451505 -1.6349034127135043
0.7474916387959866 -1.6837311663180503
0.7792642140468228 -1.7305399268464559
0.8110367892976589 -1.7753296942987216
0.842809364548495 -1.8181004686748472
0.8745819397993311 -1.8588522499748326
0.9063545150501672 -1.8975850381986779
0.9381270903010034 -1.9342988333463833
0.9698996655518395 -1.9689936354179487
1.0016722408026757 -2.0016694444133734
1.0334448160535117 -2.0323262603326584
1.065217391304348 -2.0609640831758034
1.0969899665551839 -2.087582912942808
1.12876254180602 -2.112182749633673
1.160535117056856 -2.1347635932483975
1.1923076923076923 -2.1553254437869818
1.2240802675585285 -2.173868301249427
1.2558528428093645 -2.190392165635731
1.2876254180602007 -2.204897036945895
1.3193979933110367 -2.21738291517992
1.351170568561873 -2.227849800337804
1.382943143812709 -2.236297692419548
1.414715719063545 -2.242726591425152
1.4464882943143813 -2.2471364973546155
1.4782608695652173 -2.24952741020794
1.5100334448160535 -2.2498993299851233
1.5418060200668897 -2.248252256686167
1.5735785953177257 -2.244586190311071
1.605351170568562 -2.238901130859834
1.637123745819398 -2.231197078332457
1.6688963210702341 -2.2214740327289406
1.7006688963210703 -2.209731994049284
1.7324414715719063 -2.1959709622934867
1.7642140468227425 -2.1801909374615502
1.7959866220735785 -2.1623919195534724
1.8277591973244147 -2.142573908569255
1.859531772575251 -2.1207369045088984
1.891304347826087 -2.096880907372401
1.9230769230769231 -2.0710059171597632
1.9548494983277591 -2.043111933870986
1.9866220735785953 -2.0131989575060683
2.0183946488294313 -1.98126698806501
2.0501672240802677 -1.9473160255478126
2.0819397993311037 -1.911346069954475
2.1137123745819397 -1.8733571212849967
2.1454849498327757 -1.833349179539379
2.177257525083612 -1.7913222447176205
2.209030100334448 -1.7472763168197218
2.240802675585284 -1.701211395845684
2.2725752508361206 -1.6531274817955053
2.3043478260869565 -1.6030245746691865
2.3361204013377925 -1.5509026744667285
2.367892976588629 -1.4967617811881295
2.399665551839465 -1.4406018948333905
2.431438127090301 -1.3824230154025123
2.463210702341137 -1.322225142895494
2.4949832775919734 -1.260008277312334
2.5267558528428093 -1.1957724186530356
2.5585284280936453 -1.1295175669175972
2.5903010033444818 -1.061243722106016
2.6220735785953178 -0.9909508842182975
2.6538461538461537 -0.9186390532544388
2.68561872909699 -0.8443082292144375
2.717391304347826 -0.7679584120982987
2.749163879598662 -0.6895896019060199
2.780936454849498 -0.6092017986375984
2.8127090301003346 -0.5267950022930386
2.8444816053511706 -0.44236921287233955
2.8762541806020065 -0.3559244303754987
2.908026755852843 -0.2674606548025178
2.939799331103679 -0.1769778861533986
2.971571906354515 -0.08447612442813757
3.0033444816053514 -0.0033444816053513904
3.0351170568561874 -0.03511705685618738
3.0668896321070234 -0.06688963210702337
3.0986622073578594 -0.09866220735785936
3.130434782608696 -0.1304347826086958
3.1622073578595318 -0.16220735785953178
3.1939799331103678 -0.19397993311036776
3.225752508361204 -0.2257525083612042
3.25752508361204 -0.2575250836120402
3.289297658862876 -0.2892976588628762
3.321070234113712 -0.32107023411371216
3.3528428093645486 -0.3528428093645486
3.3846153846153846 -0.3846153846153846
3.4163879598662206 -0.41638795986622057
3.448160535117057 -0.448160535117057
3.479933110367893 -0.479933110367893
3.511705685618729 -0.511705685618729
3.5434782608695654 -0.5434782608695654
3.5752508361204014 -0.5752508361204014
3.6070234113712374 -0.6070234113712374
3.6387959866220734 -0.6387959866220734
3.67056856187291 -0.6705685618729098
3.702341137123746 -0.7023411371237458
3.734113712374582 -0.7341137123745818
3.765886287625418 -0.7658862876254182
3.797658862876254 -0.7976588628762542
3.82943143812709 -0.8294314381270902
3.8612040133779266 -0.8612040133779266
3.8929765886287626 -0.8929765886287626
3.9247491638795986 -0.9247491638795986
3.9565217391304346 -0.9565217391304346
3.988294314381271 -0.988294314381271
4.0200668896321075 -1.0794621984094164
4.051839464882943 -1.2019831992930676
4.083612040133779 -1.3204662140244494
4.115384615384615 -1.4349112426035404
4.147157190635451 -1.545318285030362
4.178929765886288 -1.651687341304907
4.210702341137123 -1.754018411427154
4.24247491638796 -1.8523114953971387
4.274247491638796 -1.9465665932148397
4.306020066889632 -2.03678370488025
4.337792642140468 -2.1229628303933907
4.369565217391305 -2.205103969754255
4.40133779264214 -2.2832071229628212
4.433110367892977 -2.357272290019125
4.464882943143813 -2.4272994709231455
4.496655518394649 -2.493288665674875
4.528428093645485 -2.555239874274335
4.5602006688963215 -2.6131530967215113
4.591973244147157 -2.667028333016404
4.6237458193979935 -2.71686558315902
4.655518394648829 -2.7626648471493667
4.687290969899665 -2.8044261249874083
4.719063545150502 -2.8421494166731875
4.750836120401337 -2.8758347222066902
4.782608695652174 -2.905482041587895
4.81438127090301 -2.9310913748168304
4.846153846153846 -2.952662721893496
4.877926421404682 -2.970196082817857
4.909698996655519 -2.9836914575899556
4.941471571906354 -2.9931488462097775
4.973244147157191 -2.9985682486773015
5.005016722408027 -2.999949664992556
5.036789297658863 -2.997293095155541
5.068561872909699 -2.9905985391662213
5.1003344481605355 -2.979865997024639
5.132107023411371 -2.9650954687307802
5.1638795986622075 -2.9462869542846235
5.195652173913044 -2.9234404536861973
5.2274247491638794 -2.8965559669354946
5.259197324414716 -2.865633494032501
5.290969899665551 -2.830673034977238
5.322742474916388 -2.7916745897696913
5.354515050167224 -2.748638158409854
5.38628762541806 -2.701563740897754
5.418060200668896 -2.6504513372333705
5.449832775919733 -2.595300947416689
5.481605351170568 -2.5361125714477453
5.513377926421405 -2.472886209326518
5.545150501672241 -2.4056218610529996
5.576923076923077 -2.334319526627219
5.608695652173913 -2.2589792060491547
5.6404682274247495 -2.1796008993187925
5.672240802675585 -2.096184606436168
5.7040133779264215 -2.008730327401267
5.735785953177258 -1.917238062214068
5.7675585284280935 -1.8217078108745994
5.79933110367893 -1.7221395733828473
5.831103678929765 -1.6185333497388115
5.862876254180602 -1.5108891399425062
5.894648829431438 -1.3992069439939172
5.926421404682274 -1.2834867618930446
5.95819397993311 -1.1637285936398882
5.989966555183947 -1.0399324392344624
6.021739130434782 -0.9782608695652177
6.053511705685619 -0.9464882943143813
6.085284280936455 -0.9147157190635449
6.117056856187291 -0.8829431438127093
6.148829431438127 -0.8511705685618729
6.1806020066889635 -0.8193979933110365
6.212374581939799 -0.7876254180602009
6.2441471571906355 -0.7558528428093645
6.275919732441472 -0.7240802675585281
6.3076923076923075 -0.6923076923076925
6.339464882943144 -0.6605351170568561
6.37123745819398 -0.6287625418060196
6.403010033444816 -0.5969899665551841
6.434782608695652 -0.5652173913043477
6.466555183946488 -0.5334448160535121
6.498327759197324 -0.5016722408026757
6.530100334448161 -0.46989966555183926
6.561872909698996 -0.4381270903010037
6.593645484949833 -0.4063545150501673
6.625418060200669 -0.37458193979933085
6.657190635451505 -0.3428093645484953
6.688963210702341 -0.3110367892976589
6.7207357859531776 -0.27926421404682245
6.752508361204013 -0.2474916387959869
6.7842809364548495 -0.21571906354515047
6.816053511705686 -0.18394648829431404
6.8478260869565215 -0.1521739130434785
6.879598662207358 -0.12040133779264206
6.911371237458194 -0.08862876254180563
6.94314381270903 -0.056856187290970084
6.974916387959866 -0.02508361204013365
7.006688963210703 0.006688963210702781
7.038461538461538 0.038461538461538325
7.070234113712375 0.07023411371237476
7.10200668896321 0.1020066889632103
7.133779264214047 0.13377926421404673
7.165551839464883 0.16555183946488317
7.197324414715719 0.1973244147157187
7.229096989966555 0.22909698996655514
7.260869565217392 0.2608695652173916
7.292642140468227 0.2926421404682271
7.3244147157190636 0.32441471571906355
7.3561872909699 0.3561872909699
7.3879598662207355 0.3879598662207355
7.419732441471572 0.41973244147157196
7.451505016722408 0.4515050167224084
7.483277591973244 0.48327759197324394
7.51505016722408 0.5602006688963215
7.546822742474917 0.6872909698996672
7.578595317725752 0.8143812709030094
7.610367892976589 0.9414715719063551
7.642140468227424 1.0685618729096973
7.673913043478261 1.195652173913043
7.705685618729097 1.3227424749163887
7.737458193979933 1.449832775919731
7.769230769230769 1.5769230769230766
7.801003344481606 1.7040133779264224
7.832775919732441 1.8311036789297646
7.864548494983278 1.9581939799331103
7.896321070234114 2.085284280936456
7.9280936454849495 2.212374581939798
7.959866220735786 2.339464882943144
7.991638795986622 2.4665551839464896
8.023411371237458 2.593645484949832
8.055183946488294 2.720735785953174
8.08695652173913 2.8478260869565233
8.118729096989966 2.9749163879598655
8.150501672240802 3.1020066889632076
8.18227424749164 3.229096989966557
8.214046822742475 3.356187290969899
8.24581939799331 3.4832775919732413
8.277591973244148 3.6103678929765906
8.309364548494983 3.7374581939799327
8.341137123745819 3.864548494983275
8.372909698996656 3.991638795986624
8.404682274247492 4.118729096989966
8.436454849498327 4.2458193979933085
8.468227424749164 4.372909698996658
8.5 4.5


==> example_function_envelope.csv.txt <==
-1.0 4.0
-1.0 4.0
-0.9682274247491639 3.8421466202838896
-0.9364548494983278 3.686312233643919
-0.9046822742474916 3.5324968400800882
-0.8729096989966555 3.380700439592398
-0.8411371237458194 3.230923032180848
-0.8093645484949833 3.083164617845438
-0.7775919732441472 2.937425196586168
-0.745819397993311 2.7937047684030376
-0.7140468227424749 2.652003333296048
-0.6822742474916388 2.5123208912651984
-0.6505016722408027 2.3746574423104887
-0.6187290969899666 2.239012986431919
-0.5869565217391305 2.10538752362949
-0.5551839464882943 1.9737810539032
-0.5234113712374582 1.8441935772530509
-0.4916387959866221 1.7166250936790417
-0.459866220735786 1.5910756031811726
-0.4280936454849498 1.4675451057594435
-0.3963210702341137 1.3460336014138545
-0.36454849498327757 1.2265410901444054
-0.33277591973244147 1.1090675719510967
-0.3010033444816054 0.9936130468339281
-0.2692307692307692 0.8801775147928994
-0.23745819397993312 0.7687609758280108
-0.205685618729097 0.6593634299392624
-0.17391304347826086 0.551984877126654
-0.14214046822742474 0.44662531739018574
-0.11036789297658862 0.3432847507298576
-0.07859531772575251 0.24196317714566953
-0.046822742474916385 0.14266059663762148
-0.015050167224080268 0.04537700920571358
0.016722408026755852 -0.049887585150054245
0.048494983277591976 -0.143133186429682
0.0802675585284281 -0.23435979463316967
0.11204013377926421 -0.32356740976051723
0.14381270903010032 -0.41075603181172465
0.17558528428093645 -0.49592566078679207
0.20735785953177258 -0.5790762966857195
0.2391304347826087 -0.6602079395085066
0.2709030100334448 -0.7393205892551536
0.30267558528428096 -0.8164142459256608
0.33444816053511706 -0.8914889095200278
0.36622073578595316 -0.9645445800382544
0.3979933110367893 -1.0355812574803416
0.4297658862876254 -1.104598941846288
0.46153846153846156 -1.1715976331360947
0.49331103678929766 -1.2365773313497612
0.5250836120401338 -1.2995380364872877
0.5568561872909699 -1.360479748548674
0.5886287625418061 -1.4194024675339203
0.6204013377926422 -1.4763061934430266
0.6521739130434783 -1.5311909262759924
0.6839464882943144 -1.5840566660328184
0.7157190635451505 -1.6349034127135043
0.7474916387959866 -1.6837311663180503
0.7792642140468228 -1.7305399268464559
0.8110367892976589 -1.7753296942987216
0.842809364548495 -1.8181004686748472
0.8745819397993311 -1.8588522499748326
0.9063545150501672 -1.8975850381986779
0.9381270903010034 -1.9342988333463833
0.9698996655518395 -1.9689936354179487
1.0016722408026757 -2.0016694444133734
1.0334448160535117 -2.0323262603326584
1.065217391304348 -2.0609640831758034
1.0969899665551839 -2.087582912942808
1.12876254180602 -2.112182749633673
1.160535117056856 -2.1347635932483975
1.1923076923076923 -2.1553254437869818
1.2240802675585285 -2.173868301249427
1.2558528428093645 -2.190392165635731
1.2876254180602007 -2.204897036945895
1.3193979933110367 -2.21738291517992
1.351170568561873 -2.227849800337804
1.382943143812709 -2.236297692419548
1.414715719063545 -2.2431697326933424
1.4464882943143813 -2.2499268190938206
1.4782608695652173 -2.256683905494299
1.5100334448160535 -2.263440991894777
1.5418060200668897 -2.2701980782952553
1.5735785953177257 -2.2769551646957336
1.605351170568562 -2.283712251096212
1.637123745819398 -2.29046933749669
1.6688963210702341 -2.2972264238971687
1.7006688963210703 -2.303983510297647
1.7324414715719063 -2.310740596698125
1.7642140468227425 -2.3174976830986034
1.7959866220735785 -2.3242547694990816
1.8277591973244147 -2.33101185589956
1.859531772575251 -2.337768942300038
1.891304347826087 -2.3445260287005167
1.9230769230769231 -2.351283115100995
1.9548494983277591 -2.358040201501473
1.9866220735785953 -2.3647972879019514
2.0183946488294313 -2.3715543743024297
2.0501672240802677 -2.378311460702908
2.0819397993311037 -2.385068547103386
2.1137123745819397 -2.3918256335038643
2.1454849498327757 -2.3985827199043426
2.177257525083612 -2.4053398063048212
2.209030100334448 -2.4120968927052995
2.240802675585284 -2.4188539791057777
2.2725752508361206 -2.425611065506256
2.3043478260869565 -2.432368151906734
2.3361204013377925 -2.4391252383072124
2.367892976588629 -2.445882324707691
2.399665551839465 -2.4526394111081693
2.431438127090301 -2.4593964975086475
2.463210702341137 -2.4661535839091258
2.4949832775919734 -2.472910670309604
2.5267558528428093 -2.479667756710082
2.5585284280936453 -2.4864248431105604
2.5903010033444818 -2.4931819295110387
2.6220735785953178 -2.499939015911517
2.6538461538461537 -2.5066961023119956
2.68561872909699 -2.513453188712474
2.717391304347826 -2.520210275112952
2.749163879598662 -2.5269673615134303
2.780936454849498 -2.5337244479139085
2.8127090301003346 -2.540481534314387
2.8444816053511706 -2.5472386207148654
2.8762541806020065 -2.5539957071153436
2.908026755852843 -2.560752793515822
2.939799331103679 -2.5675098799163
2.971571906354515 -2.5742669663167783
3.0033444816053514 -2.5810240527172565
3.0351170568561874 -2.5877811391177348
3.0668896321070234 -2.594538225518213
3.0986622073578594 -2.6012953119186912
3.130434782608696 -2.60805239831917
3.1622073578595318 -2.614809484719648
3.1939799331103678 -2.6215665711201264
3.225752508361204 -2.6283236575206046
3.25752508361204 -2.635080743921083
3.289297658862876 -2.641837830321561
3.321070234113712 -2.6485949167220393
3.3528428093645486 -2.655352003122518
3.3846153846153846 -2.662109089522996
3.4163879598662206 -2.6688661759234744
3.448160535117057 -2.6756232623239526
3.479933110367893 -2.682380348724431
3.511705685618729 -2.689137435124909
3.5434782608695654 -2.6958945215253873
3.5752508361204014 -2.7026516079258656
3.6070234113712374 -2.709408694326344
3.6387959866220734 -2.7161657807268225
3.67056856187291 -2.7229228671273007
3.702341137123746 -2.729679953527779
3.734113712374582 -2.736437039928257
3.765886287625418 -2.743194126328736
3.797658862876254 -2.749951212729214
3.82943143812709 -2.7567082991296923
3.8612040133779266 -2.7634653855301705
3.8929765886287626 -2.7702224719306487
3.9247491638795986 -2.776979558331127
3.9565217391304346 -2.783736644731605
3.988294314381271 -2.7904937311320834
4.0200668896321075 -2.7972508175325617
4.051839464882943 -2.80400790393304
4.083612040133779 -2.8107649903335186
4.115384615384615 -2.8175220767339964
4.147157190635451 -2.824279163134475
4.178929765886288 -2.8310362495349533
4.210702341137123 -2.8377933359354315
4.24247491638796 -2.8445504223359097
4.274247491638796 -2.8513075087363884
4.306020066889632 -2.8580645951368666
4.337792642140468 -2.864821681537345
4.369565217391305 -2.871578767937823
4.40133779264214 -2.8783358543383013
4.433110367892977 -2.8850929407387795
4.464882943143813 -2.8918500271392578
4.496655518394649 -2.898607113539736
4.528428093645485 -2.905364199940214
4.5602006688963215 -2.912121286340693
4.591973244147157 -2.918878372741171
4.6237458193979935 -2.9256354591416494
4.655518394648829 -2.9323925455421276
4.687290969899665 -2.939149631942606
4.719063545150502 -2.9459067183430845
4.750836120401337 -2.9526638047435623
4.782608695652174 -2.959420891144041
4.81438127090301 -2.966177977544519
4.846153846153846 -2.9729350639449974
4.877926421404682 -2.9796921503454756
4.909698996655519 -2.986449236745954
4.941471571906354 -2.993206323146432
4.973244147157191 -2.9985682486773015
5.005016722408027 -2.999949664992556
5.036789297658863 -2.997293095155541
5.068561872909699 -2.9905985391662213
5.1003344481605355 -2.979865997024639
5.132107023411371 -2.9650954687307802
5.1638795986622075 -2.9462869542846235
5.195652173913044 -2.9234404536861973
5.2274247491638794 -2.8965559669354946
5.259197324414716 -2.865633494032501
5.290969899665551 -2.830673034977238
5.322742474916388 -2.7916745897696913
5.354515050167224 -2.748638158409854
5.38628762541806 -2.701679503281687
5.418060200668896 -2.6535529917608383
5.449832775919733 -2.6054264802399896
5.481605351170568 -2.5572999687191427
5.513377926421405 -2.509173457198294
5.545150501672241 -2.4610469456774453
5.576923076923077 -2.4129204341565966
5.608695652173913 -2.364793922635748
5.6404682274247495 -2.3166674111148993
5.672240802675585 -2.2685408995940524
5.7040133779264215 -2.2204143880732037
5.735785953177258 -2.172287876552355
5.7675585284280935 -2.124161365031508
5.79933110367893 -2.0760348535106594
5.831103678929765 -2.0279083419898125
5.862876254180602 -1.9797818304689638
5.894648829431438 -1.9316553189481152
5.926421404682274 -1.8835288074272682
5.95819397993311 -1.8354022959064196
5.989966555183947 -1.7872757843855709
6.021739130434782 -1.7391492728647222
6.053511705685619 -1.6910227613438735
6.085284280936455 -1.6428962498230248
6.117056856187291 -1.594769738302178
6.148829431438127 -1.5466432267813293
6.1806020066889635 -1.4985167152604806
6.212374581939799 -1.4503902037396337
6.2441471571906355 -1.402263692218785
6.275919732441472 -1.3541371806979363
6.3076923076923075 -1.3060106691770894
6.339464882943144 -1.2578841576562407
6.37123745819398 -1.209757646135392
6.403010033444816 -1.1616311346145451
6.434782608695652 -1.1135046230936965
6.466555183946488 -1.0653781115728478
6.498327759197324 -1.017251600051999
6.530100334448161 -0.9691250885311504
6.561872909698996 -0.9209985770103035
6.593645484949833 -0.8728720654894548
6.625418060200669 -0.8247455539686062
6.657190635451505 -0.7766190424477593
6.688963210702341 -0.7284925309269106
6.7207357859531776 -0.6803660194060619
6.752508361204013 -0.632239507885215
6.7842809364548495 -0.5841129963643663
6.816053511705686 -0.5359864848435176
6.8478260869565215 -0.4878599733226707
6.879598662207358 -0.43973346180182205
6.911371237458194 -0.39160695028097336
6.94314381270903 -0.3434804387601247
6.974916387959866 -0.295353927239276
7.006688963210703 -0.24722741571842732
7.038461538461538 -0.19910090419758042
7.070234113712375 -0.15097439267673174
7.10200668896321 -0.10284788115588483
7.133779264214047 -0.054721369635036154
7.165551839464883 -0.006594858114187474
7.197324414715719 0.04153165340665943
7.229096989966555 0.08965816492750811
7.260869565217392 0.1377846764483568
7.292642140468227 0.1859111879692037
7.3244147157190636 0.23403769949005238
7.3561872909699 0.28216421101090106
7.3879598662207355 0.33029072253174974
7.419732441471572 0.3784172340525984
7.451505016722408 0.4265437455734471
7.483277591973244 0.474670257094294
7.51505016722408 0.5602006688963215
7.546822742474917 0.6872909698996672
7.578595317725752 0.8143812709030094
7.610367892976589 0.9414715719063551
7.642140468227424 1.0685618729096973
7.673913043478261 1.195652173913043
7.705685618729097 1.3227424749163887
7.737458193979933 1.449832775919731
7.769230769230769 1.5769230769230766
7.801003344481606 1.7040133779264224
7.832775919732441 1.8311036789297646
7.864548494983278 1.9581939799331103
7.896321070234114 2.085284280936456
7.9280936454849495 2.212374581939798
7.959866220735786 2.339464882943144
7.991638795986622 2.4665551839464896
8.023411371237458 2.593645484949832
8.055183946488294 2.720735785953174
8.08695652173913 2.8478260869565233
8.118729096989966 2.9749163879598655
8.150501672240802 3.1020066889632076
8.18227424749164 3.229096989966557
8.214046822742475 3.356187290969899
8.24581939799331 3.4832775919732413
8.277591973244148 3.6103678929765906
8.309364548494983 3.7374581939799327
8.341137123745819 3.864548494983275
8.372909698996656 3.991638795986624
8.404682274247492 4.118729096989966
8.436454849498327 4.2458193979933085
8.468227424749164 4.372909698996658
8.5 4.5


==> separable_cost_function.csv.txt <==
-14300.0 10000.0
-14300.0 1402.41
-14300.0 1402.41
-14300.0 1402.41
-14270.67067067067 1395.1053718601663
-14241.341341341342 1387.8076253968045
-14212.012012012012 1380.5167606099137
-14182.682682682682 1373.232777499494
-14153.353353353354 1365.9556760655462
-14124.024024024024 1358.685456308069
-14094.694694694695 1351.4221182270633
-14065.365365365366 1344.165661822529
-14036.036036036036 1336.9160870944654
-14006.706706706707 1329.6733940428737
-13977.377377377377 1322.437582667753
-13948.048048048047 1315.2086529691035
-13918.71871871872 1307.9866049469258
-13889.38938938939 1300.7714386012187
-13860.06006006006 1293.5631539319822
-13830.730730730731 1286.3617509392182
-13801.401401401401 1279.167229622925
-13772.072072072073 1271.9795899831036
-13742.742742742743 1264.798832019753
-13713.413413413413 1257.6249557328736
-13684.084084084085 1250.4579611224656
-13654.754754754755 1243.297848188529
-13625.425425425425 1236.1446169310632
-13596.096096096097 1228.9982673500692
-13566.766766766767 1221.8587994455463
-13537.437437437437 1214.7262132174944
-13508.108108108108 1207.6005086659145
-13478.778778778778 1200.4816857908052
-13449.44944944945 1193.3697445921673
-13420.12012012012 1186.2646850700005
-13390.79079079079 1179.1665072243052
-13361.461461461462 1172.0752110550814
-13332.132132132132 1164.9907965623281
-13302.802802802802 1157.9132637460464
-13273.473473473474 1150.8426126062361
-13244.144144144144 1143.7788431428974
-13214.814814814816 1136.7219553560296
-13185.485485485486 1129.671949245633
-13156.156156156156 1122.6288248117078
-13126.826826826828 1115.592582054254
-13097.497497497498 1108.5632209732714
-13068.168168168168 1101.5407415687598
-13038.83883883884 1094.5251438407197
-13009.50950950951 1087.5164277891506
-12980.18018018018 1080.5145934140526
-12950.850850850851 1073.5196407154265
-12921.521521521521 1066.5315696932714
-12892.192192192193 1059.5503803475879
-12862.862862862863 1052.5760726783749
-12833.533533533533 1045.6086466856334
-12804.204204204205 1038.6481023693639
-12774.874874874875 1031.694439729565
-12745.545545545545 1024.7476587662375
-12716.216216216217 1017.8077594793815
-12686.886886886887 1010.8747418689961
-12657.557557557557 1003.9486059350822
-12628.228228228229 997.0293516776403
-12598.898898898899 990.1169790966685
-12569.56956956957 983.2114881921691
-12540.24024024024 976.3128789641403
-12510.91091091091 969.421151412583
-12481.581581581582 962.5363055374967
-12452.252252252252 955.6583413388819
-12422.922922922922 948.7872588167381
-12393.593593593594 941.9230579710659
-12364.264264264264 935.0657388018647
-12334.934934934934 928.2153013091349
-12305.605605605606 921.3717454928767
-12276.276276276276 914.5350713530895
-12246.946946946948 907.7052788897738
-12217.617617617618 900.8823681029291
-12188.288288288288 894.0663389925551
-12158.95895895896 887.2571915586534
-12129.62962962963 880.4549258012223
-12100.3003003003 873.6595417202623
-12070.970970970971 866.8710393157742
-12041.641641641641 860.0894185877571
-12012.312312312311 853.3146795362111
-11982.982982982983 846.5468221611366
-11953.653653653653 839.7858464625331
-11924.324324324325 833.0317524404015
-11894.994994994995 826.2845400947401
-11865.665665665665 819.5442094255507
-11836.336336336337 812.8107604328327
-11807.007007007007 806.0841931165858
-11777.677677677677 799.3645074768094
-11748.348348348349 792.651703513505
-11719.019019019019 785.9457812266721
-11689.68968968969 779.2467406163103
-11660.36036036036 772.5545816824194
-11631.03103103103 765.8693044250001
-11601.701701701702 759.1909088440523
-11572.372372372372 752.519394939575
-11543.043043043042 745.8547627115697
-11513.713713713714 739.1970121600355
-11484.384384384384 732.5461432849722
-11455.055055055054 725.9021560863805
-11425.725725725726 719.2650505642598
-11396.396396396396 712.6348267186106
-11367.067067067068 706.0114845494329
-11337.737737737738 699.3950240567258
-11308.408408408408 692.7854452404902
-11279.07907907908 686.1827481007263
-11249.74974974975 679.5869326374332
-11220.42042042042 672.9979988506113
-11191.091091091092 666.4159467402612
-11161.761761761762 659.8407763063819
-11132.432432432432 653.2724875489739
-11103.103103103103 646.7110804680376
-11073.773773773773 640.1565550635721
-11044.444444444445 633.6089113355783
-11015.115115115115 627.0681492840554
-10985.785785785785 620.5342689090037
-10956.456456456457 614.0072702104237
-10927.127127127127 607.4871531883143
-10897.797797797797 600.9739178426764
-10868.468468468469 594.4675641735103
-10839.139139139139 587.9680921808149
-10809.809809809809 581.4755018645908
-10780.48048048048 574.9897932248384
-10751.15115115115 568.5109662615569
-10721.821821821823 562.0390209747468
-10692.492492492493 555.573957364408
-10663.163163163163 549.1157754305402
-10633.833833833834 542.664475173144
-10604.504504504504 536.2200565922187
-10575.175175175174 529.782519687765
-10545.845845845846 523.3518644597827
-10516.516516516516 516.9280909082711
-10487.187187187186 510.5111990332309
-10457.857857857858 504.10118883466225
-10428.528528528528 497.6980603125646
-10399.1991991992 491.3018134669387
-10369.86986986987 484.9124482977836
-10340.54054054054 478.5299648050998
-10311.211211211212 472.15436298888767
-10281.881881881882 465.78564284914637
-10252.552552552552 459.42380438587634
-10223.223223223224 453.068847599078
-10193.893893893894 446.7207724887505
-10164.564564564565 440.3795790548945
-10135.235235235235 434.0452672975098
-10105.905905905905 427.71783721659585
-10076.576576576577 421.39728881215365
-10047.247247247247 415.0836220841827
-10017.917917917917 408.7768370326828
-9988.58858858859 402.4769336576544
-9959.25925925926 396.18391195909703
-9929.92992992993 389.89777193701116
-9900.600600600601 383.61851359139655
-9871.271271271271 379.81680759292374
-9841.941941941943 376.0736349225741
-9812.612612612613 372.3373439286954
-9783.283283283283 368.607934611288
-9753.953953953955 364.88540697035216
-9724.624624624625 361.16976100588715
-9695.295295295295 357.46099671789364
-9665.965965965966 353.7591141063715
-9636.636636636636 350.0641131713204
-9607.307307307306 346.3759939127407
-9577.977977977978 342.69475633063234
-9548.648648648648 339.02040042499505
-9519.31931931932 335.35292619582935
-9489.98998998999 331.6923336431345
-9460.66066066066 328.0386227669111
-9431.331331331332 324.3917935671592
-9402.002002002002 320.7518460438781
-9372.672672672672 317.11878019706853
-9343.343343343344 313.4925960267302
-9314.014014014014 309.87329353286316
-9284.684684684684 306.26087271546726
-9255.355355355356 302.65533357454285
-9226.026026026026 299.0566761100896
-9196.696696696697 295.4649003221077
-9167.367367367367 291.8800062105969
-9138.038038038037 288.3019937755573
-9108.70870870871 284.73086301698925
-9079.37937937938 281.1666139348923
-9050.05005005005 277.60924652926656
-9020.720720720721 274.0587608001123
-8991.391391391391 270.51515674742905
-8962.062062062061 266.9784343712171
-8932.732732732733 263.4485936714767
-8903.403403403403 259.9256346482073
-8874.074074074075 256.40955730140934
-8844.744744744745 252.90036163108243
-8815.415415415415 249.3980476372268
-8786.086086086087 245.90261531984265
-8756.756756756757 242.41406467892955
-8727.427427427427 238.93239571448782
-8698.098098098098 235.45760842651748
-8668.768768768768 231.98970281501818
-8639.43943943944 228.52867887999037
-8610.11011011011 225.0745366214336
-8580.78078078078 221.6272760393481
-8551.451451451452 218.18689713373408
-8522.122122122122 214.75339990459122
-8492.792792792792 211.3267843519195
-8463.463463463464 207.9070504757193
-8434.134134134134 204.49419827599013
-8404.804804804804 201.08822775273222
-8375.475475475476 197.6891389059458
-8346.146146146146 194.29693173563044
-8316.816816816818 190.91160624178656
-8287.487487487488 187.53316242441372
-8258.158158158158 184.16160028351226
-8228.82882882883 180.79691981908206
-8199.4994994995 177.43912103112314
-8170.17017017017 174.08820391963548
-8140.84084084084 170.74416848461897
-8111.511511511511 167.40701472607384
-8082.182182182182 164.07674264399998
-8052.852852852853 160.75335223839738
-8023.523523523523 157.43684350926594
-7994.194194194194 154.12721645660588
-7964.864864864865 150.82447108041708
-7935.535535535536 147.52860738069955
-7906.206206206206 144.23962535745318
-7876.876876876877 140.9575250106783
-7847.547547547548 137.68230634037445
-7818.218218218218 134.41396934654188
-7788.888888888889 131.15251402918068
-7759.55955955956 127.89794038829086
-7730.2302302302305 124.6502484238722
-7700.9009009009005 121.40943813592469
-7671.571571571571 118.17550952444844
-7642.242242242242 114.9484625894437
-7612.912912912913 111.7282973309101
-7583.583583583583 108.51501374884765
-7554.254254254254 105.30861184325659
-7524.924924924925 102.10909161413667
-7495.595595595596 98.91645306148814
-7466.266266266266 95.73069618531088
-7436.936936936937 92.55182098560488
-7407.607607607608 89.37982746237014
-7378.278278278278 86.21471561560656
-7348.948948948949 83.05648544531425
-7319.61961961962 79.90513695149332
-7290.290290290291 76.76067013414365
-7260.960960960961 73.62308499326525
-7231.6316316316315 70.49238152885812
-7202.302302302302 67.36855974092225
-7172.972972972973 64.25161962945754
-7143.643643643643 61.14156119446409
-7114.314314314314 58.03838443594202
-7084.984984984985 54.94208935389122
-7055.655655655655 51.852675948311685
-7026.326326326326 48.7701442192033
-6996.996996996997 45.6944941665663
-6967.667667667668 42.625725790400566
-6938.338338338338 39.56383909070598
-6909.009009009009 36.50883406748278
-6879.67967967968 33.460710720730845
-6850.350350350351 30.419469050450175
-6821.021021021021 27.38510905664066
-6791.691691691692 24.357630739302408
-6762.362362362363 21.337034098435538
-6733.0330330330335 18.323319134039934
-6703.7037037037035 15.316485846115484
-6674.374374374374 12.316534234662413
-6645.045045045045 9.323464299680609
-6615.715715715715 6.337276041169957
-6586.386386386386 3.357969459130686
-6557.057057057057 0.3855445535626245
-6527.727727727728 -2.5799986755341706
-6498.398398398398 -5.538660228159699
-6469.069069069069 -8.490440104313905
-6439.73973973974 -11.4353383039969
-6410.410410410411 -14.373354827208573
-6381.081081081081 -17.30448967394915
-6351.751751751752 -20.22874284421829
-6322.422422422423 -23.146114338016105
-6293.093093093093 -26.05660415534288
-6263.763763763764 -28.96021229619828
-6234.4344344344345 -31.856938760582352
-6205.105105105105 -34.74678354849516
-6175.775775775775 -37.629746659936814
-6146.446446446446 -40.50582809490709
-6117.117117117117 -43.37502785340615
-6087.787787787788 -46.23734593543395
-6058.458458458458 -49.09278234099054
-6029.129129129129 -50.96230349104218
-5999.7997997998 -52.428164367843976
-5970.470470470471 -53.88714356817451
-5941.141141141141 -55.33924109203383
-5911.811811811812 -56.78445693942186
-5882.482482482483 -58.22279111033859
-5853.153153153153 -59.654243604784114
-5823.823823823824 -61.078814422758285
-5794.494494494495 -62.496503564261246
-5765.1651651651655 -63.90731102929297
-5735.8358358358355 -65.3112368178534
-5706.506506506506 -66.70828092994256
-5677.177177177177 -68.09844336556043
-5647.847847847848 -69.48172412470703
-5618.518518518518 -70.85812320738242
-5589.189189189189 -72.22764061358652
-5559.85985985986 -73.59027634331932
-5530.53053053053 -74.94603039658091
-5501.201201201201 -76.2949027733712
-5471.871871871872 -77.63689347369024
-5442.542542542543 -78.97200249753797
-5413.213213213213 -80.3002298449145
-5383.883883883884 -81.62157551581971
-5354.554554554555 -82.93603951025366
-5325.225225225226 -84.24362182821636
-5295.895895895896 -85.54432246970782
-5266.5665665665665 -86.83814143472797
-5237.237237237237 -88.12507872327687
-5207.907907907908 -89.40513433535449
-5178.578578578578 -90.67830827096088
-5149.249249249249 -91.94460053009598
-5119.91991991992 -93.2040111127598
-5090.59059059059 -94.4565400189524
-5061.261261261261 -95.7021872486737
-5031.931931931932 -96.94095280192373
-5002.602602602603 -98.17283667870248
-4973.273273273273 -99.39783887901001
-4943.943943943944 -100.61595940284626
-4914.614614614615 -101.82719825021121
-4885.285285285286 -103.03155542110491
-4855.955955955956 -104.22903091552739
-4826.626626626627 -105.41962473347853
-4797.2972972972975 -106.60333687495844
-4767.9679679679675 -107.78016733996712
-4738.638638638638 -108.95011612850449
-4709.309309309309 -110.11318324057058
-4679.97997997998 -111.26936867616541
-4650.65065065065 -112.41867243528903
-4621.321321321321 -113.56109451794131
-4591.991991991992 -114.69663492412238
-4562.662662662663 -115.82529365383215
-4533.333333333333 -116.94707070707068
-4504.004004004004 -118.06196608383792
-4474.674674674675 -119.16997978413389
-4445.345345345346 -120.2711118079586
-4416.016016016016 -121.36536215531208
-4386.686686686687 -122.45273082619426
-4357.357357357358 -123.53321782060517
-4328.028028028028 -124.60682313854483
-4298.6986986986985 -125.67354678001321
-4269.369369369369 -126.73338874501033
-4240.04004004004 -127.78634903353617
-4210.71071071071 -128.8324276455908
-4181.381381381381 -129.8716245811741
-4152.052052052052 -130.90393984028614
-4122.722722722723 -131.92937342292691
-4093.3933933933936 -132.94792532909645
-4064.064064064064 -133.95959555879472
-4034.734734734735 -134.96438411202172
-4005.4054054054054 -135.96229098877745
-3976.076076076076 -136.95331618906192
-3946.746746746747 -137.9374597128751
-3917.4174174174173 -138.91472156021703
-3888.088088088088 -139.88510173108767
-3858.7587587587586 -140.84860022548708
-3829.4294294294295 -141.8052170434152
-3800.1001001001 -142.75495218487208
-3770.770770770771 -143.69780564985766
-3741.4414414414414 -144.63377743837202
-3712.1121121121123 -145.56286755041506
-3682.7827827827828 -146.48507598598687
-3653.4534534534537 -147.40040274508738
-3624.124124124124 -148.30884782771668
-3594.7947947947946 -149.21041123387468
-3565.4654654654655 -150.1050929635614
-3536.136136136136 -150.99289301677686
-3506.806806806807 -151.87381139352107
-3477.4774774774774 -152.747848093794
-3448.1481481481483 -153.61500311759568
-3418.8188188188187 -154.47527646492608
-3389.4894894894896 -155.32866813578522
-3360.16016016016 -156.1751781301731
-3330.830830830831 -157.0148064480897
-3301.5015015015015 -157.84755308953504
-3272.1721721721724 -158.6734180545091
-3242.842842842843 -159.49240134301192
-3213.5135135135133 -160.30450295504346
-3184.1841841841842 -161.10972289060373
-3154.8548548548547 -161.90806114969274
-3125.5255255255256 -162.69951773231048
-3096.196196196196 -163.48409263845699
-3066.866866866867 -164.2617858681322
-3037.5375375375374 -165.03259742133613
-3008.2082082082084 -165.7965272980688
-2978.878878878879 -166.55357549833025
-2949.5495495495497 -167.30374202212036
-2920.22022022022 -168.04702686943926
-2890.890890890891 -168.78343004028687
-2861.5615615615616 -169.51295153466322
-2832.232232232232 -170.23559135256832
-2802.902902902903 -170.95134949400213
-2773.5735735735734 -171.66022595896467
-2744.2442442442443 -172.36222074745595
-2714.914914914915 -173.057333859476
-2685.5855855855857 -173.74556529502473
-2656.256256256256 -174.4269150541022
-2626.926926926927 -175.10138313670842
-2597.5975975975975 -175.7689695428434
-2568.2682682682685 -176.42967427250707
-2538.938938938939 -177.0834973256995
-2509.60960960961 -177.73043870242066
-2480.2802802802803 -178.37049840267056
-2450.9509509509508 -179.00367642644918
-2421.6216216216217 -179.62997277375655
-2392.292292292292 -180.24938744459263
-2362.962962962963 -180.86192043895744
-2333.6336336336335 -181.46757175685102
-2304.3043043043044 -182.06634139827332
-2274.974974974975 -182.65822936322434
-2245.645645645646 -183.24323565170408
-2216.3163163163163 -183.8213602637126
-2186.986986986987 -183.0700078766545
-2157.6576576576576 -180.65344275479407
-2128.3283283283286 -178.2299959564624
-2098.998998998999 -175.79966748165944
-2069.6696696696695 -173.3624573303852
-2040.3403403403404 -170.91836550263974
-2011.011011011011 -168.467391998423
-1981.6816816816818 -166.00953681773498
-1952.3523523523525 -163.54479996057572
-1923.023023023023 -161.07318142694515
-1893.6936936936936 -158.59468121684336
-1864.3643643643643 -156.1092993302703
-1835.035035035035 -153.61703576722593
-1805.7057057057057 -151.11789052771033
-1776.3763763763764 -148.61186361172346
-1747.047047047047 -146.0989550192653
-1717.7177177177177 -143.5791647503359
-1688.3883883883884 -141.05249280493524
-1659.059059059059 -138.5189391830633
-1629.7297297297298 -135.97850388472008
-1600.4004004004005 -133.43118690990562
-1571.0710710710712 -130.8769882586199
-1541.7417417417416 -128.31590793086286
-1512.4124124124123 -125.7479459266346
-1483.083083083083 -123.17310224593507
-1453.7537537537537 -120.59137688876424
-1424.4244244244244 -118.00276985512218
-1395.095095095095 -115.40728114500885
-1365.7657657657658 -112.80491075842426
-1336.4364364364365 -110.1956586953684
-1307.1071071071071 -107.57952495584126
-1277.7777777777778 -104.95650953984287
-1248.4484484484485 -102.32661244737321
-1219.1191191191192 -99.68983367843228
-1189.78978978979 -97.04617323302007
-1160.4604604604604 -94.3956311111366
-1131.131131131131 -91.73820731278187
-1101.8018018018017 -89.07390183795587
-1072.4724724724724 -86.40271468665861
-1043.143143143143 -83.72464585889009
-1013.8138138138138 -81.03969535465029
-984.4844844844845 -78.34786317393923
-955.1551551551552 -75.64914931675692
-925.8258258258259 -72.94355378310334
-896.4964964964965 -70.23107657297848
-867.1671671671671 -67.51171768638234
-837.8378378378378 -64.78547712331495
-808.5085085085085 -62.0523548837763
-779.1791791791792 -59.31235096776638
-749.8498498498499 -56.565465375285186
-720.5205205205206 -53.81169810633274
-691.1911911911911 -51.051049160909
-661.8618618618618 -48.283518539014025
-632.5325325325325 -45.50910624064777
-603.2032032032032 -42.72781226581026
-573.8738738738739 -39.93963661450147
-544.5445445445446 -37.144579286721424
-515.2152152152153 -34.342640282470114
-485.8858858858859 -31.53381960174752
-456.55655655655653 -28.71811724455367
-427.2272272272272 -25.895533210888562
-397.8978978978979 -23.06606750075218
-368.5685685685686 -20.229720114144538
-339.2392392392392 -17.386491051065615
-309.9099099099099 -14.53638031151544
-280.5805805805806 -11.679387895494
-251.25125125125126 -8.815513803001284
-221.92192192192192 -5.9447580340373065
-192.59259259259258 -3.0671205886020623
-163.26326326326327 -0.1826014666955551
-133.93393393393393 2.7087993316822203
-104.6046046046046 5.60708180653126
-75.27527527527528 8.512245957851569
-45.945945945945944 11.424291785643142
-16.616616616616618 14.34321928990598
12.712712712712714 15.816312117923733
42.04204204204204 15.397460523586654
71.37137137137137 14.98549060572084
100.70070070070071 14.580402364326291
130.03003003003002 14.18219579940301
159.35935935935936 13.790870910950993
188.6886886886887 13.406427698970244
218.018018018018 13.02886616346076
247.34734734734735 12.658186304422543
276.67667667667666 12.294388121855592
306.00600600600603 11.937471615759907
335.33533533533534 11.587436786135488
364.66466466466466 11.244283632982334
393.99399399399397 10.908012156300448
423.32332332332334 10.578622356089825
452.65265265265265 10.25611423235047
481.98198198198196 9.940487785082382
511.31131131131133 9.631743014285558
540.6406406406406 9.329879919960002
569.96996996997 9.03489850210571
599.2992992992993 8.746798760722687
628.6286286286286 8.465580695810928
657.957957957958 8.191244307370434
687.2872872872873 7.923789595401207
716.6166166166166 7.663216559903248
745.9459459459459 7.409525200876553
775.2752752752752 7.162715518321125
804.6046046046046 6.922787512236962
833.933933933934 6.689741182624067
863.2632632632633 6.463576529482436
892.5925925925926 6.244293552812071
921.9219219219219 6.031892252612973
951.2512512512512 5.8263726288851405
980.5805805805805 5.627734681628576
1009.9099099099099 5.435978410843276
1039.2392392392392 5.251103816529241
1068.5685685685685 5.073110898686474
1097.8978978978978 4.901999657314974
1127.2272272272273 4.737770092414737
1156.5565565565566 4.580422203985766
1185.885885885886 4.429955992028063
1215.2152152152153 4.286371456541625
1244.5445445445446 4.149668597526453
1273.873873873874 4.01984741498255
1303.2032032032032 3.8969079089099115
1332.5325325325325 3.7808500793085393
1361.8618618618618 3.67167392617843
1391.1911911911911 3.569379449519589
1420.5205205205204 3.473966649332013
1449.8498498498498 3.385435525615705
1479.179179179179 3.3037860783706616
1508.5085085085086 3.229018307596883
1537.837837837838 3.161132213294376
1567.1671671671672 3.1001277954631306
1596.4964964964965 3.0460050541031514
1625.8258258258259 2.998763989214437
1655.1551551551552 2.9584046007969924
1684.4844844844845 2.924926888850809
1713.8138138138138 2.898330853375896
1743.143143143143 2.878616494372247
1772.4724724724724 2.865783811839865
1801.8018018018017 2.859832805778751
1831.131131131131 2.860763476188902
1860.4604604604604 2.8685758230703176
1889.78978978979 2.8832698464229978
1919.1191191191192 2.9048455462469445
1948.4484484484485 2.9333029225421594
1977.7777777777778 2.9686419753086373
2007.1071071071071 3.0108627045463834
2036.4364364364365 3.0599651102553977
2065.765765765766 3.1159491924356786
2095.095095095095 3.1788149510872223
2124.4244244244246 3.2485623862100326
2153.7537537537537 3.3251914978041093
2183.0830830830832 3.408702285869449
2212.4124124124123 3.4990947504060586
2241.741741741742 3.5963688914139382
2271.071071071071 3.7005247088930737
2300.4004004004005 3.8115622028434863
2329.7297297297296 3.9294813732651512
2359.059059059059 4.054282220158093
2388.388388388388 4.185964743522295
2417.7177177177177 4.32452894335777
2447.0470470470473 4.469974819664511
2476.3763763763764 4.622302372442508
2505.705705705706 4.781511601691783
2535.035035035035 4.947602507412313
2564.3643643643645 5.12057508960412
2593.6936936936936 5.30042934826718
2623.023023023023 5.4871652834015165
2652.352352352352 5.680782895007113
2681.6816816816818 5.881282183083982
2711.011011011011 6.088663147632115
2740.3403403403404 6.30292578865151
2769.6696696696695 6.524070106142176
2798.998998998999 6.752096100104104
2828.3283283283286 6.9870037705373065
2857.6576576576576 7.228793117441764
2886.986986986987 7.477464140817492
2916.3163163163163 7.7330168406644795
2945.645645645646 7.995451216982747
2974.974974974975 8.264767269772268
3004.3043043043044 8.540964999033068
3033.6336336336335 8.824044404765122
3062.962962962963 9.114005486968441
3092.292292292292 9.410848245643034
3121.6216216216217 9.714572680788887
3150.9509509509508 10.025178792406013
3180.2802802802803 10.342666580494406
3209.60960960961 10.667036045054065
3238.938938938939 10.998287186084983
3268.2682682682685 11.336420003587168
3297.5975975975975 11.68143449756062
3326.926926926927 12.033330668005338
3356.256256256256 12.392108514921329
3385.5855855855857 12.757768038308573
3414.914914914915 13.13030923816709
3444.2442442442443 13.509732114496881
3473.5735735735734 13.896036667297924
3502.902902902903 14.289222896570248
3532.232232232232 14.689290802313817
3561.5615615615616 15.096240384528667
3590.890890890891 15.51007164321479
3620.22022022022 15.930784578372158
3649.5495495495497 16.358379190000807
3678.878878878879 16.792855478100716
3708.2082082082084 17.234213442671905
3737.5375375375374 17.68245308371434
3766.866866866867 18.137574401228054
3796.196196196196 18.59957739521302
3825.5255255255256 19.068462065669276
3854.8548548548547 19.54422841259677
3884.1841841841842 20.026876435995558
3913.5135135135133 20.516406135865584
3942.842842842843 21.012817512206897
3972.1721721721724 21.516110565019478
4001.5015015015015 22.026285294303317
4030.830830830831 22.543341700058424
4060.16016016016 23.067279782284782
4089.4894894894896 23.59809954098242
4118.818818818819 24.135800976151312
4148.148148148148 24.68038408779149
4177.477477477478 25.23184887590293
4206.806806806807 25.790195340485628
4236.136136136136 26.355423481539592
4265.465465465465 26.927533299064816
4294.794794794795 27.506524793061327
4324.124124124124 28.092397963529084
4353.453453453453 28.68515281046813
4382.782782782783 29.284789333878432
4412.112112112112 29.891307533759996
4441.441441441441 30.504707410112804
4470.7707707707705 31.124988962936914
4500.1001001001005 31.752152192232277
4529.42942942943 32.3861970979989
4558.758758758759 33.027123680236784
4588.088088088088 33.67493193894593
4617.417417417418 34.329621874126374
4646.746746746747 34.99119348577807
4676.076076076076 35.659646773901
4705.405405405405 36.33498173849523
4734.734734734735 37.01719837956074
4764.064064064064 37.706296697097486
4793.393393393393 38.40227669110551
4822.722722722723 39.10513836158481
4852.052052052052 39.81488170853537
4881.381381381381 40.53150673195718
4910.71071071071 41.25501343185026
4940.04004004004 41.98540180821462
4969.369369369369 42.72267186105023
4998.6986986986985 43.46682359035712
5028.028028028028 44.21785699613527
5057.357357357358 44.97577207838471
5086.686686686687 45.74056883710537
5116.016016016016 46.512247272297316
5145.345345345346 47.29080738396054
5174.674674674675 48.07624917209502
5204.004004004004 48.86857263670075
5233.333333333333 49.66777777777777
5262.662662662663 50.47386459532606
5291.991991991992 51.286833089345606
5321.321321321321 52.106683259836416
5350.65065065065 52.93341510679848
5379.97997997998 53.767028630231835
5409.309309309309 54.607523830136444
5438.638638638638 55.45490070651232
5467.9679679679675 56.30915925935943
5497.2972972972975 57.17029948867787
5526.626626626627 58.038321394467545
5555.955955955956 58.91322497672847
5585.285285285286 59.79501023546071
5614.614614614615 60.683677170664154
5643.943943943944 61.579225782338895
5673.273273273273 62.48165607048489
5702.602602602603 63.39096803510219
5731.931931931932 64.3071616761907
5761.261261261261 65.2302369937505
5790.59059059059 66.16019398778155
5819.91991991992 67.09703265828392
5849.249249249249 68.04075300525751
5878.578578578578 68.99135502870236
5907.907907907908 69.94883872861853
5937.237237237237 70.91320410500592
5966.5665665665665 71.88445115786458
5995.895895895896 72.86257988719449
6025.225225225226 73.84759029299569
6054.554554554555 74.83948237526818
6083.883883883884 75.8382561340119
6113.213213213213 76.84391156922689
6142.542542542543 77.85644868091315
6171.871871871872 78.87586746907067
6201.201201201201 79.90216793369946
6230.53053053053 80.93535007479952
6259.85985985986 81.97541389237088
6289.189189189189 83.02235938641343
6318.518518518518 84.07618655692728
6347.847847847848 85.13689540391242
6377.177177177177 86.20448592736881
6406.506506506506 87.27895812729645
6435.8358358358355 88.36031200369537
6465.1651651651655 89.44854755656557
6494.494494494495 90.54366478590703
6523.823823823824 91.64566369171975
6553.153153153153 92.75454427400369
6582.482482482483 93.87030653275902
6611.811811811812 94.99295046798551
6641.141141141141 96.1224760796833
6670.470470470471 97.25888336785235
6699.7997997998 98.40217233249264
6729.129129129129 99.55234297360423
6758.458458458458 100.70939529118708
6787.787787787788 101.87332928524121
6817.117117117117 103.04414495576658
6846.446446446446 104.2218423027632
6875.775775775775 105.40642132623113
6905.105105105105 106.59788202617032
6934.4344344344345 107.79622440258076
6963.763763763764 109.00144845546248
6993.093093093093 110.21355418481541
7022.422422422423 111.4325415906397
7051.751751751752 112.65841067293519
7081.081081081081 113.89116143170196
7110.410410410411 115.13079386694002
7139.73973973974 116.37730797864934
7169.069069069069 117.6307037668299
7198.398398398398 118.89098123148173
7227.727727727728 120.15814037260483
7257.057057057057 121.43218119019922
7286.386386386386 122.71310368426484
7315.715715715715 124.00090785480175
7345.045045045045 125.29559370180993
7374.374374374374 126.59716122528936
7403.7037037037035 127.90561042524004
7433.0330330330335 129.22094130166204
7462.362362362363 130.54315385455527
7491.691691691692 131.87224808391977
7521.021021021021 133.2082239897555
7550.350350350351 134.55108157206257
7579.67967967968 135.90082083084087
7609.009009009009 137.2574417660904
7638.338338338338 138.62094437781124
7667.667667667668 139.99132866600337
7696.996996996997 141.36859463066673
7726.326326326326 142.7527422718013
7755.655655655655 144.1437715894072
7784.984984984985 145.5416825834844
7814.314314314314 146.9464752540328
7843.643643643643 148.3581496010525
7872.972972972973 149.77670562454347
7902.302302302302 151.2021433245057
7931.6316316316315 152.6344627009392
7960.960960960961 154.07366375384393
7990.290290290291 155.51974648322
8019.61961961962 156.97271088906726
8048.948948948949 158.43255697138585
8078.278278278278 159.89928473017562
8107.607607607608 161.37289416543678
8136.936936936937 162.85338527716908
8166.266266266266 164.34075806537265
8195.595595595596 165.83501253004755
8224.924924924924 167.3361486711937
8254.254254254254 168.84416648881117
8283.583583583584 170.35906598289986
8312.912912912912 171.88084715345974
8342.242242242242 173.40951000049103
8371.571571571572 174.94505452399352
8400.9009009009 176.48748072396717
8430.23023023023 178.0367886004122
8459.559559559559 179.5929781533285
8488.888888888889 181.15604938271605
8518.218218218219 182.72600228857493
8547.547547547547 184.3028368709049
8576.876876876877 185.88655312970627
8606.206206206207 187.47715106497895
8635.535535535535 189.07463067672276
8664.864864864865 190.6789919649379
8694.194194194195 192.29023492962438
8723.523523523523 193.908359570782
8752.852852852853 195.53336588841097
8782.182182182181 197.16525388251108
8811.511511511511 198.80402355308257
8840.840840840841 200.4496749001254
8870.17017017017 202.10220792363933
8899.4994994995 203.76162262362462
8928.82882882883 205.42791900008123
8958.158158158158 207.10109705300897
8987.487487487488 208.78115678240803
9016.816816816818 210.4680981882784
9046.146146146146 212.16192127061993
9075.475475475476 213.86262602943282
9104.804804804804 215.57021246471695
9134.134134134134 217.28468057647237
9163.463463463464 219.00603036469906
9192.792792792792 220.73426182939693
9222.122122122122 222.4693749705662
9251.451451451452 224.21136978820667
9280.78078078078 225.96024628231834
9310.11011011011 227.71600445290136
9339.43943943944 229.4786442999557
9368.768768768768 231.24816582348112
9398.098098098098 233.024569023478
9427.427427427427 234.80785389994594
9456.756756756757 236.5980204528853
9486.086086086087 238.39506868229597
9515.415415415415 240.19899858817774
9544.744744744745 242.0098101705309
9574.074074074075 243.82750342935532
9603.403403403403 245.65207836465092
9632.732732732733 247.48353497641793
9662.062062062061 249.32187326465606
9691.391391391391 251.1670932293655
9720.720720720721 253.0191948705463
9750.05005005005 254.87817818819818
9779.37937937938 256.74404318232143
9808.70870870871 258.61678985291604
9838.038038038037 260.49641819998175
9867.367367367367 262.3829282235189
9896.696696696697 264.27631992352724
9926.026026026026 266.17659330000674
9955.355355355356 268.0837483529576
9984.684684684684 269.9977850823797
10014.014014014014 271.9187034882731
10043.343343343344 273.8465035706377
10072.672672672672 275.7811853294736
10102.002002002002 277.7227487647808
10131.331331331332 279.6711938765593
10160.66066066066 281.62652066480894
10189.98998998999 283.58872912952995
10219.31931931932 285.5578192707223
10248.648648648648 287.53379108838567
10277.977977977978 289.5166445825205
10307.307307307306 291.50637975312645
10336.636636636636 293.5029966002038
10365.965965965966 295.5064951237524
10395.295295295295 297.5168753237722
10424.624624624625 299.5341372002634
10453.953953953955 301.55828075322574
10483.283283283283 303.5893059826593
10512.612612612613 305.62721288856426
10541.941941941943 307.6720014709405
10571.271271271271 309.72367172978784
10600.600600600601 311.7822236651066
10629.92992992993 313.8476572768965
10659.25925925926 315.91997256515776
10688.58858858859 317.9991695298903
10717.917917917917 320.085248171094
10747.247247247247 322.1782084887691
10776.576576576577 324.27805048291543
10805.905905905905 326.38477415353293
10835.235235235235 328.4983795006218
10864.564564564565 330.61886652418195
10893.893893893894 332.74623522421325
10923.223223223224 334.8804856007159
10952.552552552552 337.02161765368976
10981.881881881882 339.16963138313486
11011.211211211212 341.32452678905145
11040.54054054054 343.486303871439
11069.86986986987 345.654962630298
11099.1991991992 347.83050306562825
11128.528528528528 350.0129251774297
11157.857857857858 352.2022289657025
11187.187187187186 354.39841443044645
11216.516516516516 356.6014815716618
11245.845845845846 358.8114303893484
11275.175175175174 361.0282608835061
11304.504504504504 363.25197305413525
11333.833833833834 365.4825669012357
11363.163163163163 367.7200424248072
11392.492492492493 369.9643996248501
11421.821821821823 372.21563850136425
11451.15115115115 374.47375905434967
11480.48048048048 376.7387612838064
11509.809809809809 379.01064518973425
11539.139139139139 381.28941077213346
11568.468468468469 383.57505803100406
11597.797797797797 385.8675869663457
11627.127127127127 388.1669975781589
11656.456456456457 390.473289866443
11685.785785785785 392.7864638311986
11715.115115115115 395.10651947242536
11744.444444444445 397.4334567901236
11773.773773773773 399.76727578429285
11803.103103103103 402.10797645493346
11832.432432432432 404.4555588020453
11861.761761761762 406.8100228256285
11891.091091091092 409.17136852568296
11920.42042042042 411.5395959022085
11949.74974974975 413.9147049552055
11979.07907907908 416.29669568467375
12008.408408408408 418.68556809061306
12037.737737737738 421.08132217302403
12067.067067067068 423.48395793190593
12096.396396396396 425.89347536725927
12125.725725725726 428.30987447908376
12155.055055055054 430.7331552673795
12184.384384384384 433.16331773214654
12213.713713713714 435.60036187338494
12243.043043043042 438.04428769109455
12272.372372372372 440.4950951852753
12301.701701701702 442.9527843559276
12331.03103103103 445.4173552030509
12360.36036036036 447.8888077266456
12389.68968968969 450.3671419267116
12419.019019019019 452.85235780324876
12448.348348348349 455.3444553562572
12477.677677677677 457.8434345857369
12507.007007007007 460.349295491688
12536.336336336337 462.8620380741103
12565.665665665665 465.38166233300376
12594.994994994995 467.9081682683685
12624.324324324325 470.44155588020465
12653.653653653653 472.9818251685119
12682.982982982983 475.5289761332906
12712.312312312311 478.08300877454025
12741.641641641641 480.6439230922615
12770.970970970971 483.2117190864539
12800.3003003003 485.7863967571175
12829.62962962963 488.36795610425247
12858.95895895896 490.95639712785874
12888.288288288288 493.55171982793604
12917.617617617618 496.1539242044849
12946.946946946948 498.7630102575049
12976.276276276276 501.37897798699595
13005.605605605606 504.0018273929586
13034.934934934934 506.63155847539235
13064.264264264264 509.26817123429737
13093.593593593594 511.91166566967377
13122.922922922922 514.5620417815213
13152.252252252252 517.2192995698402
13181.581581581582 519.8834390346304
13210.91091091091 522.5544601758916
13240.24024024024 525.2323629936244
13269.56956956957 527.9171474878283
13298.898898898899 530.6088136585033
13328.228228228229 533.3073615056499
13357.557557557557 536.0127910292675
13386.886886886887 538.7251022293565
13416.216216216217 541.4442951059168
13445.545545545545 544.1703696589483
13474.874874874875 546.9033258884511
13504.204204204205 549.6431637944252
13533.533533533533 552.3898833768703
13562.862862862863 555.143484635787
13592.192192192193 557.9039675711749
13621.521521521521 560.671332183034
13650.850850850851 563.4455784713643
13680.18018018018 566.2267064361658
13709.50950950951 569.0147160774388
13738.83883883884 571.809607395183
13768.168168168168 574.6113803893984
13797.497497497498 577.4200350600852
13826.826826826828 580.2355714072432
13856.156156156156 583.0579894308723
13885.485485485486 585.8872891309728
13914.814814814816 588.7234705075448
13944.144144144144 591.5665335605877
13973.473473473474 594.416478290102
14002.802802802802 597.2733046960875
14032.132132132132 600.1370127785444
14061.461461461462 603.0076025374725
14090.79079079079 605.8850739728719
14120.12012012012 608.7694270847426
14149.44944944945 611.6606618730845
14178.778778778778 614.5587783378975
14208.108108108108 617.463776479182
14237.437437437437 620.3756562969376
14266.766766766767 623.2944177911647
14296.096096096097 626.2200609618629
14325.425425425425 629.1525858090322
14354.754754754755 632.091992332673
14384.084084084085 635.0382805327852
14413.413413413413 637.9914504093683
14442.742742742743 640.951501962423
14472.072072072073 643.9184351919488
14501.401401401401 646.8922500979459
14530.730730730731 649.8729466804143
14560.06006006006 652.8605249393537
14589.38938938939 655.8549848747646
14618.71871871872 658.8563264866469
14648.048048048047 661.8645497750002
14677.377377377377 664.879654739825
14706.706706706707 667.901641381121
14736.036036036036 670.930509698888
14765.365365365366 673.9662596931266
14794.694694694695 677.0088913638365
14824.024024024024 680.0584047110174
14853.353353353354 683.1147997346698
14882.682682682682 686.1780764347931
14912.012012012012 689.248234811388
14941.341341341342 692.3252748644542
14970.67067067067 695.4091965939914
15000.0 698.5


==> separable_cost_function_envelope.csv.txt <==
-14300.0 10000.0
-14300.0 1402.41
-14300.0 1402.41
-14300.0 1402.41
-14300.0 1402.41
-14270.67067067067 1395.1053718601663
-14241.341341341342 1387.8076253968045
-14212.012012012012 1380.5167606099137
-14182.682682682682 1373.232777499494
-14153.353353353354 1365.9556760655462
-14124.024024024024 1358.685456308069
-14094.694694694695 1351.4221182270633
-14065.365365365366 1344.165661822529
-14036.036036036036 1336.9160870944654
-14006.706706706707 1329.6733940428737
-13977.377377377377 1322.437582667753
-13948.048048048047 1315.2086529691035
-13918.71871871872 1307.9866049469258
-13889.38938938939 1300.7714386012187
-13860.06006006006 1293.5631539319822
-13830.730730730731 1286.3617509392182
-13801.401401401401 1279.167229622925
-13772.072072072073 1271.9795899831036
-13742.742742742743 1264.798832019753
-13713.413413413413 1257.6249557328736
-13684.084084084085 1250.4579611224656
-13654.754754754755 1243.297848188529
-13625.425425425425 1236.1446169310632
-13596.096096096097 1228.9982673500692
-13566.766766766767 1221.8587994455463
-13537.437437437437 1214.7262132174944
-13508.108108108108 1207.6005086659145
-13478.778778778778 1200.4816857908052
-13449.44944944945 1193.3697445921673
-13420.12012012012 1186.2646850700005
-13390.79079079079 1179.1665072243052
-13361.461461461462 1172.0752110550814
-13332.132132132132 1164.9907965623281
-13302.802802802802 1157.9132637460464
-13273.473473473474 1150.8426126062361
-13244.144144144144 1143.7788431428974
-13214.814814814816 1136.7219553560296
-13185.485485485486 1129.671949245633
-13156.156156156156 1122.6288248117078
-13126.826826826828 1115.592582054254
-13097.497497497498 1108.5632209732714
-13068.168168168168 1101.5407415687598
-13038.83883883884 1094.5251438407197
-13009.50950950951 1087.5164277891506
-12980.18018018018 1080.5145934140526
-12950.850850850851 1073.5196407154265
-12921.521521521521 1066.5315696932714
-12892.192192192193 1059.5503803475879
-12862.862862862863 1052.5760726783749
-12833.533533533533 1045.6086466856334
-12804.204204204205 1038.6481023693639
-12774.874874874875 1031.694439729565
-12745.545545545545 1024.7476587662375
-12716.216216216217 1017.8077594793815
-12686.886886886887 1010.8747418689961
-12657.557557557557 1003.9486059350822
-12628.228228228229 997.0293516776403
-12598.898898898899 990.1169790966685
-12569.56956956957 983.2114881921691
-12540.24024024024 976.3128789641403
-12510.91091091091 969.421151412583
-12481.581581581582 962.5363055374967
-12452.252252252252 955.6583413388819
-12422.922922922922 948.7872588167381
-12393.593593593594 941.9230579710659
-12364.264264264264 935.0657388018647
-12334.934934934934 928.2153013091349
-12305.605605605606 921.3717454928767
-12276.276276276276 914.5350713530895
-12246.946946946948 907.7052788897738
-12217.617617617618 900.8823681029291
-12188.288288288288 894.0663389925551
-12158.95895895896 887.2571915586534
-12129.62962962963 880.4549258012223
-12100.3003003003 873.6595417202623
-12070.970970970971 866.8710393157742
-12041.641641641641 860.0894185877571
-12012.312312312311 853.3146795362111
-11982.982982982983 846.5468221611366
-11953.653653653653 839.7858464625331
-11924.324324324325 833.0317524404015
-11894.994994994995 826.2845400947401
-11865.665665665665 819.5442094255507
-11836.336336336337 812.8107604328327
-11807.007007007007 806.0841931165858
-11777.677677677677 799.3645074768094
-11748.348348348349 792.651703513505
-11719.019019019019 785.9457812266721
-11689.68968968969 779.2467406163103
-11660.36036036036 772.5545816824194
-11631.03103103103 765.8693044250001
-11601.701701701702 759.1909088440523
-11572.372372372372 752.519394939575
-11543.043043043042 745.8547627115697
-11513.713713713714 739.1970121600355
-11484.384384384384 732.5461432849722
-11455.055055055054 725.9021560863805
-11425.725725725726 719.2650505642598
-11396.396396396396 712.6348267186106
-11367.067067067068 706.0114845494329
-11337.737737737738 699.3950240567258
-11308.408408408408 692.7854452404902
-11279.07907907908 686.1827481007263
-11249.74974974975 679.5869326374332
-11220.42042042042 672.9979988506113
-11191.091091091092 666.4159467402612
-11161.761761761762 659.8407763063819
-11132.432432432432 653.2724875489739
-11103.103103103103 646.7110804680376
-11073.773773773773 640.1565550635721
-11044.444444444445 633.6089113355783
-11015.115115115115 627.0681492840554
-10985.785785785785 620.5342689090037
-10956.456456456457 614.0072702104237
-10927.127127127127 607.4871531883143
-10897.797797797797 600.9739178426764
-10868.468468468469 594.4675641735103
-10839.139139139139 587.9680921808149
-10809.809809809809 581.4755018645908
-10780.48048048048 574.9897932248384
-10751.15115115115 568.5109662615569
-10721.821821821823 562.0390209747468
-10692.492492492493 555.573957364408
-10663.163163163163 549.1157754305402
-10633.833833833834 542.664475173144
-10604.504504504504 536.2200565922187
-10575.175175175174 529.782519687765
-10545.845845845846 523.3518644597827
-10516.516516516516 516.9280909082711
-10487.187187187186 510.5111990332309
-10457.857857857858 504.10118883466225
-10428.528528528528 497.6980603125646
-10399.1991991992 491.3018134669387
-10369.86986986987 484.9124482977836
-10340.54054054054 478.5299648050998
-10311.211211211212 472.15436298888767
-10281.881881881882 465.78564284914637
-10252.552552552552 459.42380438587634
-10223.223223223224 453.068847599078
-10193.893893893894 446.7207724887505
-10164.564564564565 440.3795790548945
-10135.235235235235 434.0452672975098
-10105.905905905905 427.71783721659585
-10076.576576576577 421.39728881215365
-10047.247247247247 415.0836220841827
-10017.917917917917 408.7768370326828
-9988.58858858859 402.4769336576544
-9959.25925925926 396.18391195909703
-9929.92992992993 389.89777193701116
-9900.600600600601 383.61851359139655
-9871.271271271271 379.81680759292374
-9841.941941941943 376.0736349225741
-9812.612612612613 372.3373439286954
-9783.283283283283 368.607934611288
-9753.953953953955 364.88540697035216
-9724.624624624625 361.16976100588715
-9695.295295295295 357.46099671789364
-9665.965965965966 353.7591141063715
-9636.636636636636 350.0641131713204
-9607.307307307306 346.3759939127407
-9577.977977977978 342.69475633063234
-9548.648648648648 339.02040042499505
-9519.31931931932 335.35292619582935
-9489.98998998999 331.6923336431345
-9460.66066066066 328.0386227669111
-9431.331331331332 324.3917935671592
-9402.002002002002 320.7518460438781
-9372.672672672672 317.11878019706853
-9343.343343343344 313.4925960267302
-9314.014014014014 309.87329353286316
-9284.684684684684 306.26087271546726
-9255.355355355356 302.65533357454285
-9226.026026026026 299.0566761100896
-9196.696696696697 295.4649003221077
-9167.367367367367 291.8800062105969
-9138.038038038037 288.3019937755573
-9108.70870870871 284.73086301698925
-9079.37937937938 281.1666139348923
-9050.05005005005 277.60924652926656
-9020.720720720721 274.0587608001123
-8991.391391391391 270.51515674742905
-8962.062062062061 266.9784343712171
-8932.732732732733 263.4485936714767
-8903.403403403403 259.9256346482073
-8874.074074074075 256.40955730140934
-8844.744744744745 252.90036163108243
-8815.415415415415 249.3980476372268
-8786.086086086087 245.90261531984265
-8756.756756756757 242.41406467892955
-8727.427427427427 238.93239571448782
-8698.098098098098 235.45760842651748
-8668.768768768768 231.98970281501818
-8639.43943943944 228.52867887999037
-8610.11011011011 225.0745366214336
-8580.78078078078 221.6272760393481
-8551.451451451452 218.18689713373408
-8522.122122122122 214.75339990459122
-8492.792792792792 211.3267843519195
-8463.463463463464 207.9070504757193
-8434.134134134134 204.49419827599013
-8404.804804804804 201.08822775273222
-8375.475475475476 197.6891389059458
-8346.146146146146 194.29693173563044
-8316.816816816818 190.91160624178656
-8287.487487487488 187.53316242441372
-8258.158158158158 184.16160028351226
-8228.82882882883 180.79691981908206
-8199.4994994995 177.43912103112314
-8170.17017017017 174.08820391963548
-8140.84084084084 170.74416848461897
-8111.511511511511 167.40701472607384
-8082.182182182182 164.07674264399998
-8052.852852852853 160.75335223839738
-8023.523523523523 157.43684350926594
-7994.194194194194 154.12721645660588
-7964.864864864865 150.82447108041708
-7935.535535535536 147.52860738069955
-7906.206206206206 144.23962535745318
-7876.876876876877 140.9575250106783
-7847.547547547548 137.68230634037445
-7818.218218218218 134.41396934654188
-7788.888888888889 131.15251402918068
-7759.55955955956 127.89794038829086
-7730.2302302302305 124.6502484238722
-7700.9009009009005 121.40943813592469
-7671.571571571571 118.17550952444844
-7642.242242242242 114.9484625894437
-7612.912912912913 111.7282973309101
-7583.583583583583 108.51501374884765
-7554.254254254254 105.30861184325659
-7524.924924924925 102.10909161413667
-7495.595595595596 98.91645306148814
-7466.266266266266 95.73069618531088
-7436.936936936937 92.55182098560488
-7407.607607607608 89.37982746237014
-7378.278278278278 86.21471561560656
-7348.948948948949 83.05648544531425
-7319.61961961962 79.90513695149332
-7290.290290290291 76.76067013414365
-7260.960960960961 73.62308499326525
-7231.6316316316315 70.49238152885812
-7202.302302302302 67.36855974092225
-7172.972972972973 64.25161962945754
-7143.643643643643 61.14156119446409
-7114.314314314314 58.03838443594202
-7084.984984984985 54.94208935389122
-7055.655655655655 51.852675948311685
-7026.326326326326 48.7701442192033
-6996.996996996997 45.6944941665663
-6967.667667667668 42.625725790400566
-6938.338338338338 39.56383909070598
-6909.009009009009 36.50883406748278
-6879.67967967968 33.460710720730845
-6850.350350350351 30.419469050450175
-6821.021021021021 27.38510905664066
-6791.691691691692 24.357630739302408
-6762.362362362363 21.337034098435538
-6733.0330330330335 18.323319134039934
-6703.7037037037035 15.316485846115484
-6674.374374374374 12.316534234662413
-6645.045045045045 9.323464299680609
-6615.715715715715 6.337276041169957
-6586.386386386386 3.357969459130686
-6557.057057057057 0.3855445535626245
-6527.727727727728 -2.5799986755341706
-6498.398398398398 -5.538660228159699
-6469.069069069069 -8.490440104313905
-6439.73973973974 -11.4353383039969
-6410.410410410411 -14.373354827208573
-6381.081081081081 -17.30448967394915
-6351.751751751752 -20.22874284421829
-6322.422422422423 -23.146114338016105
-6293.093093093093 -26.05660415534288
-6263.763763763764 -28.96021229619828
-6234.4344344344345 -31.856938760582352
-6205.105105105105 -34.74678354849516
-6175.775775775775 -37.629746659936814
-6146.446446446446 -40.50582809490709
-6117.117117117117 -43.37502785340615
-6087.787787787788 -46.23734593543395
-6058.458458458458 -49.09278234099054
-6029.129129129129 -50.96230349104218
-5999.7997997998 -52.428164367843976
-5970.470470470471 -53.88714356817451
-5941.141141141141 -55.33924109203383
-5911.811811811812 -56.78445693942186
-5882.482482482483 -58.22279111033859
-5853.153153153153 -59.654243604784114
-5823.823823823824 -61.078814422758285
-5794.494494494495 -62.496503564261246
-5765.1651651651655 -63.90731102929297
-5735.8358358358355 -65.3112368178534
-5706.506506506506 -66.70828092994256
-5677.177177177177 -68.09844336556043
-5647.847847847848 -69.48172412470703
-5618.518518518518 -70.85812320738242
-5589.189189189189 -72.22764061358652
-5559.85985985986 -73.59027634331932
-5530.53053053053 -74.94603039658091
-5501.201201201201 -76.2949027733712
-5471.871871871872 -77.63689347369024
-5442.542542542543 -78.97200249753797
-5413.213213213213 -80.3002298449145
-5383.883883883884 -81.62157551581971
-5354.554554554555 -82.93603951025366
-5325.225225225226 -84.24362182821636
-5295.895895895896 -85.54432246970782
-5266.5665665665665 -86.83814143472797
-5237.237237237237 -88.12507872327687
-5207.907907907908 -89.40513433535449
-5178.578578578578 -90.67830827096088
-5149.249249249249 -91.94460053009598
-5119.91991991992 -93.2040111127598
-5090.59059059059 -94.4565400189524
-5061.261261261261 -95.7021872486737
-5031.931931931932 -96.94095280192373
-5002.602602602603 -98.17283667870248
-4973.273273273273 -99.39783887901001
-4943.943943943944 -100.61595940284626
-4914.614614614615 -101.82719825021121
-4885.285285285286 -103.03155542110491
-4855.955955955956 -104.22903091552739
-4826.626626626627 -105.41962473347853
-4797.2972972972975 -106.60333687495844
-4767.9679679679675 -107.78016733996712
-4738.638638638638 -108.95011612850449
-4709.309309309309 -110.11318324057058
-4679.97997997998 -111.26936867616541
-4650.65065065065 -112.41867243528903
-4621.321321321321 -113.56109451794131
-4591.991991991992 -114.69663492412238
-4562.662662662663 -115.82529365383215
-4533.333333333333 -116.94707070707068
-4504.004004004004 -118.06196608383792
-4474.674674674675 -119.16997978413389
-4445.345345345346 -120.2711118079586
-4416.016016016016 -121.36536215531208
-4386.686686686687 -122.45273082619426
-4357.357357357358 -123.53321782060517
-4328.028028028028 -124.60682313854483
-4298.6986986986985 -125.67354678001321
-4269.369369369369 -126.73338874501033
-4240.04004004004 -127.78634903353617
-4210.71071071071 -128.8324276455908
-4181.381381381381 -129.8716245811741
-4152.052052052052 -130.90393984028614
-4122.722722722723 -131.92937342292691
-4093.3933933933936 -132.94792532909645
-4064.064064064064 -133.95959555879472
-4034.734734734735 -134.96438411202172
-4005.4054054054054 -135.96229098877745
-3976.076076076076 -136.95331618906192
-3946.746746746747 -137.9374597128751
-3917.4174174174173 -138.91472156021703
-3888.088088088088 -139.88510173108767
-3858.7587587587586 -140.84860022548708
-3829.4294294294295 -141.8052170434152
-3800.1001001001 -142.75495218487208
-3770.770770770771 -143.69780564985766
-3741.4414414414414 -144.63377743837202
-3712.1121121121123 -145.56286755041506
-3682.7827827827828 -146.48507598598687
-3653.4534534534537 -147.40040274508738
-3624.124124124124 -148.30884782771668
-3594.7947947947946 -149.21041123387468
-3565.4654654654655 -150.1050929635614
-3536.136136136136 -150.99289301677686
-3506.806806806807 -151.87381139352107
-3477.4774774774774 -152.747848093794
-3448.1481481481483 -153.61500311759568
-3418.8188188188187 -154.47527646492608
-3389.4894894894896 -155.32866813578522
-3360.16016016016 -156.1751781301731
-3330.830830830831 -157.0148064480897
-3301.5015015015015 -157.84755308953504
-3272.1721721721724 -158.6734180545091
-3242.842842842843 -159.49240134301192
-3213.5135135135133 -160.30450295504346
-3184.1841841841842 -161.10972289060373
-3154.8548548548547 -161.90806114969274
-3125.5255255255256 -162.69951773231048
-3096.196196196196 -163.48409263845699
-3066.866866866867 -164.2617858681322
-3037.5375375375374 -165.03259742133613
-3008.2082082082084 -165.7965272980688
-2978.878878878879 -166.55357549833025
-2949.5495495495497 -167.30374202212036
-2920.22022022022 -168.04702686943926
-2890.890890890891 -168.78343004028687
-2861.5615615615616 -169.51295153466322
-2832.232232232232 -170.23559135256832
-2802.902902902903 -170.95134949400213
-2773.5735735735734 -171.66022595896467
-2744.2442442442443 -172.36222074745595
-2714.914914914915 -173.057333859476
-2685.5855855855857 -173.74556529502473
-2656.256256256256 -174.4269150541022
-2626.926926926927 -175.10138313670842
-2597.5975975975975 -175.7689695428434
-2568.2682682682685 -176.42967427250707
-2538.938938938939 -177.0834973256995
-2509.60960960961 -177.73043870242066
-2480.2802802802803 -178.37049840267056
-2450.9509509509508 -179.00367642644918
-2421.6216216216217 -179.62997277375655
-2392.292292292292 -180.24938744459263
-2362.962962962963 -180.86192043895744
-2333.6336336336335 -181.46757175685102
-2304.3043043043044 -182.06634139827332
-2274.974974974975 -182.65822936322434
-2245.645645645646 -183.24323565170408
-2216.3163163163163 -183.8213602637126
-2186.986986986987 -183.73240128550563
-2157.6576576576576 -182.81373649052978
-2128.3283283283286 -181.89507169555395
-2098.998998998999 -180.97640690057807
-2069.6696696696695 -180.05774210560224
-2040.3403403403404 -179.1390773106264
-2011.011011011011 -178.22041251565054
-1981.6816816816818 -177.30174772067468
-1952.3523523523525 -176.38308292569883
-1923.023023023023 -175.46441813072298
-1893.6936936936936 -174.54575333574712
-1864.3643643643643 -173.6270885407713
-1835.035035035035 -172.70842374579544
-1805.7057057057057 -171.7897589508196
-1776.3763763763764 -170.87109415584374
-1747.047047047047 -169.95242936086788
-1717.7177177177177 -169.03376456589206
-1688.3883883883884 -168.1150997709162
-1659.059059059059 -167.19643497594035
-1629.7297297297298 -166.2777701809645
-1600.4004004004005 -165.35910538598864
-1571.0710710710712 -164.44044059101282
-1541.7417417417416 -163.52177579603693
-1512.4124124124123 -162.6031110010611
-1483.083083083083 -161.68444620608525
-1453.7537537537537 -160.7657814111094
-1424.4244244244244 -159.84711661613358
-1395.095095095095 -158.9284518211577
-1365.7657657657658 -158.00978702618187
-1336.4364364364365 -157.09112223120601
-1307.1071071071071 -156.17245743623016
-1277.7777777777778 -155.25379264125434
-1248.4484484484485 -154.33512784627845
-1219.1191191191192 -153.41646305130263
-1189.78978978979 -152.49779825632677
-1160.4604604604604 -151.57913346135092
-1131.131131131131 -150.66046866637507
-1101.8018018018017 -149.7418038713992
-1072.4724724724724 -148.8231390764234
-1043.143143143143 -147.90447428144753
-1013.8138138138138 -146.98580948647168
-984.4844844844845 -146.06714469149583
-955.1551551551552 -145.14847989651997
-925.8258258258259 -144.22981510154415
-896.4964964964965 -143.3111503065683
-867.1671671671671 -142.39248551159244
-837.8378378378378 -141.4738207166166
-808.5085085085085 -140.55515592164073
-779.1791791791792 -139.63649112666488
-749.8498498498499 -138.71782633168905
-720.5205205205206 -137.7991615367132
-691.1911911911911 -136.88049674173735
-661.8618618618618 -135.9618319467615
-632.5325325325325 -135.04316715178564
-603.2032032032032 -134.12450235680978
-573.8738738738739 -133.20583756183396
-544.5445445445446 -132.2871727668581
-515.2152152152153 -131.36850797188225
-485.8858858858859 -130.4498431769064
-456.55655655655653 -129.53117838193054
-427.2272272272272 -128.61251358695472
-397.8978978978979 -127.69384879197885
-368.5685685685686 -126.77518399700301
-339.2392392392392 -125.85651920202716
-309.9099099099099 -124.9378544070513
-280.5805805805806 -124.01918961207546
-251.25125125125126 -123.10052481709961
-221.92192192192192 -122.18186002212377
-192.59259259259258 -121.26319522714792
-163.26326326326327 -120.34453043217206
-133.93393393393393 -119.42586563719622
-104.6046046046046 -118.50720084222037
-75.27527527527528 -117.58853604724452
-45.945945945945944 -116.66987125226868
-16.616616616616618 -115.75120645729282
12.712712712712714 -114.83254166231697
42.04204204204204 -113.91387686734113
71.37137137137137 -112.99521207236528
100.70070070070071 -112.07654727738942
130.03003003003002 -111.15788248241358
159.35935935935936 -110.23921768743773
188.6886886886887 -109.32055289246188
218.018018018018 -108.40188809748604
247.34734734734735 -107.48322330251018
276.67667667667666 -106.56455850753434
306.00600600600603 -105.64589371255849
335.33533533533534 -104.72722891758264
364.66466466466466 -103.8085641226068
393.99399399399397 -102.88989932763094
423.32332332332334 -101.97123453265509
452.65265265265265 -101.05256973767925
481.98198198198196 -100.1339049427034
511.31131131131133 -99.21524014772754
540.6406406406406 -98.2965753527517
569.96996996997 -97.37791055777585
599.2992992992993 -96.45924576280001
628.6286286286286 -95.54058096782416
657.957957957958 -94.6219161728483
687.2872872872873 -93.70325137787245
716.6166166166166 -92.78458658289661
745.9459459459459 -91.86592178792075
775.2752752752752 -90.94725699294492
804.6046046046046 -90.02859219796906
833.933933933934 -89.10992740299321
863.2632632632633 -88.19126260801737
892.5925925925926 -87.27259781304151
921.9219219219219 -86.35393301806567
951.2512512512512 -85.43526822308982
980.5805805805805 -84.51660342811397
1009.9099099099099 -83.59793863313813
1039.2392392392392 -82.67927383816227
1068.5685685685685 -81.76060904318643
1097.8978978978978 -80.84194424821058
1127.2272272272273 -79.92327945323473
1156.5565565565566 -79.00461465825887
1185.885885885886 -78.08594986328302
1215.2152152152153 -77.16728506830718
1244.5445445445446 -76.24862027333134
1273.873873873874 -75.32995547835549
1303.2032032032032 -74.41129068337963
1332.5325325325325 -73.49262588840378
1361.8618618618618 -72.57396109342794
1391.1911911911911 -71.6552962984521
1420.5205205205204 -70.73663150347625
1449.8498498498498 -69.81796670850039
1479.179179179179 -68.89930191352454
1508.5085085085086 -67.98063711854869
1537.837837837838 -67.06197232357285
1567.1671671671672 -66.14330752859699
1596.4964964964965 -65.22464273362115
1625.8258258258259 -64.3059779386453
1655.1551551551552 -63.38731314366945
1684.4844844844845 -62.4686483486936
1713.8138138138138 -61.54998355371775
1743.143143143143 -60.631318758741905
1772.4724724724724 -59.71265396376606
1801.8018018018017 -58.79398916879021
1831.131131131131 -57.87532437381436
1860.4604604604604 -56.95665957883851
1889.78978978979 -56.03799478386266
1919.1191191191192 -55.11932998888681
1948.4484484484485 -54.200665193910964
1977.7777777777778 -53.28200039893511
2007.1071071071071 -52.363335603959264
2036.4364364364365 -51.44467080898342
2065.765765765766 -50.526006014007564
2095.095095095095 -49.607341219031724
2124.4244244244246 -48.68867642405587
2153.7537537537537 -47.77001162908003
2183.0830830830832 -46.85134683410416
2212.4124124124123 -45.93268203912832
2241.741741741742 -45.01401724415247
2271.071071071071 -44.09535244917663
2300.4004004004005 -43.17668765420078
2329.7297297297296 -42.25802285922494
2359.059059059059 -41.33935806424908
2388.388388388388 -40.420693269273244
2417.7177177177177 -39.50202847429739
2447.0470470470473 -38.583363679321536
2476.3763763763764 -37.66469888434568
2505.705705705706 -36.74603408936983
2535.035035035035 -35.82736929439399
2564.3643643643645 -34.908704499418135
2593.6936936936936 -33.990039704442296
2623.023023023023 -33.07137490946644
2652.352352352352 -32.1527101144906
2681.6816816816818 -31.23404531951475
2711.011011011011 -30.31538052453891
2740.3403403403404 -29.39671572956304
2769.6696696696695 -28.478050934587202
2798.998998998999 -27.559386139611348
2828.3283283283286 -26.640721344635494
2857.6576576576576 -25.722056549659655
2886.986986986987 -24.8033917546838
2916.3163163163163 -23.88472695970796
2945.645645645646 -22.966062164732108
2974.974974974975 -22.04739736975627
3004.3043043043044 -21.128732574780415
3033.6336336336335 -20.21006777980456
3062.962962962963 -19.291402984828707
3092.292292292292 -18.372738189852868
3121.6216216216217 -17.454073394877014
3150.9509509509508 -16.535408599901174
3180.2802802802803 -15.61674380492532
3209.60960960961 -14.698079009949467
3238.938938938939 -13.779414214973627
3268.2682682682685 -12.860749419997774
3297.5975975975975 -11.94208462502192
3326.926926926927 -11.023419830046066
3356.256256256256 -10.104755035070227
3385.5855855855857 -9.186090240094373
3414.914914914915 -8.267425445118533
3444.2442442442443 -7.34876065014268
3473.5735735735734 -6.43009585516684
3502.902902902903 -5.511431060190986
3532.232232232232 -4.592766265215147
3561.5615615615616 -3.674101470239293
3590.890890890891 -2.755436675263425
3620.22022022022 -1.8367718802875856
3649.5495495495497 -0.9181070853117319
3678.878878878879 0.0005577096641076196
3708.2082082082084 0.9192225046399614
3737.5375375375374 1.8378872996158009
3766.866866866867 2.7565520945916546
3796.196196196196 3.675216889567494
3825.5255255255256 4.593881684543348
3854.8548548548547 5.512546479519202
3884.1841841841842 6.431211274495055
3913.5135135135133 7.349876069470895
3942.842842842843 8.268540864446749
3972.1721721721724 9.187205659422602
4001.5015015015015 10.105870454398442
4030.830830830831 11.024535249374296
4060.16016016016 11.943200044350135
4089.4894894894896 12.861864839326003
4118.818818818819 13.780529634301828
4148.148148148148 14.699194429277682
4177.477477477478 15.617859224253536
4206.806806806807 16.53652401922939
4236.136136136136 17.455188814205215
4265.465465465465 18.37385360918107
4294.794794794795 19.29251840415695
4324.124124124124 20.211183199132776
4353.453453453453 21.12984799410863
4382.782782782783 22.048512789084484
4412.112112112112 22.967177584060337
4441.441441441441 23.885842379036163
4470.7707707707705 24.804507174012016
4500.1001001001005 25.72317196898787
4529.42942942943 26.641836763963724
4558.758758758759 27.560501558939578
4588.088088088088 28.479166353915403
4617.417417417418 29.397831148891285
4646.746746746747 30.31649594386711
4676.076076076076 31.235160738842964
4705.405405405405 32.15382553381879
4734.734734734735 33.07249032879467
4764.064064064064 33.9911551237705
4793.393393393393 34.90981991874635
4822.722722722723 35.828484713722204
4852.052052052052 36.74714950869806
4881.381381381381 37.66581430367391
4910.71071071071 38.58447909864974
4940.04004004004 39.50314389362562
4969.369369369369 40.421808688601445
4998.6986986986985 41.3404734835773
5028.028028028028 42.259138278553124
5057.357357357358 43.177803073529006
5086.686686686687 44.09646786850483
5116.016016016016 45.015132663480685
5145.345345345346 45.93379745845657
5174.674674674675 46.85246225343239
5204.004004004004 47.771127048408246
5233.333333333333 48.68979184338407
5262.662662662663 49.608456638359954
5291.991991991992 50.52712143333578
5321.321321321321 51.44578622831163
5350.65065065065 52.36445102328746
5379.97997997998 53.28311581826334
5409.309309309309 54.201780613239194
5438.638638638638 55.12044540821502
5467.9679679679675 56.03911020319087
5497.2972972972975 56.95777499816673
5526.626626626627 57.87643979314258
5555.955955955956 58.795104588118406
5585.285285285286 59.71376938309429
5614.614614614615 60.63243417807011
5643.943943943944 61.55109897304597
5673.273273273273 62.46976376802182
5702.602602602603 63.388428562997674
5731.931931931932 64.3071616761907
5761.261261261261 65.2302369937505
5790.59059059059 66.16019398778155
5819.91991991992 67.09703265828392
5849.249249249249 68.04075300525751
5878.578578578578 68.99135502870236
5907.907907907908 69.94883872861853
5937.237237237237 70.91320410500592
5966.5665665665665 71.88445115786458
5995.895895895896 72.86257988719449
6025.225225225226 73.84759029299569
6054.554554554555 74.83948237526818
6083.883883883884 75.8382561340119
6113.213213213213 76.84391156922689
6142.542542542543 77.85644868091315
6171.871871871872 78.87586746907067
6201.201201201201 79.90216793369946
6230.53053053053 80.93535007479952
6259.85985985986 81.97541389237088
6289.189189189189 83.02235938641343
6318.518518518518 84.07618655692728
6347.847847847848 85.13689540391242
6377.177177177177 86.20448592736881
6406.506506506506 87.27895812729645
6435.8358358358355 88.36031200369537
6465.1651651651655 89.44854755656557
6494.494494494495 90.54366478590703
6523.823823823824 91.64566369171975
6553.153153153153 92.75454427400369
6582.482482482483 93.87030653275902
6611.811811811812 94.99295046798551
6641.141141141141 96.1224760796833
6670.470470470471 97.25888336785235
6699.7997997998 98.40217233249264
6729.129129129129 99.55234297360423
6758.458458458458 100.70939529118708
6787.787787787788 101.87332928524121
6817.117117117117 103.04414495576658
6846.446446446446 104.2218423027632
6875.775775775775 105.40642132623113
6905.105105105105 106.59788202617032
6934.4344344344345 107.79622440258076
6963.763763763764 109.00144845546248
6993.093093093093 110.21355418481541
7022.422422422423 111.4325415906397
7051.751751751752 112.65841067293519
7081.081081081081 113.89116143170196
7110.410410410411 115.13079386694002
7139.73973973974 116.37730797864934
7169.069069069069 117.6307037668299
7198.398398398398 118.89098123148173
7227.727727727728 120.15814037260483
7257.057057057057 121.43218119019922
7286.386386386386 122.71310368426484
7315.715715715715 124.00090785480175
7345.045045045045 125.29559370180993
7374.374374374374 126.59716122528936
7403.7037037037035 127.90561042524004
7433.0330330330335 129.22094130166204
7462.362362362363 130.54315385455527
7491.691691691692 131.87224808391977
7521.021021021021 133.2082239897555
7550.350350350351 134.55108157206257
7579.67967967968 135.90082083084087
7609.009009009009 137.2574417660904
7638.338338338338 138.62094437781124
7667.667667667668 139.99132866600337
7696.996996996997 141.36859463066673
7726.326326326326 142.7527422718013
7755.655655655655 144.1437715894072
7784.984984984985 145.5416825834844
7814.314314314314 146.9464752540328
7843.643643643643 148.3581496010525
7872.972972972973 149.77670562454347
7902.302302302302 151.2021433245057
7931.6316316316315 152.6344627009392
7960.960960960961 154.07366375384393
7990.290290290291 155.51974648322
8019.61961961962 156.97271088906726
8048.948948948949 158.43255697138585
8078.278278278278 159.89928473017562
8107.607607607608 161.37289416543678
8136.936936936937 162.85338527716908
8166.266266266266 164.34075806537265
8195.595595595596 165.83501253004755
8224.924924924924 167.3361486711937
8254.254254254254 168.84416648881117
8283.583583583584 170.35906598289986
8312.912912912912 171.88084715345974
8342.242242242242 173.40951000049103
8371.571571571572 174.94505452399352
8400.9009009009 176.48748072396717
8430.23023023023 178.0367886004122
8459.559559559559 179.5929781533285
8488.888888888889 181.15604938271605
8518.218218218219 182.72600228857493
8547.547547547547 184.3028368709049
8576.876876876877 185.88655312970627
8606.206206206207 187.47715106497895
8635.535535535535 189.07463067672276
8664.864864864865 190.6789919649379
8694.194194194195 192.29023492962438
8723.523523523523 193.908359570782
8752.852852852853 195.53336588841097
8782.182182182181 197.16525388251108
8811.511511511511 198.80402355308257
8840.840840840841 200.4496749001254
8870.17017017017 202.10220792363933
8899.4994994995 203.76162262362462
8928.82882882883 205.42791900008123
8958.158158158158 207.10109705300897
8987.487487487488 208.78115678240803
9016.816816816818 210.4680981882784
9046.146146146146 212.16192127061993
9075.475475475476 213.86262602943282
9104.804804804804 215.57021246471695
9134.134134134134 217.28468057647237
9163.463463463464 219.00603036469906
9192.792792792792 220.73426182939693
9222.122122122122 222.4693749705662
9251.451451451452 224.21136978820667
9280.78078078078 225.96024628231834
9310.11011011011 227.71600445290136
9339.43943943944 229.4786442999557
9368.768768768768 231.24816582348112
9398.098098098098 233.024569023478
9427.427427427427 234.80785389994594
9456.756756756757 236.5980204528853
9486.086086086087 238.39506868229597
9515.415415415415 240.19899858817774
9544.744744744745 242.0098101705309
9574.074074074075 243.82750342935532
9603.403403403403 245.65207836465092
9632.732732732733 247.48353497641793
9662.062062062061 249.32187326465606
9691.391391391391 251.1670932293655
9720.720720720721 253.0191948705463
9750.05005005005 254.87817818819818
9779.37937937938 256.74404318232143
9808.70870870871 258.61678985291604
9838.038038038037 260.49641819998175
9867.367367367367 262.3829282235189
9896.696696696697 264.27631992352724
9926.026026026026 266.17659330000674
9955.355355355356 268.0837483529576
9984.684684684684 269.9977850823797
10014.014014014014 271.9187034882731
10043.343343343344 273.8465035706377
10072.672672672672 275.7811853294736
10102.002002002002 277.7227487647808
10131.331331331332 279.6711938765593
10160.66066066066 281.62652066480894
10189.98998998999 283.58872912952995
10219.31931931932 285.5578192707223
10248.648648648648 287.53379108838567
10277.977977977978 289.5166445825205
10307.307307307306 291.50637975312645
10336.636636636636 293.5029966002038
10365.965965965966 295.5064951237524
10395.295295295295 297.5168753237722
10424.624624624625 299.5341372002634
10453.953953953955 301.55828075322574
10483.283283283283 303.5893059826593
10512.612612612613 305.62721288856426
10541.941941941943 307.6720014709405
10571.271271271271 309.72367172978784
10600.600600600601 311.7822236651066
10629.92992992993 313.8476572768965
10659.25925925926 315.91997256515776
10688.58858858859 317.9991695298903
10717.917917917917 320.085248171094
10747.247247247247 322.1782084887691
10776.576576576577 324.27805048291543
10805.905905905905 326.38477415353293
10835.235235235235 328.4983795006218
10864.564564564565 330.61886652418195
10893.893893893894 332.74623522421325
10923.223223223224 334.8804856007159
10952.552552552552 337.02161765368976
10981.881881881882 339.16963138313486
11011.211211211212 341.32452678905145
11040.54054054054 343.486303871439
11069.86986986987 345.654962630298
11099.1991991992 347.83050306562825
11128.528528528528 350.0129251774297
11157.857857857858 352.2022289657025
11187.187187187186 354.39841443044645
11216.516516516516 356.6014815716618
11245.845845845846 358.8114303893484
11275.175175175174 361.0282608835061
11304.504504504504 363.25197305413525
11333.833833833834 365.4825669012357
11363.163163163163 367.7200424248072
11392.492492492493 369.9643996248501
11421.821821821823 372.21563850136425
11451.15115115115 374.47375905434967
11480.48048048048 376.7387612838064
11509.809809809809 379.01064518973425
11539.139139139139 381.28941077213346
11568.468468468469 383.57505803100406
11597.797797797797 385.8675869663457
11627.127127127127 388.1669975781589
11656.456456456457 390.473289866443
11685.785785785785 392.7864638311986
11715.115115115115 395.10651947242536
11744.444444444445 397.4334567901236
11773.773773773773 399.76727578429285
11803.103103103103 402.10797645493346
11832.432432432432 404.4555588020453
11861.761761761762 406.8100228256285
11891.091091091092 409.17136852568296
11920.42042042042 411.5395959022085
11949.74974974975 413.9147049552055
11979.07907907908 416.29669568467375
12008.408408408408 418.68556809061306
12037.737737737738 421.08132217302403
12067.067067067068 423.48395793190593
12096.396396396396 425.89347536725927
12125.725725725726 428.30987447908376
12155.055055055054 430.7331552673795
12184.384384384384 433.16331773214654
12213.713713713714 435.60036187338494
12243.043043043042 438.04428769109455
12272.372372372372 440.4950951852753
12301.701701701702 442.9527843559276
12331.03103103103 445.4173552030509
12360.36036036036 447.8888077266456
12389.68968968969 450.3671419267116
12419.019019019019 452.85235780324876
12448.348348348349 455.3444553562572
12477.677677677677 457.8434345857369
12507.007007007007 460.349295491688
12536.336336336337 462.8620380741103
12565.665665665665 465.38166233300376
12594.994994994995 467.9081682683685
12624.324324324325 470.44155588020465
12653.653653653653 472.9818251685119
12682.982982982983 475.5289761332906
12712.312312312311 478.08300877454025
12741.641641641641 480.6439230922615
12770.970970970971 483.2117190864539
12800.3003003003 485.7863967571175
12829.62962962963 488.36795610425247
12858.95895895896 490.95639712785874
12888.288288288288 493.55171982793604
12917.617617617618 496.1539242044849
12946.946946946948 498.7630102575049
12976.276276276276 501.37897798699595
13005.605605605606 504.0018273929586
13034.934934934934 506.63155847539235
13064.264264264264 509.26817123429737
13093.593593593594 511.91166566967377
13122.922922922922 514.5620417815213
13152.252252252252 517.2192995698402
13181.581581581582 519.8834390346304
13210.91091091091 522.5544601758916
13240.24024024024 525.2323629936244
13269.56956956957 527.9171474878283
13298.898898898899 530.6088136585033
13328.228228228229 533.3073615056499
13357.557557557557 536.0127910292675
13386.886886886887 538.7251022293565
13416.216216216217 541.4442951059168
13445.545545545545 544.1703696589483
13474.874874874875 546.9033258884511
13504.204204204205 549.6431637944252
13533.533533533533 552.3898833768703
13562.862862862863 555.143484635787
13592.192192192193 557.9039675711749
13621.521521521521 560.671332183034
13650.850850850851 563.4455784713643
13680.18018018018 566.2267064361658
13709.50950950951 569.0147160774388
13738.83883883884 571.809607395183
13768.168168168168 574.6113803893984
13797.497497497498 577.4200350600852
13826.826826826828 580.2355714072432
13856.156156156156 583.0579894308723
13885.485485485486 585.8872891309728
13914.814814814816 588.7234705075448
13944.144144144144 591.5665335605877
13973.473473473474 594.416478290102
14002.802802802802 597.2733046960875
14032.132132132132 600.1370127785444
14061.461461461462 603.0076025374725
14090.79079079079 605.8850739728719
14120.12012012012 608.7694270847426
14149.44944944945 611.6606618730845
14178.778778778778 614.5587783378975
14208.108108108108 617.463776479182
14237.437437437437 620.3756562969376
14266.766766766767 623.2944177911647
14296.096096096097 626.2200609618629
14325.425425425425 629.1525858090322
14354.754754754755 632.091992332673
14384.084084084085 635.0382805327852
14413.413413413413 637.9914504093683
14442.742742742743 640.951501962423
14472.072072072073 643.9184351919488
14501.401401401401 646.8922500979459
14530.730730730731 649.8729466804143
14560.06006006006 652.8605249393537
14589.38938938939 655.8549848747646
14618.71871871872 658.8563264866469
14648.048048048047 661.8645497750002
14677.377377377377 664.879654739825
14706.706706706707 667.901641381121
14736.036036036036 670.930509698888
14765.365365365366 673.9662596931266
14794.694694694695 677.0088913638365
14824.024024024024 680.0584047110174
14853.353353353354 683.1147997346698
14882.682682682682 686.1780764347931
14912.012012012012 689.248234811388
14941.341341341342 692.3252748644542
14970.67067067067 695.4091965939914
15000.0 698.5


==> solve_times.csv.txt <==
0 4.620783090591431 0.4418191909790039
1 19.740335941314697 0.3130829334259033
2 39.04859209060669 0.33121395111083984
3 6.076587915420532 0.30484509468078613
4 300.0 0.327955961227417
5 1.7884650230407715 0.37862682342529297
6 0.9698550701141357 0.292097806930542
7 1.0961551666259766 0.29949307441711426
8 1.1151628494262695 0.29715895652770996
9 300.0 0.3023340702056885
10 175.34777307510376 0.34171319007873535
11 23.472940921783447 0.3265950679779053
12 2.0854570865631104 0.3407471179962158
13 1.1819300651550293 0.3621859550476074
14 2.4401299953460693 0.3339099884033203
15 300.0 0.5248138904571533
16 300.0 0.4800748825073242
17 1.6007239818572998 0.3421628475189209
18 4.773322105407715 0.3395078182220459
19 1.1484379768371582 0.33620595932006836
20 1.539707899093628 0.33387112617492676
21 0.8974239826202393 0.30396389961242676
22 300.0 0.5067682266235352
23 300.0 0.3230431079864502
24 1.8364901542663574 0.31807613372802734
25 300.0 0.4212830066680908
26 10.127532958984375 0.3442208766937256
27 300.0 0.5212020874023438
28 4.969270944595337 0.3886690139770508
29 152.07039380073547 0.3402857780456543
30 300.0 0.3424360752105713
31 17.21222496032715 0.2767939567565918
32 2.2892038822174072 0.3587148189544678
33 300.0 0.3700549602508545
34 1.6035771369934082 0.31966304779052734
35 213.27319502830505 0.33937788009643555
36 2.84661602973938 0.37233400344848633
37 1.2920010089874268 0.3446171283721924
38 300.0 0.4010648727416992
39 300.0 0.5447449684143066
40 6.156337022781372 0.34342002868652344
41 300.0 0.4179859161376953
42 1.3774840831756592 0.32654309272766113
43 300.0 0.4397881031036377
44 12.300532102584839 0.4228370189666748
45 1.3172328472137451 0.3087921142578125
46 5.361425876617432 0.3783397674560547
47 3.1443419456481934 0.3199038505554199
48 1.4603838920593262 0.34665989875793457
49 300.0 0.3963298797607422
50 300.0 0.4310479164123535
51 0.9118659496307373 0.33429384231567383
52 1.283463954925537 0.32617688179016113
53 32.26177906990051 0.3581109046936035
54 35.23901009559631 0.2888331413269043
55 1.4347338676452637 0.36188387870788574
56 1.2158699035644531 0.35097599029541016
57 300.0 0.6320090293884277
58 4.9587249755859375 0.35291194915771484
59 1.7286078929901123 0.34500885009765625
60 9.326781988143921 0.3585052490234375
61 1.2260138988494873 0.3115568161010742
62 67.11103010177612 0.32129406929016113
63 4.146148920059204 0.3315451145172119
64 300.0 0.3654320240020752
65 0.9914839267730713 0.3119349479675293
66 0.9478120803833008 0.29849791526794434
67 16.77550983428955 0.3267850875854492
68 300.0 0.45398712158203125
69 300.0 0.5981578826904297
70 1.1657650470733643 0.34381675720214844
71 300.0 0.5015428066253662
72 12.341874837875366 0.3307461738586426
73 1.2250709533691406 0.31255078315734863
74 4.558938980102539 0.3071441650390625
75 4.116742849349976 0.34456300735473633
76 300.0 0.4675171375274658
77 1.129668951034546 0.3314399719238281
78 300.0 0.4273209571838379
79 9.051015853881836 0.32111096382141113
80 275.0667381286621 0.435319185256958
81 5.414758920669556 0.42820310592651367
82 1.1599419116973877 0.35921216011047363
83 1.3909239768981934 0.3148002624511719
84 22.660722017288208 0.3346841335296631
85 1.1535370349884033 0.26450395584106445
86 2.4942240715026855 0.3759768009185791
87 7.244441032409668 0.3648488521575928
88 12.018658876419067 0.35491108894348145
89 36.91394901275635 0.3382761478424072
90 3.710771083831787 0.35454797744750977
91 1.6375811100006104 0.34796714782714844
92 1.684122085571289 0.3508641719818115
93 1.5354869365692139 0.33080101013183594
94 300.0 0.4678840637207031
95 6.531174898147583 0.3345530033111572
96 21.122036933898926 0.3251018524169922
97 6.369953155517578 0.37532711029052734
98 2.7639548778533936 0.3883650302886963
99 1.2853279113769531 0.3112499713897705
100 300.0 0.5120518207550049
101 1.137294054031372 0.31310296058654785
102 2.488853931427002 0.32169103622436523
103 30.743340969085693 0.36652708053588867
104 0.9115641117095947 0.38428211212158203
105 1.441537857055664 0.2833089828491211
106 1.7879230976104736 0.35016298294067383
107 300.0 0.4859468936920166
108 4.339341163635254 0.35831189155578613
109 1.2104508876800537 0.3204500675201416
110 1.3834669589996338 0.3658151626586914
111 260.2751169204712 0.3364400863647461
112 3.459967851638794 0.37342405319213867
113 1.4914491176605225 0.33335304260253906
114 13.050225019454956 0.30762219429016113
115 300.0 0.40233397483825684
116 1.6867098808288574 0.3115122318267822
117 1.6143381595611572 0.3241589069366455
118 3.438878059387207 0.35224199295043945
119 2.3977670669555664 0.32358884811401367
120 0.997797966003418 0.36789488792419434
121 10.61972188949585 0.3068561553955078
122 1.178981065750122 0.371279239654541
123 3.8133480548858643 0.34522318840026855
124 300.0 0.4616739749908447
125 300.0 0.4483821392059326
126 7.824228048324585 0.34318113327026367
127 6.613552093505859 0.3421299457550049
128 11.23241901397705 0.3493328094482422
129 300.0 0.543025016784668
130 0.9882268905639648 0.4292750358581543
131 74.80544090270996 0.41994619369506836
132 300.0 0.5463719367980957
133 1.6603319644927979 0.32436203956604004
134 0.8833110332489014 0.3265666961669922
135 0.8127272129058838 0.3203589916229248
136 1.4306809902191162 0.30559206008911133
137 300.0 0.4000980854034424
138 29.555671215057373 0.3657040596008301
139 13.617982149124146 0.352935791015625
140 300.0 0.4050118923187256
141 1.0278940200805664 0.32325100898742676
142 7.8604631423950195 0.3829050064086914
143 1.5352509021759033 0.32546496391296387
144 2.3374149799346924 0.33121395111083984
145 1.0320091247558594 0.32171010971069336
146 1.2276489734649658 0.5557119846343994
147 300.0 0.6412620544433594
148 1.0938799381256104 0.30747103691101074
149 152.1322329044342 0.34290385246276855
150 300.0 0.4885551929473877
151 21.01644992828369 0.33234214782714844
152 1.109740972518921 0.3137397766113281
153 1.042382001876831 0.30243897438049316
154 300.0 0.543187141418457
155 0.8379590511322021 0.2954080104827881
156 300.0 0.5449590682983398
157 1.3193070888519287 0.3506028652191162
158 1.8767380714416504 0.3823270797729492
159 4.575019836425781 0.36400580406188965
160 30.98619294166565 0.33688807487487793
161 300.0 0.4704773426055908
162 300.0 0.3547849655151367
163 1.5265419483184814 0.3667747974395752
164 17.93289303779602 0.3498561382293701
165 300.0 0.4791140556335449
166 3.171823024749756 0.35451698303222656
167 300.0 0.5185239315032959
168 5.341701984405518 0.3018200397491455
169 1.0331528186798096 0.3242220878601074
170 1.4020822048187256 0.3447239398956299
171 300.0 0.4448528289794922
172 10.515752792358398 0.3440699577331543
173 0.9002010822296143 0.2853097915649414
174 1.1856119632720947 0.34706997871398926
175 300.0 0.5199229717254639
176 300.0 0.5099029541015625
177 1.0951502323150635 0.32407689094543457
178 300.0 0.40908312797546387
179 300.0 0.4009590148925781
180 300.0 0.6608278751373291
181 3.026829957962036 0.3554549217224121
182 3.416778802871704 0.37560009956359863
183 300.0 0.3995199203491211
184 1.1271018981933594 0.3241698741912842
185 4.262401103973389 0.35977697372436523
186 66.23694109916687 0.3480949401855469
187 2.0946619510650635 0.37369465827941895
188 0.8641219139099121 0.3426170349121094
189 10.846837997436523 0.3244357109069824
190 300.0 0.42070579528808594
191 300.0 0.36232519149780273
192 75.74651789665222 0.32036280632019043
193 1.086988925933838 0.29798007011413574
194 300.0 0.38297414779663086
195 300.0 0.45349597930908203
196 2.306044101715088 0.31357479095458984
197 300.0 0.5516910552978516
198 300.0 0.4781930446624756
199 1.193504810333252 0.35852980613708496
200 16.85807991027832 0.38201093673706055
201 5.512267112731934 0.3543379306793213
202 1.2601230144500732 0.33159494400024414
203 0.8562130928039551 0.311582088470459
204 0.9034860134124756 0.31925511360168457
205 5.663595914840698 0.34165501594543457
206 6.7478251457214355 0.3895590305328369
207 300.0 0.35100412368774414
208 2.4505958557128906 0.3377499580383301
209 17.455771923065186 0.43456482887268066
210 300.0 0.38603806495666504
211 300.0 0.4159572124481201
212 4.936098098754883 0.35225391387939453
213 300.0 0.42140674591064453
214 2.9014639854431152 0.35234999656677246
215 1.547048807144165 0.2651188373565674
216 6.953588962554932 0.3473029136657715
217 300.0 0.3631000518798828
218 6.475611925125122 0.38743090629577637
219 4.609353065490723 0.33554697036743164
220 4.865899085998535 0.3061408996582031
221 100.29939413070679 0.37490224838256836
222 300.0 0.45165085792541504
223 1.081895112991333 0.2960388660430908
224 5.101841926574707 0.3710792064666748
225 1.4711589813232422 0.3395578861236572
226 20.686229944229126 0.40017080307006836
227 1.326474905014038 0.3569340705871582
228 109.87445116043091 0.3571140766143799
229 58.857892990112305 0.3928821086883545
230 0.6898491382598877 0.2898118495941162
231 0.8846111297607422 0.311877965927124
232 2.685955047607422 0.31434106826782227
233 2.8162331581115723 0.3451099395751953
234 1.599289894104004 0.32281923294067383
235 300.0 0.4924941062927246
236 1.4506490230560303 0.3439159393310547
237 4.71729302406311 0.4047880172729492
238 2.3520538806915283 0.35401296615600586
239 1.278447151184082 0.3752708435058594
240 1.1370909214019775 0.3225569725036621
241 83.99155497550964 0.33631420135498047
242 1.8860020637512207 0.34120798110961914
243 6.8668670654296875 0.31692075729370117
244 4.4636030197143555 0.3420732021331787
245 1.6332001686096191 0.32901501655578613
246 270.1937551498413 0.3542661666870117
247 1.294267177581787 0.33531785011291504
248 4.847265005111694 0.3696870803833008
249 1.8154551982879639 0.30782508850097656
250 1.3780879974365234 0.3414170742034912
251 14.934894800186157 0.29111480712890625
252 2.6359009742736816 0.35129714012145996
253 1.2656750679016113 0.3473520278930664
254 2.3075509071350098 0.34728407859802246
255 1.155444860458374 0.3492288589477539
256 1.1662681102752686 0.4136059284210205
257 5.062247037887573 0.3318500518798828
258 0.8870620727539062 0.3090651035308838
259 16.66791605949402 0.2821528911590576
260 4.742153167724609 0.36801695823669434
261 4.578486204147339 0.3539540767669678
262 1.3082239627838135 0.2915008068084717
263 1.5633199214935303 0.3571608066558838
264 1.6139070987701416 0.3704962730407715
265 3.8473198413848877 0.2911839485168457
266 300.0 0.3784749507904053
267 82.95697116851807 0.352647066116333
268 0.9227099418640137 0.32859206199645996
269 3.892669916152954 0.3151559829711914
270 2.797292947769165 0.3279390335083008
271 9.787990808486938 0.34976911544799805
272 48.55887699127197 0.35004186630249023
273 100.32635998725891 0.3259861469268799
274 6.52689790725708 0.39928507804870605
275 1.182049036026001 0.3214530944824219
276 1.431570053100586 0.3616960048675537
277 6.958181142807007 0.35982584953308105
278 1.5036749839782715 0.3135361671447754
279 300.0 0.3694300651550293
280 2.4275591373443604 0.39057493209838867
281 4.76849102973938 0.34261369705200195
282 4.430037975311279 0.34602904319763184
283 1.2414829730987549 0.3459630012512207
284 300.0 0.6850039958953857
285 2.5138659477233887 0.299346923828125
286 12.526512861251831 0.324343204498291
287 1.2044830322265625 0.37873196601867676
288 300.0 0.3779261112213135
289 15.655128002166748 0.3672668933868408
290 0.8620748519897461 0.3173487186431885
291 300.0 0.4069051742553711
292 300.0 0.4534730911254883
293 5.595462799072266 0.34558892250061035
294 300.0 0.5413761138916016
295 2.7119979858398438 0.338886022567749
296 1.3156030178070068 0.34895992279052734
297 0.983820915222168 0.33358311653137207
298 300.0 0.4126150608062744
299 159.9805600643158 0.313770055770874
300 1.229538917541504 0.3627331256866455
301 1.989612102508545 0.3511531352996826
302 5.632159948348999 0.30171704292297363
303 300.0 0.5152709484100342
304 43.246164083480835 0.3680243492126465
305 4.086684942245483 0.33855366706848145
306 145.03643608093262 0.34641098976135254
307 4.757097959518433 0.3388392925262451
308 1.8223381042480469 0.3517770767211914
309 0.7578961849212646 0.34938907623291016
310 0.8421599864959717 0.35332298278808594
311 300.0 0.3947732448577881
312 5.4028589725494385 0.33888816833496094
313 300.0 0.4719870090484619
314 1.9051930904388428 0.34240102767944336
315 300.0 0.33064723014831543
316 3.849977970123291 0.37301015853881836
317 300.0 0.4857480525970459
318 4.8073248863220215 0.3206181526184082
319 1.3405020236968994 0.3368039131164551
320 0.9246480464935303 0.3090059757232666
321 8.850686073303223 0.32936596870422363
322 101.09048295021057 0.36630892753601074
323 4.023054838180542 0.3090369701385498
324 85.13137412071228 0.35824084281921387
325 300.0 0.3820490837097168
326 31.637746810913086 0.35927724838256836
327 1.6784319877624512 0.2875640392303467
328 300.0 0.43123292922973633
329 5.716693878173828 0.33420872688293457
330 0.8975279331207275 0.3171210289001465
331 1.861541986465454 0.37658214569091797
332 0.8838109970092773 0.32887792587280273
333 1.2400109767913818 0.48149991035461426
334 1.7888388633728027 0.30600690841674805
335 300.0 0.5405008792877197
336 4.422104120254517 0.3011467456817627
337 300.0 0.30673909187316895
338 4.960204124450684 0.2790517807006836
339 1.113189935684204 0.3747270107269287
340 2.1645689010620117 0.30959510803222656
341 2.2203149795532227 0.2871701717376709
342 300.0 0.4995431900024414
343 1.2640860080718994 0.3092470169067383
344 2.282210111618042 0.3197009563446045
345 40.51396107673645 0.4279978275299072
346 84.10424017906189 0.4244990348815918
347 1.8838701248168945 0.4079461097717285
348 23.989814043045044 0.351301908493042
349 29.1906681060791 0.41823291778564453
350 74.40543007850647 0.3220090866088867
351 7.425991773605347 0.3314359188079834
352 20.642903089523315 0.36211204528808594
353 1.0248658657073975 0.313098669052124
354 2.7215209007263184 0.36611199378967285
355 300.0 0.45074009895324707
356 2.2216920852661133 0.381483793258667
357 300.0 0.3236260414123535
358 1.4444429874420166 0.3509390354156494
359 300.0 0.4498250484466553
360 1.912109136581421 0.35515475273132324
361 300.0 0.4875319004058838
362 1.8292810916900635 0.34108734130859375
363 2.7193799018859863 0.36136674880981445
364 1.0261812210083008 0.3320472240447998
365 2.7107551097869873 0.3186671733856201
366 34.55043601989746 0.3416430950164795
367 22.1746609210968 0.37344908714294434
368 300.0 0.4590268135070801
369 300.0 0.5167078971862793
370 300.0 0.4137301445007324
371 2.2484350204467773 0.31585121154785156
372 5.581627130508423 0.3412649631500244
373 300.0 0.3323171138763428
374 300.0 0.41986513137817383
375 1.6205041408538818 0.36005496978759766
376 3.701106071472168 0.31922483444213867
377 6.15062403678894 0.38144993782043457
378 1.42718505859375 0.34359121322631836
379 300.0 0.7605850696563721
380 0.9201741218566895 0.3777329921722412
381 1.6581900119781494 0.33046889305114746
382 7.073707818984985 0.34212613105773926
383 0.9150230884552002 0.32515692710876465
384 1.2126219272613525 0.32631802558898926
385 4.077860116958618 0.3606131076812744
386 1.1613187789916992 0.3185892105102539
387 300.0 0.44628405570983887
388 2.201137065887451 0.3538370132446289
389 4.748586893081665 0.2937357425689697
390 300.0 0.36117005348205566
391 18.457183122634888 0.3619992733001709
392 300.0 0.39779090881347656
393 0.907534122467041 0.2981429100036621
394 6.6889262199401855 0.33580589294433594
395 12.33682107925415 0.3247659206390381
396 21.08966588973999 0.2990419864654541
397 7.487801790237427 0.33948206901550293
398 13.609703063964844 0.3045370578765869
399 3.2260842323303223 0.35239100456237793
400 300.0 0.473128080368042
401 300.0 0.3802759647369385
402 31.890313863754272 0.35704803466796875
403 1.6047801971435547 0.30990004539489746
404 6.26356315612793 0.3681159019470215
405 1.3242878913879395 0.3880350589752197
406 5.153954982757568 0.3454451560974121
407 1.6851980686187744 0.3665812015533447
408 0.9859538078308105 0.3077969551086426
409 1.6790070533752441 0.29172396659851074
410 1.346086025238037 0.30806398391723633
411 300.0 0.3754880428314209
412 152.58127307891846 0.3324570655822754
413 2.9324841499328613 0.33451104164123535
414 2.6194798946380615 0.2907118797302246
415 300.0 0.3584861755371094
416 39.38489890098572 0.37850475311279297
417 1.2388010025024414 0.38252902030944824
418 2.867231845855713 0.2980332374572754
419 7.832048177719116 0.35277891159057617
420 0.8944849967956543 0.3048880100250244
421 18.58714199066162 0.3145880699157715
422 300.0 0.5556609630584717
423 141.35662412643433 0.3222310543060303
424 4.411234140396118 0.30521297454833984
425 11.230432033538818 0.36951708793640137
426 5.044528007507324 0.366487979888916
427 2.301539182662964 0.2993631362915039
428 1.0565929412841797 0.31534290313720703
429 0.9077439308166504 0.471729040145874
430 1.281139850616455 0.36858177185058594
431 1.6927509307861328 0.354597806930542
432 1.1583571434020996 0.32793211936950684
433 1.6637439727783203 0.3708317279815674
434 4.8429529666900635 0.41640186309814453
435 300.0 0.4324309825897217
436 2.7242870330810547 0.3725011348724365
437 4.9821178913116455 0.31559205055236816
438 1.6636879444122314 0.2986879348754883
439 5.380062103271484 0.32390618324279785
440 1.8498599529266357 0.3301551342010498
441 300.0 0.5163397789001465
442 81.55890583992004 0.4086153507232666
443 300.0 0.4312019348144531
444 300.0 0.5182209014892578
445 2.170930862426758 0.3283250331878662
446 1.5620899200439453 0.32742905616760254
447 300.0 0.37502574920654297
448 300.0 0.3260538578033447
449 4.542085886001587 0.3043398857116699
450 105.99653792381287 0.38965606689453125
451 10.134774923324585 0.2989349365234375
452 3.7131290435791016 0.3334543704986572
453 1.1229581832885742 0.3448500633239746
454 300.0 0.45692920684814453
455 300.0 0.6709809303283691
456 1.151076078414917 0.3609778881072998
457 2.179964065551758 0.36101388931274414
458 1.2846860885620117 0.34935617446899414
459 1.1342840194702148 0.3612179756164551
460 3.6724281311035156 0.33641505241394043
461 0.8554952144622803 0.29790496826171875
462 0.9888348579406738 0.3660609722137451
463 300.0 0.3379051685333252
464 1.2563998699188232 0.35687708854675293
465 3.0604069232940674 0.33737802505493164
466 300.0 0.4257080554962158
467 2.684460163116455 0.3686389923095703
468 0.8927531242370605 0.3262441158294678
469 300.0 0.33626294136047363
470 2.5482609272003174 0.3321242332458496
471 3.744077205657959 0.3482780456542969
472 38.84769415855408 0.3558471202850342
473 2.1566109657287598 0.3177981376647949
474 2.897874116897583 0.40412402153015137
475 300.0 0.49556994438171387
476 182.45799589157104 0.34828615188598633
477 2.084861993789673 0.3472778797149658
478 300.0 0.3660738468170166
479 53.69388699531555 0.3325228691101074
480 300.0 0.6266918182373047
481 300.0 0.355363130569458
482 101.29451012611389 0.416640043258667
483 2.87459397315979 0.32978391647338867
484 15.26292896270752 0.32169604301452637
485 300.0 0.39904022216796875
486 300.0 0.48952317237854004
487 2.1979079246520996 0.3873312473297119
488 0.9094221591949463 0.3242039680480957
489 0.9617099761962891 0.30592894554138184
490 0.910128116607666 0.3626718521118164
491 1.8177900314331055 0.33090996742248535
492 2.396829843521118 0.3669750690460205
493 300.0 0.5431966781616211
494 2.8921239376068115 0.3267951011657715
495 300.0 0.4272470474243164
496 1.4463179111480713 0.3259880542755127
497 1.0058279037475586 0.36750197410583496
498 1.0675289630889893 0.3062562942504883
499 1.1658880710601807 0.3974330425262451
500 1.992793083190918 0.32385802268981934
501 300.0 0.35044002532958984
502 300.0 0.40174198150634766
503 2.0658090114593506 0.31731581687927246
504 300.0 0.40497803688049316
505 300.0 0.3768901824951172
506 44.92713689804077 0.34779906272888184
507 1.7666380405426025 0.329988956451416
508 62.450299978256226 0.3527340888977051
509 2.112994909286499 0.2773141860961914
510 123.3880181312561 0.33843994140625
511 1.5633609294891357 0.3046140670776367
512 300.0 0.415910005569458
513 300.0 0.4213380813598633
514 6.017790079116821 0.34995412826538086
515 11.354816913604736 0.35550880432128906
516 2.539642095565796 0.3605051040649414
517 262.8154208660126 0.3889281749725342
518 1.8762140274047852 0.32738399505615234
519 34.156599044799805 0.3084850311279297
520 8.354850053787231 0.3659369945526123
521 1.2016620635986328 0.35590410232543945
522 300.0 0.4069681167602539
523 300.0 0.3862171173095703
524 300.0 0.3601672649383545
525 300.0 0.41786718368530273
526 1.389807939529419 0.3403897285461426
527 4.301339864730835 0.3249800205230713
528 1.0395009517669678 0.3219339847564697
529 1.356943130493164 0.34496474266052246
530 1.1407620906829834 0.3607451915740967
531 1.1369500160217285 0.3238849639892578
532 1.2335920333862305 0.33501386642456055
533 10.031744003295898 0.3443570137023926
534 300.0 0.3415501117706299
535 300.0 0.31349802017211914
536 300.0 0.4533510208129883
537 300.0 0.43119382858276367
538 237.5043489933014 0.3704710006713867
539 0.9541399478912354 0.37217092514038086
540 300.0 0.5648150444030762
541 1.5484349727630615 0.3606760501861572
542 1.5797131061553955 0.3575551509857178
543 300.0 0.369718074798584
544 1.3244140148162842 0.3192918300628662
545 300.0 0.4345510005950928
546 300.0 0.3483757972717285
547 1.9292948246002197 0.33137083053588867
548 4.091838121414185 0.38378119468688965
549 1.4376850128173828 0.3527810573577881
550 300.0 0.3834819793701172
551 300.0 0.5599892139434814
552 5.093696117401123 0.38489723205566406
553 1.4557640552520752 0.38118720054626465
554 3.1767020225524902 0.32187724113464355
555 5.087444067001343 0.3757588863372803
556 6.531378984451294 0.3608357906341553
557 142.37896394729614 0.35949087142944336
558 0.9674909114837646 0.35781311988830566
559 2.1591429710388184 0.36927294731140137
560 1.399507999420166 0.33914923667907715
561 1.6647510528564453 0.2721829414367676
562 1.1561617851257324 0.33996105194091797
563 300.0 0.4439389705657959
564 300.0 0.3669440746307373
565 300.0 0.3615989685058594
566 22.150686025619507 0.36909008026123047
567 0.5079391002655029 0.3103659152984619
568 3.697050094604492 0.3439218997955322
569 300.0 0.43277812004089355
570 4.329041957855225 0.37506604194641113
571 1.5834829807281494 0.31304097175598145
572 3.9152958393096924 0.35582518577575684
573 1.1554679870605469 0.31047487258911133
574 1.290377140045166 0.3429708480834961
575 4.053560972213745 0.3354227542877197
576 69.81335997581482 0.31865787506103516
577 1.568108081817627 0.3849301338195801
578 3.603977918624878 0.33077216148376465
579 3.98056697845459 0.35755395889282227
580 10.23874306678772 0.30950498580932617
581 0.9845387935638428 0.3316619396209717
582 300.0 0.3424539566040039
583 1.5579290390014648 0.309772253036499
584 300.0 0.3488922119140625
585 2.0849039554595947 0.3276650905609131
586 5.231632947921753 0.31845903396606445
587 300.0 0.4040827751159668
588 1.2183198928833008 0.3372781276702881
589 300.0 0.35423803329467773
590 101.67906403541565 0.39050889015197754
591 75.97593712806702 0.30744290351867676
592 300.0 0.3922872543334961
593 169.37046003341675 0.3254718780517578
594 1.1567440032958984 0.33946895599365234
595 1.142664909362793 0.32007503509521484
596 0.9346010684967041 0.27582216262817383
597 0.9045729637145996 0.3159670829772949
598 9.219255924224854 0.32707786560058594
599 1.1266200542449951 0.31830692291259766
600 7.445534944534302 0.3103609085083008
601 0.974931001663208 0.3729369640350342
602 1.197098970413208 0.32045888900756836
603 2.761547088623047 0.3555750846862793
604 1.0184781551361084 0.2879371643066406
605 3.801413059234619 0.3081190586090088
606 1.0301849842071533 0.3502800464630127
607 3.060915946960449 0.30486583709716797
608 300.0 0.4290430545806885
609 1.4150660037994385 0.3654341697692871
610 31.055793046951294 0.36209797859191895
611 2.385404109954834 0.3327620029449463
612 300.0 0.3558390140533447
613 0.9412448406219482 0.3507120609283447
614 1.7129731178283691 0.3561971187591553
615 1.1089529991149902 0.360821008682251
616 1.4381091594696045 0.3507072925567627
617 1.668125867843628 0.3269350528717041
618 76.16085600852966 0.3381471633911133
619 2.2597179412841797 0.33131933212280273
620 118.01516199111938 0.3695259094238281
621 258.6011700630188 0.3363940715789795
622 300.0 0.4314892292022705
623 300.0 0.39392900466918945
624 1.4580280780792236 0.3176560401916504
625 300.0 0.3916029930114746
626 37.86404299736023 0.34059906005859375
627 300.0 0.4189178943634033
628 5.784765005111694 0.3857572078704834
629 300.0 0.5097661018371582
630 300.0 0.35345983505249023
631 251.61796712875366 0.368427038192749
632 2.6109421253204346 0.32189488410949707
633 4.076343059539795 0.3605530261993408
634 300.0 0.3642418384552002
635 1.8528590202331543 0.2905600070953369
636 300.0 0.3741278648376465
637 0.9759349822998047 0.3652479648590088
638 8.111867904663086 0.38855504989624023
639 300.0 0.44202089309692383
640 290.5707139968872 0.4010581970214844
641 1.027946949005127 0.35231924057006836
642 0.8717899322509766 0.31138110160827637
643 0.9899871349334717 0.35761308670043945
644 11.062611103057861 0.31832194328308105
645 1.0961480140686035 0.35061192512512207
646 1.6599688529968262 0.3106110095977783
647 1.8170380592346191 0.34162187576293945
648 1.0930299758911133 0.3663778305053711
649 300.0 0.33170104026794434
650 300.0 0.39598584175109863
651 3.396376132965088 0.35799407958984375
652 1.6958439350128174 0.3077549934387207
653 11.437835931777954 0.36061596870422363
654 94.18586087226868 0.3742239475250244
655 1.2230229377746582 0.37745094299316406
656 2.3468081951141357 0.34079694747924805
657 26.073862075805664 0.3612020015716553
658 6.201725006103516 0.33556079864501953
659 1.1508769989013672 0.31635570526123047
660 11.464827060699463 0.33112597465515137
661 6.37265419960022 0.33278775215148926
662 300.0 0.43215394020080566
663 7.042971134185791 0.3341212272644043
664 300.0 0.32616400718688965
665 1.445608139038086 0.33492398262023926
666 300.0 0.3345332145690918
667 2.0329909324645996 0.3387291431427002
668 300.0 0.5832629203796387
669 300.0 0.5053379535675049
670 89.64973402023315 0.42133378982543945
671 300.0 0.4201362133026123
672 73.29553604125977 0.34655094146728516
673 300.0 0.6578929424285889
674 6.474479913711548 0.3259258270263672
675 1.9659051895141602 0.30228209495544434
676 99.76826000213623 0.37792110443115234
677 2.5319929122924805 0.32480812072753906
678 0.8930130004882812 0.3518359661102295
679 0.5245730876922607 0.33399319648742676
680 4.890324115753174 0.3448460102081299
681 300.0 0.46152472496032715
682 3.0761160850524902 0.3424568176269531
683 300.0 0.3500072956085205
684 1.0733060836791992 0.3839406967163086
685 1.4596669673919678 0.35097384452819824
686 300.0 0.43883180618286133
687 101.99297094345093 0.35410308837890625
688 44.648823976516724 0.3894209861755371
689 16.6845760345459 0.3428943157196045
690 0.9179799556732178 0.3332641124725342
691 1.323150873184204 0.34343409538269043
692 0.8577849864959717 0.31217122077941895
693 300.0 0.44008302688598633
694 1.3567891120910645 0.3531959056854248
695 1.0969269275665283 0.32931017875671387
696 300.0 0.43825483322143555
697 0.9419150352478027 0.2912583351135254
698 300.0 0.4148719310760498
699 157.83577394485474 0.34770703315734863
700 1.116581916809082 0.3192470073699951
701 1.0010380744934082 0.32861900329589844
702 300.0 0.3423190116882324
703 5.910629034042358 0.3293328285217285
704 3.4400269985198975 0.3860781192779541
705 5.767122983932495 0.3078482151031494
706 10.737632989883423 0.31221818923950195
707 2.13578200340271 0.34896016120910645
708 3.6031689643859863 0.3138408660888672
709 1.4780640602111816 0.30409789085388184
710 1.7606010437011719 0.37546205520629883
711 2.2523510456085205 0.3158411979675293
712 133.60404205322266 0.3275313377380371
713 0.8845679759979248 0.3346898555755615
714 6.699899196624756 0.3225290775299072
715 67.50517916679382 0.34840989112854004
716 1.0997099876403809 0.33901500701904297
717 1.3541760444641113 0.3389761447906494
718 0.8711061477661133 0.29089975357055664
719 58.76908302307129 0.36945486068725586
720 40.521870851516724 0.3125293254852295
721 1.1327018737792969 0.3531050682067871
722 10.179376125335693 0.34773802757263184
723 0.9616580009460449 0.3340110778808594
724 2.5026309490203857 0.32752418518066406
725 300.0 0.38458895683288574
726 5.941869020462036 0.26482295989990234
727 1.9385919570922852 0.33339571952819824
728 300.0 0.3562328815460205
729 300.0 0.30232691764831543
730 300.0 0.45002293586730957
731 1.4941630363464355 0.3410508632659912
732 300.0 0.3666701316833496
733 1.383558988571167 0.28377723693847656
734 8.074441909790039 0.3602149486541748
735 0.9168989658355713 0.33205413818359375
736 2.1624820232391357 0.31578707695007324
737 17.411699056625366 0.3695647716522217
738 300.0 0.39795398712158203
739 1.1838488578796387 0.31894588470458984
740 1.2849068641662598 0.34185290336608887
741 300.0 0.3550279140472412
742 1.7491378784179688 0.36695289611816406
743 2.4833319187164307 0.31018877029418945


==> solve_times_log.csv.txt <==
0 0.6647155822884054 -0.3547554239211921
1 1.2953545392261085 -0.5043406057173817
2 1.591605379870083 -0.47989137852106845
3 0.7836597856105867 -0.5159207888992579
4 2.4771212547196626 -0.4841844705566006
5 0.25248045108329764 -0.42178862213941526
6 -0.01329315949904775 -0.5344717036958768
7 0.039872035206421096 -0.5236132159364628
8 0.047338292893535326 -0.5270111753437121
9 2.4771212547196626 -0.5195129091616365
10 2.2439002546923694 -0.4663382571747463
11 1.3705675057079736 -0.48599037797704026
12 0.3192012575908211 -0.4675678086954411
13 0.07259178008515925 -0.44106839489326927
14 0.3874129635344755 -0.4763705895003958
15 2.4771212547196626 -0.27999467883617063
16 2.4771212547196626 -0.3186910157009582
17 0.2043164515378202 -0.4657671484871332
18 0.6788207416952174 -0.4691502202889358
19 0.060107545421573434 -0.4733945928689329
20 0.18743833782071403 -0.4764211379540623
21 -0.04700232862904341 -0.5171779924770831
22 2.4771212547196626 -0.2951906223494611
23 2.4771212547196626 -0.49073952004830607
24 0.2639886043615449 -0.497468916177361
25 2.4771212547196626 -0.37542605869684414
26 1.0055036652233624 -0.46316279363095075
27 2.4771212547196626 -0.2829938536165825
28 0.6962926768692367 -0.41042008142993786
29 2.1820446705913508 -0.4681562014929756
30 2.4771212547196626 -0.46542048920635554
31 1.2358370135893624 -0.557843396064686
32 0.35968447374874346 -0.4452506817092694
33 2.4771212547196626 -0.4317337700922336
34 0.20508985566754265 -0.4953075641292937
35 2.3289362751267753 -0.46931646745475564
36 0.4543288906062175 -0.429067299973656
37 0.11126285282121748 -0.4626631407804418
38 2.4771212547196626 -0.39678537402559455
39 2.4771212547196626 -0.2638067724630627
40 0.7893223868462163 -0.46417437983793663
41 2.4771212547196626 -0.3788383513511104
42 0.13908658928141396 -0.48605949831262085
43 2.4771212547196626 -0.3567565231023893
44 1.0899238987741982 -0.3738269976437895
45 0.11966255197139886 -0.5103337989387844
46 0.7292803061096352 -0.4221180074277895
47 0.4975297692480635 -0.4949805324544774
48 0.1644670340638239 -0.46009639415388626
49 2.4771212547196626 -0.40194318447621225
50 2.4771212547196626 -0.36547444984669963
51 -0.040069001161305635 -0.475871623027395
52 0.10838367636020499 -0.4865468233900381
53 1.5086883128029975 -0.4459824542571465
54 1.547023700078875 -0.5393529763738016
55 0.15677135017659738 -0.4414307635183656
56 0.08488710850029667 -0.45472259190700837
57 2.4771212547196626 -0.19927671699363275
58 0.6953700218023757 -0.4523336367224798
59 0.23769649169901286 -0.4621697643491055
60 0.9697318253258803 -0.4455044812647284
61 0.08849539364032609 -0.5064627430042976
62 1.8267939049477744 -0.49309729093876703
63 0.6176448968891619 -0.4794573672508372
64 2.4771212547196626 -0.43719339667155743
65 -0.0037143218725390914 -0.5059359658674332
66 -0.023277760280664646 -0.5250586976695859
67 1.224675727938137 -0.485737770154064
68 2.4771212547196626 -0.3429564667578486
69 2.4771212547196626 -0.22318416963817628
70 0.06661102980421053 -0.46367296015893533
71 2.4771212547196626 -0.2996919940736597
72 1.091381137808744 -0.48050517112138286
73 0.08816124279386964 -0.5050794085497274
74 0.6588637793521918 -0.5126577307608522
75 0.6145537398184125 -0.46273135069557425
76 2.4771212547196626 -0.3302024647974569
77 0.0529511923301928 -0.479595116498705
78 2.4771212547196626 -0.36924580747274527
79 0.9566973256114079 -0.4933448658883367
80 2.439438077410631 -0.3611921923242828
81 0.7335791254574379 -0.3683501869204827
82 0.06443624089850927 -0.44464896994602165
83 0.14330339360392497 -0.501964914238487
84 1.355273743264739 -0.4753648758819816
85 0.06203154236201347 -0.57756782840347
86 0.39693546624193177 -0.42483895173159014
87 0.8600048817457545 -0.43788701573283684
88 1.079856008842595 -0.449880431219527
89 1.5671905080162898 -0.47072862362976037
90 0.5694641637006799 -0.4503249877563492
91 0.21420281996355114 -0.45846175660191657
92 0.22637357123018587 -0.4548609769114371
93 0.18624612595652912 -0.48043317295863075
94 2.4771212547196626 -0.32986174676342084
95 0.8149913138761069 -0.47553506706804005
96 1.324735797692063 -0.48798055590471645
97 0.804136238555911 -0.42559006488521356
98 0.44153094881097454 -0.410759882359254
99 0.10901393851110201 -0.5068906798167385
100 2.4771212547196626 -0.2906860852563818
101 0.055872768585897424 -0.5043128258346272
102 0.39599940900846486 -0.49256104034929504
103 1.487751061784253 -0.43589393236577334
104 -0.04021278133424226 -0.4153498309603112
105 0.15882605213143391 -0.547739655130262
106 0.2523488349287624 -0.45572976674576315
107 2.4771212547196626 -0.3134111896609957
108 0.6374237961673773 -0.4457387783497692
109 0.08294717325545391 -0.4942396325722788
110 0.140968791452766 -0.4367382974311524
111 2.4154326502425953 -0.4730922642123492
112 0.5390720635555694 -0.4277977114748392
113 0.17360844154239669 -0.4770955765982253
114 1.1156180000930807 -0.5119823343126522
115 2.4771212547196626 -0.3954132921571278
116 0.22704038905596272 -0.5065248956803199
117 0.20799451269626318 -0.48924204075769484
118 0.5364167762656956 -0.45315887034625374
119 0.3798069909190428 -0.49000645395099424
120 -0.0009573856988937896 -0.43427624685693605
121 1.0261131435402882 -0.5130651605420482
122 0.07150683045024521 -0.4302993339829483
123 0.5813064463483626 -0.46190004072028157
124 2.4771212547196626 -0.3356646063594687
125 2.4771212547196626 -0.3483516953607317
126 0.8934415000982602 -0.46447659594524604
127 0.820434778738288 -0.465808911471239
128 1.050473296002239 -0.45676062337131007
129 2.4771212547196626 -0.26518016230568536
130 -0.005143332732927233 -0.36726436682988023
131 1.8739331870100204 -0.3768063507408553
132 2.4771212547196626 -0.26251161534175693
133 0.22019492896405427 -0.48896997743144044
134 -0.05388634484987169 -0.4860281074388836
135 -0.09005519832887345 -0.4943630820126312
136 0.15554280662316788 -0.5148579338145474
137 2.4771212547196626 -0.3978335268532186
138 1.4706408267092843 -0.4368702186270814
139 1.1341127605559413 -0.4523042978530797
140 2.4771212547196626 -0.3925322244579918
141 0.011948339496924846 -0.49046011084977137
142 0.8954481356400105 -0.4169089552990745
143 0.1861793612633908 -0.4874957560918965
144 0.3687358230026389 -0.47989137852106845
145 0.013683537226850718 -0.4925352912193231
146 0.08907420501341672 -0.2551502370018042
147 2.4771212547196626 -0.19296445793622455
148 0.03896965739874903 -0.5121957875378073
149 2.1822212396247154 -0.46482763563768464
150 2.4771212547196626 -0.31108636615508906
151 1.3225593574216772 -0.4784145777462435
152 0.045221620828591796 -0.5034304170124994
153 0.01802690409261581 -0.5193622433701927
154 2.4771212547196626 -0.26505051942915103
155 -0.0767772036869589 -0.5295777322424051
156 2.4771212547196626 -0.26363611621829247
157 0.12034589597930008 -0.4551845390586328
158 0.27340366416888434 -0.41756494032923586
159 0.6603929814257635 -0.4388916914829353
160 1.4911682207700134 -0.47251436185265405
161 2.4771212547196626 -0.32746128662206087
162 2.4771212547196626 -0.4500347922567664
163 0.18370874291108502 -0.4356005140842479
164 1.2536503581064105 -0.45611050198405945
165 2.4771212547196626 -0.31956108818057827
166 0.5013089473975207 -0.4503629552326346
167 2.4771212547196626 -0.28523119476196196
168 0.7276796549061486 -0.52025192803446
169 0.014164564889127455 -0.4891574018594912
170 0.14677347729151774 -0.46252855528208936
171 2.4771212547196626 -0.35178364325177713
172 1.0218403680223282 -0.46335324589200877
173 -0.04566046928460155 -0.5446833235071268
174 0.07394257285256356 -0.4595829508423585
175 2.4771212547196626 -0.2840609937354721
176 2.4771212547196626 -0.2925124719582154
177 0.03947369962370213 -0.48935193623929946
178 2.4771212547196626 -0.38818843196155517
179 2.4771212547196626 -0.3969000176932339
180 2.4771212547196626 -0.17991164582842506
181 0.48098802373388533 -0.44921546803839685
182 0.5336168641362792 -0.42527430128368027
183 2.4771212547196626 -0.39846156157647955
184 0.05196318119481832 -0.4892273475393455
185 0.6296543156376456 -0.4439666356109612
186 1.8211002680034682 -0.4583022894576454
187 0.3211139439451891 -0.4274831100613946
188 -0.06342498112850531 -0.4651910477207495
189 1.0353031538154374 -0.48887134867707166
190 2.4771212547196626 -0.3760215054674305
191 2.4771212547196626 -0.4409014695863712
192 1.8793626729099409 -0.4943579106512761
193 0.036225119587375426 -0.5258127819938839
194 2.4771212547196626 -0.4168305415619466
195 2.4771212547196626 -0.34342655903744673
196 0.3628676086604833 -0.5036588585812796
197 2.4771212547196626 -0.2583040573079415
198 2.4771212547196626 -0.3203967450054267
199 0.07682417373822996 -0.4454747337122874
200 1.2268081081382094 -0.41792420332765423
201 0.741330254395721 -0.45058235542014324
202 0.10041294344224569 -0.47939209998405174
203 -0.06741813542598495 -0.5064275160252278
204 -0.04407856622955674 -0.49586213778824795
205 0.7530922598273273 -0.46641219887973157
206 0.8291638203260694 -0.40942672363404664
207 2.4771212547196626 -0.4546877812996677
208 0.38927169472580825 -0.47140469626218
209 1.2419390587941437 -0.36194542584020606
210 2.4771212547196626 -0.4133698699770162
211 2.4771212547196626 -0.38095134089581617
212 0.693383782168738 -0.45314417276287633
213 2.4771212547196626 -0.3752985164537879
214 0.4626171842335167 -0.45302572839839106
215 0.18950401527598207 -0.5765594134613043
216 0.8422090152845153 -0.45929157320044206
217 2.4771212547196626 -0.4399736890349314
218 0.8112808141661451 -0.41180573751900507
219 0.6636399753238469 -0.474246678047649
220 0.6871630978441958 -0.5140786458704732
221 2.001298309625747 -0.4260819549979889
222 2.4771212547196626 -0.3451971604743586
223 0.03418515905420624 -0.5286512679951738
224 0.7077269984760747 -0.4305333807894317
225 0.16765960745261824 -0.46908617872921476
226 1.3156813479103653 -0.3977546011773756
227 0.12269903817283795 -0.4474119951606773
228 2.0408967187203575 -0.4471930305816244
229 1.7698047110570654 -0.40573774791214084
230 -0.1612458738783762 -0.5378838614178846
231 -0.053247600843344574 -0.5060153069173962
232 0.42909874000082393 -0.5025988752441496
233 0.44966860753310167 -0.4620425323326913
234 0.2039271929510401 -0.4910405987604384
235 2.4771212547196626 -0.307598962364061
236 0.16156234986843576 -0.46354769564322107
237 0.6736928541513891 -0.39277235216939776
238 0.37144726630673097 -0.45098083111861875
239 0.10668277974325462 -0.42565517658454055
240 0.055795192114694865 -0.4913935658079509
241 1.9242356216343535 -0.4732547935837158
242 0.275542163626801 -0.46698081891328125
243 0.83675864003886 -0.4990493149817169
244 0.6496855627185187 -0.46588094692437854
245 0.21303941608700128 -0.48278427998775614
246 2.431675307175628 -0.4506703219054678
247 0.11202393767126018 -0.4745433269791772
248 0.685496763711118 -0.4321657266416166
249 0.2589855358837796 -0.51169598699478
250 0.1392769502137812 -0.46671476369305187
251 1.1742021678266847 -0.5359357042457267
252 0.42092909062063355 -0.45432538574604575
253 0.10232222516798962 -0.45923016130611416
254 0.3631512908220889 -0.4593151266677047
255 0.06274922513313581 -0.45688987503549033
256 0.06679840070443643 -0.38341324490907663
257 0.7043433349300073 -0.4790581101263679
258 -0.05204598906198365 -0.5099500282577435
259 1.2218813046607893 -0.5495154952504275
260 0.6759755772303858 -0.43413216855765124
261 0.660721909912621 -0.45105308119584064
262 0.11668209985592883 -0.5353602388741531
263 0.1940478621662073 -0.4471362048422108
264 0.2078785318403896 -0.4312161563917198
265 0.585158292252886 -0.5358325691347439
266 2.4771212547196626 -0.4219628588151564
267 1.9188528871995452 -0.45265972496211976
268 -0.034934799998511984 -0.48334293229710834
269 0.5902475787320098 -0.501474443744745
270 0.44673795043928644 -0.4842068876052563
271 0.9906935528512598 -0.4562185412915202
272 1.6862686343659385 -0.4558800093160946
273 2.0014150555821413 -0.4868008552726928
274 0.8147068195809687 -0.3987169198136731
275 0.07263549315587806 -0.4928823891273415
276 0.15581260484146622 -0.4416562882346706
277 0.8424957305767768 -0.44390764058378673
278 0.17715397460762744 -0.5037123550392095
279 2.4771212547196626 -0.4324677634718435
280 0.38516981848096843 -0.4082956340658435
281 0.6783809699969084 -0.4651952787458872
282 0.6464074491118841 -0.46088744811150517
283 0.09394076759580791 -0.46097034401534587
284 2.4771212547196626 -0.16430689509114427
285 0.4003421151493672 -0.5238252004257126
286 1.0978301886403983 -0.48899519679282777
287 0.08080068639141644 -0.42166803768446637
288 2.4771212547196626 -0.4225931012886492
289 1.1946566229211504 -0.435018218584819
290 -0.06445502374051215 -0.498463250894427
291 2.4771212547196626 -0.3905067875704846
292 2.4771212547196626 -0.34344847866439254
293 0.7478360127180113 -0.46144018683539423
294 2.4771212547196626 -0.26650090969206514
295 0.4332893626511591 -0.4699463433694142
296 0.11912486102179626 -0.4572244478556192
297 -0.007083948935640307 -0.4767959381986058
298 2.4771212547196626 -0.38445492394967373
299 2.2040672128451284 -0.5033885050894057
300 0.08974227964328778 -0.44041278176171345
301 0.2987684140173542 -0.45450344959634176
302 0.7506749798874264 -0.5204001573810187
303 2.4771212547196626 -0.2879643428889838
304 1.6359475917717412 -0.43412344660131674
305 0.6113711576238969 -0.47037247774905233
306 2.1614771194837474 -0.46040833860329233
307 0.6773420946278628 -0.47000623370771033
308 0.2606289561643338 -0.45373246441766024
309 -0.12039027906927639 -0.4566906775040077
310 -0.07460539703689613 -0.4518281118620466
311 2.4771212547196626 -0.40365228863757513
312 0.7326236315697491 -0.46994359350117754
313 2.4771212547196626 -0.32606995470534156
314 0.2799389977872096 -0.4654649405052768
315 2.4771212547196626 -0.48063511105569223
316 0.585458244448432 -0.42827934047743266
317 2.4771212547196626 -0.3135889318461466
318 0.6819034734015905 -0.49401189259064515
319 0.12726747395465599 -0.4726228713439705
320 -0.03402354353380301 -0.5100331218743692
321 0.9469769369465444 -0.4823212757415005
322 2.0047102713500586 -0.4361524967534744
323 0.6045559524710598 -0.5099895627539919
324 1.9300896434737347 -0.4458249020162083
325 2.4771212547196626 -0.4178808375728801
326 1.5002055461773587 -0.44457028408885924
327 0.2249037477657966 -0.5412654247575033
328 2.4771212547196626 -0.3652880835431691
329 0.7571449369091463 -0.47598221396501106
330 -0.04695202630238195 -0.4987749581227603
331 0.2698728360336608 -0.42414027436641855
332 -0.05364059893718593 -0.48296527517454746
333 0.09342552962903039 -0.31740378939614444
334 0.2525712215624407 -0.514268768768731
335 2.4771212547196626 -0.26720359519911846
336 0.6456289640047119 -0.5212218256366493
337 2.4771212547196626 -0.5132308725244243
338 0.6954995491310129 -0.5543152017944688
339 0.046569271236769356 -0.4262850013634487
340 0.3353714145311455 -0.5092059102998517
341 0.3464145889454374 -0.541860672098566
342 2.4771212547196626 -0.30142695715001716
343 0.10177662423138041 -0.5096944810187808
344 0.358355625233682 -0.4952560645898594
345 1.6076047065178303 -0.3685584354124539
346 1.924817891635583 -0.37212329280772116
347 0.2750509589560198 -0.38939720400463906
348 1.3800268815488055 -0.4543194908406375
349 1.465244035086095 -0.3785817882327175
350 1.8716046313399295 -0.4921318729985188
351 0.870754463785941 -0.47960042743509745
352 1.3147707737255736 -0.44115702857944683
353 0.010667028713657758 -0.5043187785170573
354 0.43481167395908293 -0.4363860434447442
355 2.4771212547196626 -0.34607380429984
356 0.34668386786487143 -0.4185239076379034
357 2.4771212547196626 -0.4899565390169841
358 0.15970040479705783 -0.45476832194493727
359 2.4771212547196626 -0.3469563645978614
360 0.28151267667565594 -0.449582369162624
361 2.4771212547196626 -0.3119969620844602
362 0.26228044532886885 -0.46713439815883007
363 0.4344698834858351 -0.44205181157802
364 0.011224062855817361 -0.4788001461646789
365 0.43309028509355013 -0.49666267186279756
366 1.5384535324581365 -0.4664273524227659
367 1.3458569876369104 -0.4277685978111872
368 2.4771212547196626 -0.33816194492451324
369 2.4771212547196626 -0.2867549007957079
370 2.4771212547196626 -0.3832828351272394
371 0.35188034101706783 -0.5005174528917049
372 0.7467608209431139 -0.4669082973987473
373 2.4771212547196626 -0.4784472925742064
374 2.4771212547196626 -0.37689019080344044
375 0.20965014511688262 -0.4436311901966721
376 0.568331531891904 -0.4959033295968791
377 0.7889191811388265 -0.41856245156227706
378 0.15448029036426958 -0.4639579510576689
379 2.4771212547196626 -0.11885220407496547
380 -0.03612998460401354 -0.4228150811174153
381 0.21963429486647193 -0.48086941427831664
382 0.8496471172227016 -0.4658137538161702
383 -0.03856794739564813 -0.48790698939384536
384 0.08372541710899976 -0.4863589354134461
385 0.6104323240721029 -0.44295849145114136
386 0.06495144881182906 -0.4967689363038904
387 2.4771212547196626 -0.3503886288236622
388 0.3426470871263385 -0.4511967395237426
389 0.676564389447506 -0.5320432041206935
390 2.4771212547196626 -0.44228826651651176
391 1.266165421086244 -0.44129230129568114
392 2.4771212547196626 -0.4003451465440563
393 -0.042137036902817296 -0.5255755139482867
394 0.8253564056327698 -0.4739116868437377
395 1.0912032662129256 -0.48842954979702796
396 1.324069699540736 -0.5242678310397488
397 0.8743543396636138 -0.4691831596258259
398 1.133848649884574 -0.5163598522854099
399 0.5086757025317659 -0.45297518629513056
400 2.4771212547196626 -0.3250212756103029
401 2.4771212547196626 -0.4199011232131602
402 1.50365879358055 -0.4472733531093227
403 0.2054155565510044 -0.5087783601442213
404 0.7968214608157259 -0.434015421405073
405 0.12198240810207846 -0.41112903411809343
406 0.7121406208843929 -0.46162089270338724
407 0.2266509527164471 -0.43582980961650675
408 -0.006143431381415745 -0.5117356807555321
409 0.2250525205784973 -0.5350278899255299
410 0.12907281552863697 -0.5113590725376699
411 2.4771212547196626 -0.4254038882603853
412 2.183501234159056 -0.4782644327207538
413 0.46723567343367123 -0.4755895423364689
414 0.4182150694450623 -0.5365372207377729
415 2.4771212547196626 -0.44552758756581146
416 1.5953297349951185 -0.42192866243155236
417 0.09300154813865796 -0.41733561179880374
418 0.4574628116436526 -0.525735299550083
419 0.8938753503034074 -0.4524973840095493
420 -0.04842693946050172 -0.5158596542910872
421 1.2692126166085584 -0.502257751096045
422 2.4771212547196626 -0.25519011270499636
423 2.1503161648181193 -0.49183260772855963
424 0.6445601099623395 -0.5153970085448738
425 1.0503964638458576 -0.4323654733046337
426 0.7028205376047536 -0.4359402648250965
427 0.3620183729599339 -0.5238016799143524
428 0.023907704996036942 -0.5012169384554451
429 -0.04203664610182293 -0.3263073872970257
430 0.10759654038939635 -0.43346614654628396
431 0.22859306127328435 -0.45026395469367203
432 0.06384248123542223 -0.4842160441974078
433 0.2210864951731249 -0.4308231151482822
434 0.6851102513289763 -0.38048733600243984
435 2.4771212547196626 -0.3640831974992293
436 0.4352528632686551 -0.4288723997798869
437 0.6974139999849804 -0.5008739447678188
438 0.22107186959350053 -0.5247823198224717
439 0.7307872888545762 -0.48958076139829454
440 0.2671388505795439 -0.4812819446794836
441 2.4771212547196626 -0.2870644155467166
442 1.911471390832531 -0.3886853219689175
443 2.4771212547196626 -0.36531929912615235
444 2.4771212547196626 -0.28548507452582966
445 0.33664599271067713 -0.48369600316501205
446 0.19370602996054484 -0.4848827837715599
447 2.4771212547196626 -0.4259389126605379
448 2.4771212547196626 -0.48671065694159077
449 0.6572553420069902 -0.5166411268092799
450 2.0252916804993126 -0.4093185574632812
451 1.005814108170265 -0.5244233260022305
452 0.5697400426655552 -0.4769635860245721
453 0.050363584306734155 -0.46236968992659777
454 2.4771212547196626 -0.34015108101721536
455 2.4771212547196626 -0.1732898225595436
456 0.06110402853325892 -0.4425194002192695
457 0.338449334769189 -0.4424760891307827
458 0.1087970213171178 -0.4567315766858191
459 0.05472181350263994 -0.44223064563210374
460 0.5649533054641807 -0.4731245805493245
461 -0.06778241550737837 -0.5259222538488814
462 -0.004876232440885977 -0.43644657118872865
463 2.4771212547196626 -0.4712051652883307
464 0.09912788276185383 -0.4474813327871672
465 0.48577917575990304 -0.4718832083745914
466 2.4771212547196626 -0.3708881317715237
467 0.42885696349870883 -0.4333987297537928
468 -0.04926862129587338 -0.4864573125604454
469 2.4771212547196626 -0.47332099248161447
470 0.4062438951866489 -0.47869943520863145
471 0.5733447956337798 -0.45807390122853797
472 1.589365245944257 -0.4487365443779566
473 0.3337718091380497 -0.4978486521389377
474 0.46207951587492047 -0.39348533389803775
475 2.4771212547196626 -0.30489504084518027
476 2.261162900287658 -0.4580637930670667
477 0.31907731239406323 -0.4593228787211344
478 2.4771212547196626 -0.4364312970369939
479 1.7299248444458781 -0.478178480926934
480 2.4771212547196626 -0.20294597518607604
481 2.4771212547196626 -0.4493276328640047
482 2.005585908474368 -0.3802389923562365
483 0.4585765107059961 -0.4817705286708287
484 1.1836378829165017 -0.4925542810549006
485 2.4771212547196626 -0.3989833264055008
486 2.4771212547196626 -0.3102267453359416
487 0.3420094948877034 -0.4119174655869551
488 -0.04123446788014967 -0.48918167396978085
489 -0.016955878822852224 -0.5143794301935487
490 -0.04089746875650449 -0.4404861498149044
491 0.25954371746887644 -0.4802901511496388
492 0.37963720356103314 -0.4353634391362481
493 2.4771212547196626 -0.2650428945826521
494 0.4612169000559021 -0.48572446239855593
495 2.4771212547196626 -0.3693209298752361
496 0.1602637645229391 -0.48679831421820086
497 0.0025236796797106593 -0.4347403236791928
498 0.02837966668450112 -0.5139149768146299
499 0.06665685878129994 -0.400736028544111
500 0.29946220713321225 -0.48964534002814464
501 2.4771212547196626 -0.45538629694728805
502 2.4771212547196626 -0.3960527826972854
503 0.3150901675691642 -0.49850827957880006
504 2.4771212547196626 -0.39256852918101437
505 2.4771212547196626 -0.4237851752161631
506 1.6525087428974632 -0.4586715926962251
507 0.24714757774804594 -0.48150059415988455
508 1.795534528836471 -0.45255256725405557
509 0.32489845073359797 -0.5570279133802687
510 2.0912729886102968 -0.47051838881055785
511 0.1940592541483476 -0.5162500448176739
512 2.4771212547196626 -0.38100063166359444
513 2.4771212547196626 -0.37536928671450664
514 0.7794370340070366 -0.45598887892639195
515 1.0551801359972148 -0.44914963932013613
516 0.4047725170636873 -0.44308858211917806
517 2.4196508441469913 -0.41013059428664606
518 0.2732823786160877 -0.48494255592193336
519 1.5334746216888915 -0.5107659047466621
520 0.9219386599269382 -0.4365936831127192
521 0.07978235073727576 -0.44866700607585797
522 2.4771212547196626 -0.3904396135204106
523 2.4771212547196626 -0.4131684820109198
524 2.4771212547196626 -0.44349576209583896
525 2.4771212547196626 -0.37896173391499555
526 0.14295478833635666 -0.468023553472981
527 0.6336037591190249 -0.4881433382312866
528 0.016824891307654348 -0.4922331748734319
529 0.13256164675292106 -0.46222529000047896
530 0.057195080459447864 -0.44279944897113854
531 0.055741372125631454 -0.48960921317558487
532 0.0911715560152706 -0.4749372168824406
533 1.0013764410131043 -0.46299106708195215
534 2.4771212547196626 -0.4665455682083741
535 2.4771212547196626 -0.5037651975160041
536 2.4771212547196626 -0.34356540202967417
537 2.4771212547196626 -0.36532746357185414
538 2.3756715664935166 -0.43124578158830285
539 -0.02038792074730125 -0.42925755797663595
540 2.4771212547196626 -0.24809374394240177
541 0.1898929716797841 -0.442882694990543
542 0.1985782213044347 -0.44665696107560793
543 2.4771212547196626 -0.4321293170941828
544 0.12202376776500008 -0.4958121939065585
545 2.4771212547196626 -0.3619592457349716
546 2.4771212547196626 -0.45795202437748095
547 0.28539859929409517 -0.4796857237225182
548 0.6119184441097267 -0.415916309547926
549 0.1576637454489066 -0.4524947424343449
550 2.4771212547196626 -0.4162550396524237
551 2.4771212547196626 -0.2518203379401211
552 0.7070330320150195 -0.4146552120731765
553 0.1630909918688148 -0.4188616904719399
554 0.5019764795327252 -0.4923097297420489
555 0.7064996474861106 -0.42509073997163155
556 0.8150048845080581 -0.44269039212782924
557 2.1534458283705478 -0.4443121332036444
558 -0.014353106010331554 -0.44634373925598214
559 0.3342814007767696 -0.43265250730630356
560 0.14597538518453754 -0.4696091560615502
561 0.22134929823020755 -0.5651390968844524
562 0.06301861044360958 -0.46857083559316537
563 2.4771212547196626 -0.35267672936344985
564 2.4771212547196626 -0.4354001208433579
565 2.4771212547196626 -0.4417728170596509
566 1.3453871812375202 -0.43286762683279456
567 -0.29418835465329424 -0.508125979458291
568 0.5678553352533635 -0.4635401688783792
569 2.4771212547196626 -0.36373470396827334
570 0.6363917950939815 -0.42589225459866137
571 0.19961339993680866 -0.5043988169486571
572 0.5927645828755939 -0.4487633152281479
573 0.0627579175905082 -0.5079735424679992
574 0.11071666061139113 -0.4647427926526233
575 0.6078367099046281 -0.47440747921830256
576 1.8439385402244202 -0.4966753442379641
577 0.1953759931183851 -0.4146180893229192
578 0.5567821214166961 -0.4804710487650063
579 0.5999449359120976 -0.4466584090207097
580 1.0102466448562597 -0.5093323505468111
581 -0.006767166779514332 -0.47930436375632124
582 2.4771212547196626 -0.46539781172489847
583 0.1925476724174594 -0.5089574855206794
584 2.4771212547196626 -0.45730872490699837
585 0.3190860532787656 -0.48456982588756115
586 0.718637266225215 -0.49694642664655064
587 2.4771212547196626 -0.39352966188480687
588 0.08576133548353498 -0.47201182169279526
589 2.4771212547196626 -0.450704811967925
590 2.007231539846059 -0.40836907471882294
591 1.8806760656067132 -0.512235527007847
592 2.4771212547196626 -0.40639580214972426
593 2.2288376671329586 -0.48748653008982734
594 0.06323725674141685 -0.46919993524828385
595 0.05791889063071438 -0.4947481982182703
596 -0.02937372679773453 -0.5593708406967326
597 -0.043556396785799444 -0.500358159235862
598 0.9646958710489255 -0.48534884496943725
599 0.051777477567203446 -0.4971539157300987
600 0.8718959062672706 -0.5081329855075084
601 -0.011026119334565597 -0.4283645689560719
602 0.07813005727983871 -0.49422767729135214
603 0.4411524530113685 -0.4490686778546828
604 0.007951718455880951 -0.5407022767279113
605 0.5799450623417969 -0.5112814377014532
606 0.012915215391676265 -0.4555846013572217
607 0.48585140399378746 -0.5158912394307805
608 2.4771212547196626 -0.3674991240656503
609 0.15077669739907137 -0.4371908465608326
610 1.492142623954046 -0.44117389962050746
611 0.3775619631902705 -0.47786627028231554
612 2.4771212547196626 -0.44874643776078943
613 -0.026297391344293763 -0.45504929854804166
614 0.23375054751284952 -0.4483095978207279
615 0.0449131397852601 -0.44270818374331955
616 0.15779185235842635 -0.45505520336790584
617 0.222228817073644 -0.485538513336324
618 1.8817318166486303 -0.47089425138148605
619 0.3540542337542309 -0.4797532227678799
620 2.0719378068490983 -0.4323551055091861
621 2.4126304855511926 -0.4731516665697938
622 2.4771212547196626 -0.3650300406356807
623 2.4771212547196626 -0.4045820412674524
624 0.16376588751930396 -0.4980428821925219
625 2.4771212547196626 -0.4071539975548029
626 1.5782269846330224 -0.46775655488172463
627 2.4771212547196626 -0.37787108805773484
628 0.7622857212728725 -0.41368595039992273
629 2.4771212547196626 -0.2926290473966431
630 2.4771212547196626 -0.4516599295505662
631 2.4007416492782943 -0.433648505220522
632 0.41679724526892487 -0.4922859255221248
633 0.6102707265109271 -0.4430308549604711
634 2.4771212547196626 -0.43861017065908664
635 0.26784237611110345 -0.5367641625537445
636 2.4771212547196626 -0.42697994458297756
637 -0.010579114473658514 -0.4374121952512009
638 0.9091208699055573 -0.4105474423135915
639 2.4771212547196626 -0.3545572022747658
640 2.4632518405522466 -0.39679260291243595
641 0.011970701868548388 -0.4530636388362491
642 -0.05958815068090976 -0.5067077492383605
643 -0.0043704491031631544 -0.4465865967614846
644 1.0438576453965172 -0.49713342258451687
645 0.039869201368267715 -0.4551733166279616
646 0.22009993918552928 -0.5077831547799533
647 0.25936402402926384 -0.46645432703765066
648 0.03863207245801697 -0.4360708133351794
649 2.4771212547196626 -0.4792531664608629
650 2.4771212547196626 -0.40232034174947323
651 0.5310157803427042 -0.4461241555425007
652 0.2293858825425124 -0.511794891750704
653 1.0583438625870714 -0.44295504587047874
654 1.9739857116459862 -0.42686842435819927
655 0.08743460229838226 -0.42313948528463907
656 0.37047759611436115 -0.46750430386676817
657 1.4162053638873637 -0.442249851744145
658 0.7925125050519722 -0.47422878064002294
659 0.0610289104648133 -0.49982432892688805
660 1.059367508071593 -0.48000675036558904
661 0.8043203529251836 -0.47783266576744665
662 2.4771212547196626 -0.364361522928475
663 0.847755908427896 -0.4760959320513474
664 2.4771212547196626 -0.4865639658664724
665 0.16005058471708275 -0.47505375318657417
666 2.4771212547196626 -0.47556075625802985
667 0.30813544160440803 -0.4701474364773842
668 2.4771212547196626 -0.23413563198139226
669 2.4771212547196626 -0.29641808271182096
670 1.952549005401644 -0.37537371023873456
671 2.4771212547196626 -0.37660988318545896
672 1.8650775253685064 -0.46023291697706215
673 2.4771212547196626 -0.18184477248829836
674 0.8112048878611061 -0.4868812237919501
675 0.29356256910969336 -0.5195875765811758
676 1.998992398017054 -0.422598854888832
677 0.40346248564366927 -0.4883731212317515
678 -0.04914221860392294 -0.45365976725258583
679 -0.2801939938954062 -0.47626237976945984
680 0.6893376437899538 -0.4623747943368255
681 2.4771212547196626 -0.33580502784239713
682 0.4880027206438424 -0.46539418343775163
683 2.4771212547196626 -0.45592290305115124
684 0.030723591021524138 -0.41573585135596514
685 0.16425377994722357 -0.45472524706785705
686 2.4771212547196626 -0.357701902635366
687 2.008570242490734 -0.4508702854416406
688 1.6498100243167126 -0.409580647744999
689 1.222315175438124 -0.4648397142786723
690 -0.037166801626158194 -0.47721145079879496
691 0.1216093677366697 -0.46415659123243597
692 -0.06662155933151577 -0.5056071372531107
693 2.4771212547196626 -0.35646538097557723
694 0.1325123498170144 -0.4519843394900902
695 0.04017769775553714 -0.482394845329531
696 2.4771212547196626 -0.3582732856624053
697 -0.02598827065430064 -0.5357216373238189
698 2.4771212547196626 -0.38208594716945965
699 2.1982054441587295 -0.4587865246445098
700 0.047890590115141254 -0.49587316513358115
701 0.0004505961885291255 -0.4833073259042586
702 2.4771212547196626 -0.4655689803771461
703 0.7716337027892429 -0.4823649758316165
704 0.5365618510779833 -0.4133248110310104
705 0.7609592128420997 -0.5116633600945888
706 1.0309085557836384 -0.5055417993638105
707 0.32955692272413234 -0.45722415113433074
708 0.5566846280897968 -0.5032905063789765
709 0.16969325705835187 -0.516986592002192
710 0.2456609549742668 -0.4254339469346495
711 0.35263607946939274 -0.5005312217532992
712 2.1258195974722764 -0.4847471409986088
713 -0.05326878743887655 -0.47535745087593295
714 0.8260682685696387 -0.4914311255511247
715 1.8293370942720897 -0.45790952415355746
716 0.041278169363957805 -0.4697810766603242
717 0.13167512680812787 -0.46983086389226436
718 -0.05992892124919346 -0.5362566466559754
719 1.769148914448838 -0.4324386153259029
720 1.6076894880637054 -0.5051092253635107
721 0.05411561894559586 -0.4520960488530902
722 1.0077211617309167 -0.45874781359658867
723 -0.016979350737379575 -0.47623912904847987
724 0.39839681100613283 -0.48475662512961776
725 2.4771212547196626 -0.41500319034037897
726 0.7739230742065324 -0.5770443646795941
727 0.2874864065867385 -0.4770399803844897
728 2.4771212547196626 -0.44826599611670237
729 2.4771212547196626 -0.5195231837328794
730 2.4771212547196626 -0.3467653514096079
731 0.17439798832440123 -0.4671808468477373
732 2.4771212547196626 -0.4357244654782153
733 0.14099768018446626 -0.5470224442150339
734 0.9071125144242345 -0.4434382682424458
735 -0.037678517108083835 -0.47879110305019
736 0.3349525058522292 -0.5006056467283266
737 1.240841152215176 -0.4323094341137985
738 2.4771212547196626 -0.40016713972131285
739 0.07329625949938152 -0.4962829970928223
740 0.1088716491890521 -0.4661607272733279
741 2.4771212547196626 -0.449737499226342
742 0.2428240447422422 -0.43538968034976144
743 0.3950347706351446 -0.5083739289194041


==> tax_liability_function_approximate.csv.txt <==
-14300.0 318.1999999999998
-14300.0 318.1999999999998
-14300.0 318.1999999999998
-14300.0 318.1999999999998
-14300.0 318.1999999999998
-14300.0 318.1999999999998
-14270.67067067067 314.7604695604691
-14241.341341341342 311.3209391209389
-14212.012012012012 307.8814086814084
-14182.682682682682 304.44187824187793
-14153.353353353354 301.0023478023477
-14124.024024024024 297.5628173628172
-14094.694694694695 294.1232869232865
-14065.365365365366 290.6837564837567
-14036.036036036036 287.2442260442258
-14006.706706706707 283.80469560469555
-13977.377377377377 280.3651651651651
-13948.048048048047 276.9256347256346
-13918.71871871872 273.48610428610436
-13889.38938938939 270.0465738465739
-13860.06006006006 266.60704340704274
-13830.730730730731 263.1675129675125
-13801.401401401401 259.72798252798214
-13772.072072072073 256.2884520884519
-13742.742742742743 252.84892164892153
-13713.413413413413 249.40939120939106
-13684.084084084085 245.96986076986047
-13654.754754754755 242.53033033033034
-13625.425425425425 239.09079989079964
-13596.096096096097 235.6512694512693
-13566.766766766767 232.21173901173904
-13537.437437437437 228.77220857220846
-13508.108108108108 225.33267813267832
-13478.778778778778 221.89314769314774
-13449.44944944945 218.45361725361727
-13420.12012012012 215.01408681408668
-13390.79079079079 211.57455637455632
-13361.461461461462 208.13502593502608
-13332.132132132132 204.69549549549538
-13302.802802802802 201.2559650559648
-13273.473473473474 197.81643461643432
-13244.144144144144 194.3769041769042
-13214.814814814816 190.9373737373736
-13185.485485485486 187.49784329784313
-13156.156156156156 184.0583128583129
-13126.826826826828 180.61878241878253
-13097.497497497498 177.17925197925217
-13068.168168168168 173.7397215397216
-13038.83883883884 170.3001911001911
-13009.50950950951 166.86066066066053
-12980.18018018018 163.42113022112983
-12950.850850850851 159.98159978159947
-12921.521521521521 156.54206934206923
-12892.192192192193 153.10253890253887
-12862.862862862863 149.66300846300805
-12833.533533533533 146.22347802347758
-12804.204204204205 142.78394758394757
-12774.874874874875 139.3444171444171
-12745.545545545545 135.90488670488662
-12716.216216216217 132.46535626535638
-12686.886886886887 129.02582582582568
-12657.557557557557 125.5862953862952
-12628.228228228229 122.14676494676507
-12598.898898898899 118.70723450723415
-12569.56956956957 115.26770406770402
-12540.24024024024 111.82817362817354
-12510.91091091091 108.38864318864319
-12481.581581581582 104.94911274911237
-12452.252252252252 101.50958230958213
-12422.922922922922 98.07005187005154
-12393.593593593594 94.63052143052118
-12364.264264264264 91.19099099099071
-12334.934934934934 87.75146055146024
-12305.605605605606 84.31193011193
-12276.276276276276 80.87239967239964
-12246.946946946948 77.4328692328694
-12217.617617617618 73.99333879333903
-12188.288288288288 70.55380835380822
-12158.95895895896 67.11427791427798
-12129.62962962963 63.674747474747505
-12100.3003003003 60.23521703521669
-12070.970970970971 56.79568659568645
-12041.641641641641 53.3561561561562
-12012.312312312311 49.91662571662573
-11982.982982982983 46.47709527709526
-11953.653653653653 43.03756483756467
-11924.324324324325 39.59803439803454
-11894.994994994995 36.15850395850373
-11865.665665665665 32.71897351897337
-11836.336336336337 29.279443079443126
-11807.007007007007 25.839912639912768
-11777.677677677677 22.400382200381728
-11748.348348348349 18.96085176085137
-11719.019019019019 15.521321321321125
-11689.68968968969 12.081790881790766
-11660.36036036036 8.64226044226018
-11631.03103103103 5.2027300027298224
-11601.701701701702 1.7631995631995778
-11572.372372372372 -1.6763308763311215
-11543.043043043042 -5.1158613158612525
-11513.713713713714 -8.55539175539161
-11484.384384384384 -11.99492219492231
-11455.055055055054 -15.434452634452555
-11425.725725725726 -18.873983073983254
-11396.396396396396 -22.3135135135135
-11367.067067067068 -25.753043953043743
-11337.737737737738 -29.192574392574556
-11308.408408408408 -32.63210483210503
-11279.07907907908 -36.07163527163527
-11249.74974974975 -39.51116571116586
-11220.42042042042 -42.95069615069633
-11191.091091091092 -46.390226590226575
-11161.761761761762 -49.82975702975716
-11132.432432432432 -53.26928746928763
-11103.103103103103 -56.70881790881799
-11073.773773773773 -60.14834834834846
-11044.444444444445 -63.58787878787871
-11015.115115115115 -67.02740922740918
-10985.785785785785 -70.46693966693965
-10956.456456456457 -73.9064701064699
-10927.127127127127 -77.34600054600071
-10897.797797797797 -80.7855309855313
-10868.468468468469 -84.22506142506154
-10839.139139139139 -87.66459186459201
-10809.809809809809 -91.10412230412248
-10780.48048048048 -94.54365274365273
-10751.15115115115 -97.98318318318331
-10721.821821821823 -101.42271362271367
-10692.492492492493 -104.86224406224403
-10663.163163163163 -108.30177450177462
-10633.833833833834 -111.74130494130497
-10604.504504504504 -115.18083538083556
-10575.175175175174 -118.6203658203658
-10545.845845845846 -122.05989625989605
-10516.516516516516 -125.49942669942675
-10487.187187187186 -128.93895713895733
-10457.857857857858 -132.3784875784877
-10428.528528528528 -135.81801801801828
-10399.1991991992 -139.25754845754852
-10369.86986986987 -142.6970788970791
-10340.54054054054 -146.13660933660958
-10311.211211211212 -149.57613977613983
-10281.881881881882 -153.0156702156703
-10252.552552552552 -156.45520065520077
-10223.223223223224 -159.89473109473101
-10193.893893893894 -163.3342615342616
-10164.564564564565 -166.77379197379196
-10135.235235235235 -170.21332241332232
-10105.905905905905 -173.65285285285313
-10076.576576576577 -177.0923832923835
-10047.247247247247 -180.53191373191373
-10017.917917917917 -183.97144417144432
-9988.58858858859 -187.4109746109748
-9959.25925925926 -190.85050505050526
-9929.92992992993 -194.2900354900355
-9900.600600600601 -197.72956592956598
-9871.271271271271 -198.6984256984257
-9841.941941941943 -199.61563381563371
-9812.612612612613 -200.53284193284196
-9783.283283283283 -201.4500500500502
-9753.953953953955 -202.36725816725811
-9724.624624624625 -203.28446628446636
-9695.295295295295 -204.20167440167438
-9665.965965965966 -205.11888251888251
-9636.636636636636 -206.03609063609076
-9607.307307307306 -206.95329875329878
-9577.977977977978 -207.87050687050692
-9548.648648648648 -208.78771498771505
-9519.31931931932 -209.70492310492307
-9489.98998998999 -210.62213122213132
-9460.66066066066 -211.53933933933945
-9431.331331331332 -212.45654745654736
-9402.002002002002 -213.3737555737556
-9372.672672672672 -214.29096369096362
-9343.343343343344 -215.20817180817187
-9314.014014014014 -216.12537992538
-9284.684684684684 -217.04258804258814
-9255.355355355356 -217.95979615979627
-9226.026026026026 -218.8770042770043
-9196.696696696697 -219.79421239421242
-9167.367367367367 -220.71142051142056
-9138.038038038037 -221.6286286286287
-9108.70870870871 -222.54583674583677
-9079.37937937938 -223.46304486304484
-9050.05005005005 -224.38025298025303
-9020.720720720721 -225.29746109746117
-8991.391391391391 -226.21466921466924
-8962.062062062061 -227.13187733187738
-8932.732732732733 -228.0490854490854
-8903.403403403403 -228.9662935662936
-8874.074074074075 -229.88350168350166
-8844.744744744745 -230.8007098007098
-8815.415415415415 -231.71791791791804
-8786.086086086087 -232.63512603512606
-8756.756756756757 -233.55233415233425
-8727.427427427427 -234.46954226954222
-8698.098098098098 -235.38675038675035
-8668.768768768768 -236.30395850395854
-8639.43943943944 -237.22116662116662
-8610.11011011011 -238.13837473837475
-8580.78078078078 -239.05558285558288
-8551.451451451452 -239.97279097279102
-8522.122122122122 -240.88999908999904
-8492.792792792792 -241.80720720720728
-8463.463463463464 -242.72441532441525
-8434.134134134134 -243.64162344162344
-8404.804804804804 -244.55883155883163
-8375.475475475476 -245.4760396760397
-8346.146146146146 -246.39324779324784
-8316.816816816818 -247.31045591045586
-8287.487487487488 -248.2276640276641
-8258.158158158158 -249.14487214487212
-8228.82882882883 -250.06208026208031
-8199.4994994995 -250.9792883792884
-8170.17017017017 -251.89649649649647
-8140.84084084084 -252.81370461370466
-8111.511511511511 -253.7309127309128
-8082.182182182182 -254.64812084812087
-8052.852852852853 -255.56532896532894
-8023.523523523523 -256.48253708253714
-7994.194194194194 -257.3997451997452
-7964.864864864865 -258.31695331695335
-7935.535535535536 -259.2341614341615
-7906.206206206206 -260.1513695513696
-7876.876876876877 -261.06857766857763
-7847.547547547548 -261.9857857857859
-7818.218218218218 -262.90299390299396
-7788.888888888889 -263.8202020202021
-7759.55955955956 -264.7374101374101
-7730.2302302302305 -265.6546182546182
-7700.9009009009005 -266.5718263718263
-7671.571571571571 -267.48903448903457
-7642.242242242242 -268.4062426062426
-7612.912912912913 -269.3234507234507
-7583.583583583583 -270.24065884065885
-7554.254254254254 -271.15786695786693
-7524.924924924925 -272.0750750750751
-7495.595595595596 -272.99228319228325
-7466.266266266266 -273.9094913094913
-7436.936936936937 -274.8266994266994
-7407.607607607608 -275.7439075439075
-7378.278278278278 -276.6611156611157
-7348.948948948949 -277.57832377832386
-7319.61961961962 -278.49553189553194
-7290.290290290291 -279.4127400127401
-7260.960960960961 -280.3299481299481
-7231.6316316316315 -281.24715624715617
-7202.302302302302 -282.1643643643643
-7172.972972972973 -283.0815724815725
-7143.643643643643 -283.9987805987806
-7114.314314314314 -284.91598871598876
-7084.984984984985 -285.8331968331969
-7055.655655655655 -286.7504049504049
-7026.326326326326 -287.6676130676131
-6996.996996996997 -288.58482118482124
-6967.667667667668 -289.50202930202926
-6938.338338338338 -290.41923741923745
-6909.009009009009 -291.3364455364455
-6879.67967967968 -292.2536536536536
-6850.350350350351 -293.17086177086173
-6821.021021021021 -294.08806988806987
-6791.691691691692 -295.00527800527806
-6762.362362362363 -295.92248612248613
-6733.0330330330335 -296.83969423969427
-6703.7037037037035 -297.7569023569024
-6674.374374374374 -298.6741104741105
-6645.045045045045 -299.59131859131855
-6615.715715715715 -300.50852670852674
-6586.386386386386 -301.4257348257348
-6557.057057057057 -302.34294294294295
-6527.727727727728 -303.2601510601511
-6498.398398398398 -304.17735917735916
-6469.069069069069 -305.0945672945673
-6439.73973973974 -306.01177541177543
-6410.410410410411 -306.9289835289835
-6381.081081081081 -307.8461916461917
-6351.751751751752 -308.76339976339983
-6322.422422422423 -309.6806078806078
-6293.093093093093 -310.597815997816
-6263.763763763764 -311.5150241150242
-6234.4344344344345 -312.43223223223225
-6205.105105105105 -313.34944034944033
-6175.775775775775 -314.26664846664846
-6146.446446446446 -315.18385658385654
-6117.117117117117 -316.1010647010647
-6087.787787787788 -317.01827281827286
-6058.458458458458 -317.93548093548094
-6029.129129129129 -317.8736554736555
-5999.7997997998 -317.41505141505144
-5970.470470470471 -316.95644735644737
-5941.141141141141 -316.4978432978433
-5911.811811811812 -316.03923923923924
-5882.482482482483 -315.5806351806352
-5853.153153153153 -315.1220311220311
-5823.823823823824 -314.66342706342704
-5794.494494494495 -314.20482300482297
-5765.1651651651655 -313.74621894621896
-5735.8358358358355 -313.2876148876149
-5706.506506506506 -312.8290108290108
-5677.177177177177 -312.3704067704068
-5647.847847847848 -311.9118027118027
-5618.518518518518 -311.4531986531987
-5589.189189189189 -310.99459459459456
-5559.85985985986 -310.53599053599055
-5530.53053053053 -310.0773864773865
-5501.201201201201 -309.6187824187824
-5471.871871871872 -309.16017836017835
-5442.542542542543 -308.7015743015743
-5413.213213213213 -308.2429702429702
-5383.883883883884 -307.78436618436615
-5354.554554554555 -307.32576212576214
-5325.225225225226 -306.8671580671581
-5295.895895895896 -306.408554008554
-5266.5665665665665 -305.94994994994994
-5237.237237237237 -305.4913458913459
-5207.907907907908 -305.03274183274186
-5178.578578578578 -304.57413777413774
-5149.249249249249 -304.11553371553373
-5119.91991991992 -303.65692965692966
-5090.59059059059 -303.1983255983256
-5061.261261261261 -302.73972153972153
-5031.931931931932 -302.28111748111746
-5002.602602602603 -301.82251342251345
-4973.273273273273 -301.36390936390933
-4943.943943943944 -300.9053053053053
-4914.614614614615 -300.44670124670125
-4885.285285285286 -299.9880971880972
-4855.955955955956 -299.5294931294931
-4826.626626626627 -299.07088907088905
-4797.2972972972975 -298.61228501228504
-4767.9679679679675 -298.153680953681
-4738.638638638638 -297.6950768950769
-4709.309309309309 -297.23647283647284
-4679.97997997998 -296.7778687778688
-4650.65065065065 -296.3192647192647
-4621.321321321321 -295.86066066066064
-4591.991991991992 -295.40205660205663
-4562.662662662663 -294.94345254345257
-4533.333333333333 -294.4848484848485
-4504.004004004004 -294.0262444262444
-4474.674674674675 -293.56764036764037
-4445.345345345346 -293.1090363090363
-4416.016016016016 -292.65043225043223
-4386.686686686687 -292.1918281918282
-4357.357357357358 -291.73322413322416
-4328.028028028028 -291.2746200746201
-4298.6986986986985 -290.816016016016
-4269.369369369369 -290.35741195741195
-4240.04004004004 -289.8988078988079
-4210.71071071071 -289.4402038402038
-4181.381381381381 -288.9815997815998
-4152.052052052052 -288.5229957229957
-4122.722722722723 -288.0643916643917
-4093.3933933933936 -287.6057876057876
-4064.064064064064 -287.14718354718354
-4034.734734734735 -286.68857948857953
-4005.4054054054054 -286.2299754299754
-3976.076076076076 -285.7713713713714
-3946.746746746747 -285.3127673127673
-3917.4174174174173 -284.85416325416327
-3888.088088088088 -284.3955591955592
-3858.7587587587586 -283.93695513695513
-3829.4294294294295 -283.4783510783511
-3800.1001001001 -283.019747019747
-3770.770770770771 -282.561142961143
-3741.4414414414414 -282.1025389025389
-3712.1121121121123 -281.64393484393486
-3682.7827827827828 -281.1853307853308
-3653.4534534534537 -280.7267267267267
-3624.124124124124 -280.2681226681227
-3594.7947947947946 -279.8095186095186
-3565.4654654654655 -279.3509145509146
-3536.136136136136 -278.89231049231046
-3506.806806806807 -278.43370643370645
-3477.4774774774774 -277.9751023751023
-3448.1481481481483 -277.5164983164983
-3418.8188188188187 -277.05789425789425
-3389.4894894894896 -276.5992901992902
-3360.16016016016 -276.14068614068617
-3330.830830830831 -275.68208208208205
-3301.5015015015015 -275.22347802347804
-3272.1721721721724 -274.76487396487397
-3242.842842842843 -274.3062699062699
-3213.5135135135133 -273.84766584766584
-3184.1841841841842 -273.38906178906177
-3154.8548548548547 -272.9304577304577
-3125.5255255255256 -272.47185367185364
-3096.196196196196 -272.0132496132496
-3066.866866866867 -271.55464555464556
-3037.5375375375374 -271.0960414960415
-3008.2082082082084 -270.6374374374374
-2978.878878878879 -270.17883337883336
-2949.5495495495497 -269.7202293202293
-2920.22022022022 -269.2616252616253
-2890.890890890891 -268.8030212030212
-2861.5615615615616 -268.3444171444171
-2832.232232232232 -267.8858130858131
-2802.902902902903 -267.427209027209
-2773.5735735735734 -266.96860496860495
-2744.2442442442443 -266.5100009100009
-2714.914914914915 -266.0513968513968
-2685.5855855855857 -265.5927927927928
-2656.256256256256 -265.1341887341887
-2626.926926926927 -264.6755846755847
-2597.5975975975975 -264.2169806169806
-2568.2682682682685 -263.75837655837654
-2538.938938938939 -263.29977249977253
-2509.60960960961 -262.8411684411684
-2480.2802802802803 -262.3825643825644
-2450.9509509509508 -261.9239603239603
-2421.6216216216217 -261.46535626535626
-2392.292292292292 -261.0067522067522
-2362.962962962963 -260.54814814814813
-2333.6336336336335 -260.08954408954406
-2304.3043043043044 -259.63094003094005
-2274.974974974975 -259.172335972336
-2245.645645645646 -258.7137319137319
-2216.3163163163163 -258.25512785512785
-2186.986986986987 -257.1363218827796
-2157.6576576576576 -255.19469177013372
-2128.3283283283286 -253.25994333395914
-2098.998998998999 -251.33207657425578
-2069.6696696696695 -249.4110914910237
-2040.3403403403404 -247.4969880842629
-2011.011011011011 -245.58976635397335
-1981.6816816816818 -243.68942630015508
-1952.3523523523525 -241.79596792280807
-1923.023023023023 -239.9093912219323
-1893.6936936936936 -238.0296961975278
-1864.3643643643643 -236.15688284959464
-1835.035035035035 -234.2909511781327
-1805.7057057057057 -232.43190118314203
-1776.3763763763764 -230.5797328646226
-1747.047047047047 -228.73444622257443
-1717.7177177177177 -226.8960412569976
-1688.3883883883884 -225.06451796789196
-1659.059059059059 -223.23987635525762
-1629.7297297297298 -221.42211641909455
-1600.4004004004005 -219.61123815940272
-1571.0710710710712 -217.80724157618218
-1541.7417417417416 -216.01012666943285
-1512.4124124124123 -214.21989343915487
-1483.083083083083 -212.4365418853481
-1453.7537537537537 -210.6600720080126
-1424.4244244244244 -208.89048380714843
-1395.095095095095 -207.12777728275543
-1365.7657657657658 -205.37195243483376
-1336.4364364364365 -203.62300926338335
-1307.1071071071071 -201.88094776840418
-1277.7777777777778 -200.1457679498963
-1248.4484484484485 -198.41746980785967
-1219.1191191191192 -196.69605334229433
-1189.78978978979 -194.98151855320023
-1160.4604604604604 -193.2738654405774
-1131.131131131131 -191.57309400442585
-1101.8018018018017 -189.87920424474555
-1072.4724724724724 -188.19219616153654
-1043.143143143143 -186.51206975479877
-1013.8138138138138 -184.83882502453227
-984.4844844844845 -183.17246197073703
-955.1551551551552 -181.5129805934131
-925.8258258258259 -179.86038089256039
-896.4964964964965 -178.21466286817895
-867.1671671671671 -176.57582652026878
-837.8378378378378 -174.94387184882987
-808.5085085085085 -173.31879885386223
-779.1791791791792 -171.70060753536586
-749.8498498498499 -170.0892978933408
-720.5205205205206 -168.48486992778697
-691.1911911911911 -166.8873236387044
-661.8618618618618 -165.2966590260931
-632.5325325325325 -163.71287608995306
-603.2032032032032 -162.13597483028428
-573.8738738738739 -160.56595524708678
-544.5445445445446 -159.00281734036054
-515.2152152152153 -157.44656111010556
-485.8858858858859 -155.89718655632186
-456.55655655655653 -154.35469367900942
-427.2272272272272 -152.81908247816827
-397.8978978978979 -151.29035295379833
-368.5685685685686 -149.7685051058997
-339.2392392392392 -148.25353893447232
-309.9099099099099 -146.7454544395162
-280.5805805805806 -145.24425162103137
-251.25125125125126 -143.7499304790178
-221.92192192192192 -142.26249101347548
-192.59259259259258 -140.78193322440444
-163.26326326326327 -139.30825711180466
-133.93393393393393 -137.84146267567615
-104.6046046046046 -136.3815499160189
-75.27527527527528 -134.9285188328329
-45.945945945945944 -133.4823694261182
-16.616616616616618 -132.04310169587475
12.712712712712714 -130.6488537802407
42.04204204204204 -129.31133739092778
71.37137137137137 -127.98070267808612
100.70070070070071 -126.65694964171571
130.03003003003002 -125.34007828181659
159.35935935935936 -124.03008859838872
188.6886886886887 -122.72698059143212
218.018018018018 -121.4307542609468
247.34734734734735 -120.14140960693273
276.67667667667666 -118.85894662938993
306.00600600600603 -117.5833653283184
335.33533533533534 -116.31466570371812
364.66466466466466 -115.05284775558913
393.99399399399397 -113.79791148393139
423.32332332332334 -112.54985688874491
452.65265265265265 -111.30868397002972
481.98198198198196 -110.07439272778578
511.31131131131133 -108.8469831620131
540.6406406406406 -107.62645527271171
569.96996996997 -106.41280905988155
599.2992992992993 -105.20604452352269
628.6286286286286 -104.00616166363508
657.957957957958 -102.81316048021874
687.2872872872873 -101.62704097327365
716.6166166166166 -100.44780314279986
745.9459459459459 -99.27544698879731
775.2752752752752 -98.10997251126604
804.6046046046046 -96.95137971020603
833.933933933934 -95.79966858561727
863.2632632632633 -94.6548391374998
892.5925925925926 -93.51689136585358
921.9219219219219 -92.38582527067865
951.2512512512512 -91.26164085197496
980.5805805805805 -90.14433810974255
1009.9099099099099 -89.0339170439814
1039.2392392392392 -87.93037765469151
1068.5685685685685 -86.83371994187291
1097.8978978978978 -85.74394390552555
1127.2272272272273 -84.66104954564946
1156.5565565565566 -83.58503686224464
1185.885885885886 -82.51590585531108
1215.2152152152153 -81.45365652484881
1244.5445445445446 -80.3982888708578
1273.873873873874 -79.34980289333804
1303.2032032032032 -78.30819859228954
1332.5325325325325 -77.27347596771232
1361.8618618618618 -76.24563501960637
1391.1911911911911 -75.22467574797169
1420.5205205205204 -74.21059815280826
1449.8498498498498 -73.2034022341161
1479.179179179179 -72.2030879918952
1508.5085085085086 -71.20965542614557
1537.837837837838 -70.22310453686723
1567.1671671671672 -69.24343532406013
1596.4964964964965 -68.2706477877243
1625.8258258258259 -67.30474192785974
1655.1551551551552 -66.34571774446644
1684.4844844844845 -65.39357523754441
1713.8138138138138 -64.44831440709365
1743.143143143143 -63.50993525311415
1772.4724724724724 -62.57843777560592
1801.8018018018017 -61.65382197456896
1831.131131131131 -60.73608785000326
1860.4604604604604 -59.82523540190883
1889.78978978979 -58.921264630285656
1919.1191191191192 -58.02417553513376
1948.4484484484485 -57.133968116453126
1977.7777777777778 -56.250642374243746
2007.1071071071071 -55.37419830850565
2036.4364364364365 -54.504635919238815
2065.765765765766 -53.64195520644324
2095.095095095095 -52.78615617011894
2124.4244244244246 -51.9372388102659
2153.7537537537537 -51.095203126884144
2183.0830830830832 -50.260049119973615
2212.4124124124123 -49.43177678953438
2241.741741741742 -48.61038613556641
2271.071071071071 -47.7958771580697
2300.4004004004005 -46.988249857044266
2329.7297297297296 -46.187504232490085
2359.059059059059 -45.39364028440718
2388.388388388388 -44.606658012795535
2417.7177177177177 -43.82655741765516
2447.0470470470473 -43.05333849898605
2476.3763763763764 -42.28700125678819
2505.705705705706 -41.52754569106161
2535.035035035035 -40.7749718018063
2564.3643643643645 -40.02927958902225
2593.6936936936936 -39.290469052709476
2623.023023023023 -38.55854019286796
2652.352352352352 -37.833493009497715
2681.6816816816818 -37.11532750259873
2711.011011011011 -36.40404367217103
2740.3403403403404 -35.69964151821455
2769.6696696696695 -35.00212104072938
2798.998998998999 -34.31148223971545
2828.3283283283286 -33.6277251151728
2857.6576576576576 -32.95084966710142
2886.986986986987 -32.28085589550129
2916.3163163163163 -31.61774380037244
2945.645645645646 -30.961513381714855
2974.974974974975 -30.312164639528536
3004.3043043043044 -29.669697573813483
3033.6336336336335 -29.034112184569683
3062.962962962963 -28.40540847179715
3092.292292292292 -27.783586435495902
3121.6216216216217 -27.1686460756659
3150.9509509509508 -26.560587392307188
3180.2802802802803 -25.959410385419726
3209.60960960961 -25.365115055003532
3238.938938938939 -24.77770140105861
3268.2682682682685 -24.197169423584942
3297.5975975975975 -23.62351912258254
3326.926926926927 -23.056750498051404
3356.256256256256 -22.496863549991556
3385.5855855855857 -21.943858278402946
3414.914914914915 -21.397734683285623
3444.2442442442443 -20.85849276463956
3473.5735735735734 -20.326132522464764
3502.902902902903 -19.800653956761234
3532.232232232232 -19.282057067528964
3561.5615615615616 -18.77034185476796
3590.890890890891 -18.265508318478215
3620.22022022022 -17.767556458659744
3649.5495495495497 -17.27648627531254
3678.878878878879 -16.792297768436608
3708.2082082082084 -16.314990938031944
3737.5375375375374 -15.844565784098538
3766.866866866867 -15.3810223066364
3796.196196196196 -14.924360505645527
3825.5255255255256 -14.474580381125929
3854.8548548548547 -14.031681933077568
3884.1841841841842 -13.595665161500502
3913.5135135135133 -13.166530066394689
3942.842842842843 -12.744276647760149
3972.1721721721724 -12.328904905596875
4001.5015015015015 -11.920414839904875
4030.830830830831 -11.518806450684128
4060.16016016016 -11.124079737934647
4089.4894894894896 -10.736234701656418
4118.818818818819 -10.355271341849484
4148.148148148148 -9.98118965851381
4177.477477477478 -9.613989651649394
4206.806806806807 -9.253671321256238
4236.136136136136 -8.900234667334377
4265.465465465465 -8.553679689883747
4294.794794794795 -8.214006388904377
4324.124124124124 -7.881214764396308
4353.453453453453 -7.555304816359499
4382.782782782783 -7.236276544793949
4412.112112112112 -6.924129949699658
4441.441441441441 -6.618865031076641
4470.7707707707705 -6.320481788924898
4500.1001001001005 -6.028980223244407
4529.42942942943 -5.7443603340351785
4558.758758758759 -5.466622121297206
4588.088088088088 -5.195765585030529
4617.417417417418 -4.931790725235089
4646.746746746747 -4.674697541910959
4676.076076076076 -4.424486035058038
4705.405405405405 -4.181156204676441
4734.734734734735 -3.9447080507660672
4764.064064064064 -3.7151415733269886
4793.393393393393 -3.492456772359162
4822.722722722723 -3.2766536478626023
4852.052052052052 -3.067732199837309
4881.381381381381 -2.8656924282832676
4910.71071071071 -2.6705343332005214
4940.04004004004 -2.482257914588999
4969.369369369369 -2.3008631724487856
4998.6986986986985 -2.1263501067798245
5028.028028028028 -1.958718717582144
5057.357357357358 -1.7979690048557018
5086.686686686687 -1.6441009686005401
5116.016016016016 -1.4971146088166307
5145.345345345346 -1.3570099255039736
5174.674674674675 -1.2237869186626256
5204.004004004004 -1.0974455882925014
5233.333333333333 -0.9779859343937005
5262.662662662663 -0.8654079569661093
5291.991991991992 -0.7597116560098272
5321.321321321321 -0.6608970315247831
5350.65065065065 -0.5689640835110197
5379.97997997998 -0.48391281196849434
5409.309309309309 -0.4057432168972497
5438.638638638638 -0.3344552982972999
5467.9679679679675 -0.2700490561685598
5497.2972972972975 -0.21252449051114297
5526.626626626627 -0.1618816013249642
5555.955955955956 -0.11812038861006613
5585.285285285286 -0.08124085236642031
5614.614614614615 -0.05124299259404097
5643.943943943944 -0.0281268092929281
5673.273273273273 -0.011892302463067495
5702.602602602603 -0.002539472104515994
5731.931931931932 0.0
5761.261261261261 0.0
5790.59059059059 0.0
5819.91991991992 0.0
5849.249249249249 0.0
5878.578578578578 0.0
5907.907907907908 0.0
5937.237237237237 0.0
5966.5665665665665 0.0
5995.895895895896 0.0
6025.225225225226 0.0
6054.554554554555 0.0
6083.883883883884 0.0
6113.213213213213 0.0
6142.542542542543 0.0
6171.871871871872 0.0
6201.201201201201 0.0
6230.53053053053 0.0
6259.85985985986 0.0
6289.189189189189 0.0
6318.518518518518 0.0
6347.847847847848 0.0
6377.177177177177 0.0
6406.506506506506 0.0
6435.8358358358355 0.0
6465.1651651651655 0.0
6494.494494494495 0.0
6523.823823823824 0.0
6553.153153153153 0.0
6582.482482482483 0.0
6611.811811811812 0.0
6641.141141141141 0.0
6670.470470470471 0.0
6699.7997997998 0.0
6729.129129129129 0.0
6758.458458458458 0.0
6787.787787787788 0.0
6817.117117117117 0.0
6846.446446446446 0.0
6875.775775775775 0.0
6905.105105105105 0.0
6934.4344344344345 0.0
6963.763763763764 0.0
6993.093093093093 0.0
7022.422422422423 0.0
7051.751751751752 0.0
7081.081081081081 0.0
7110.410410410411 0.0
7139.73973973974 0.0
7169.069069069069 0.0
7198.398398398398 0.0
7227.727727727728 0.0
7257.057057057057 0.0
7286.386386386386 0.0
7315.715715715715 0.0
7345.045045045045 0.0
7374.374374374374 0.0
7403.7037037037035 0.0
7433.0330330330335 0.0
7462.362362362363 0.0
7491.691691691692 0.0
7521.021021021021 0.0
7550.350350350351 0.0
7579.67967967968 0.0
7609.009009009009 0.0
7638.338338338338 0.0
7667.667667667668 0.0
7696.996996996997 0.0
7726.326326326326 0.0
7755.655655655655 0.0
7784.984984984985 0.0
7814.314314314314 0.0
7843.643643643643 0.0
7872.972972972973 0.0
7902.302302302302 0.0
7931.6316316316315 0.0
7960.960960960961 0.0
7990.290290290291 0.0
8019.61961961962 0.0
8048.948948948949 0.0
8078.278278278278 0.0
8107.607607607608 0.0
8136.936936936937 0.0
8166.266266266266 0.0
8195.595595595596 0.0
8224.924924924924 0.0
8254.254254254254 0.0
8283.583583583584 0.0
8312.912912912912 0.0
8342.242242242242 0.0
8371.571571571572 0.0
8400.9009009009 0.0
8430.23023023023 0.0
8459.559559559559 0.0
8488.888888888889 0.0
8518.218218218219 0.0
8547.547547547547 0.0
8576.876876876877 0.0
8606.206206206207 0.0
8635.535535535535 0.0
8664.864864864865 0.0
8694.194194194195 0.0
8723.523523523523 0.0
8752.852852852853 0.0
8782.182182182181 0.0
8811.511511511511 0.0
8840.840840840841 0.0
8870.17017017017 0.0
8899.4994994995 0.0
8928.82882882883 0.0
8958.158158158158 0.0
8987.487487487488 0.0
9016.816816816818 0.0
9046.146146146146 0.0
9075.475475475476 0.0
9104.804804804804 0.0
9134.134134134134 0.0
9163.463463463464 0.0
9192.792792792792 0.0
9222.122122122122 0.0
9251.451451451452 0.0
9280.78078078078 0.0
9310.11011011011 0.0
9339.43943943944 0.0
9368.768768768768 0.0
9398.098098098098 0.0
9427.427427427427 0.0
9456.756756756757 0.0
9486.086086086087 0.0
9515.415415415415 0.0
9544.744744744745 0.0
9574.074074074075 0.0
9603.403403403403 0.0
9632.732732732733 0.0
9662.062062062061 0.0
9691.391391391391 0.0
9720.720720720721 0.0
9750.05005005005 0.0
9779.37937937938 0.0
9808.70870870871 0.0
9838.038038038037 0.0
9867.367367367367 0.0
9896.696696696697 0.0
9926.026026026026 0.0
9955.355355355356 0.0
9984.684684684684 0.0
10014.014014014014 0.0
10043.343343343344 0.0
10072.672672672672 0.0
10102.002002002002 0.0
10131.331331331332 0.0
10160.66066066066 0.0
10189.98998998999 0.0
10219.31931931932 0.0
10248.648648648648 0.0
10277.977977977978 0.0
10307.307307307306 0.0
10336.636636636636 0.0
10365.965965965966 0.0
10395.295295295295 0.0
10424.624624624625 0.0
10453.953953953955 0.0
10483.283283283283 0.0
10512.612612612613 0.0
10541.941941941943 0.0
10571.271271271271 0.0
10600.600600600601 0.0
10629.92992992993 0.0
10659.25925925926 0.0
10688.58858858859 0.0
10717.917917917917 0.0
10747.247247247247 0.0
10776.576576576577 0.0
10805.905905905905 0.0
10835.235235235235 0.0
10864.564564564565 0.0
10893.893893893894 0.0
10923.223223223224 0.0
10952.552552552552 0.0
10981.881881881882 0.0
11011.211211211212 0.0
11040.54054054054 0.0
11069.86986986987 0.0
11099.1991991992 0.0
11128.528528528528 0.0
11157.857857857858 0.0
11187.187187187186 0.0
11216.516516516516 0.0
11245.845845845846 0.0
11275.175175175174 0.0
11304.504504504504 0.0
11333.833833833834 0.0
11363.163163163163 0.0
11392.492492492493 0.0
11421.821821821823 0.0
11451.15115115115 0.0
11480.48048048048 0.0
11509.809809809809 0.0
11539.139139139139 0.0
11568.468468468469 0.0
11597.797797797797 0.0
11627.127127127127 0.0
11656.456456456457 0.0
11685.785785785785 0.0
11715.115115115115 0.0
11744.444444444445 0.0
11773.773773773773 0.0
11803.103103103103 0.0
11832.432432432432 0.0
11861.761761761762 0.0
11891.091091091092 0.0
11920.42042042042 0.0
11949.74974974975 0.0
11979.07907907908 0.0
12008.408408408408 0.0
12037.737737737738 0.0
12067.067067067068 0.0
12096.396396396396 0.0
12125.725725725726 0.0
12155.055055055054 0.0
12184.384384384384 0.0
12213.713713713714 0.0
12243.043043043042 0.0
12272.372372372372 0.0
12301.701701701702 0.0
12331.03103103103 0.0
12360.36036036036 0.0
12389.68968968969 0.0
12419.019019019019 0.0
12448.348348348349 0.0
12477.677677677677 0.0
12507.007007007007 0.0
12536.336336336337 0.0
12565.665665665665 0.0
12594.994994994995 0.0
12624.324324324325 0.0
12653.653653653653 0.0
12682.982982982983 0.0
12712.312312312311 0.0
12741.641641641641 0.0
12770.970970970971 0.0
12800.3003003003 0.0
12829.62962962963 0.0
12858.95895895896 0.0
12888.288288288288 0.0
12917.617617617618 0.0
12946.946946946948 0.0
12976.276276276276 0.0
13005.605605605606 0.0
13034.934934934934 0.0
13064.264264264264 0.0
13093.593593593594 0.0
13122.922922922922 0.0
13152.252252252252 0.0
13181.581581581582 0.0
13210.91091091091 0.0
13240.24024024024 0.0
13269.56956956957 0.0
13298.898898898899 0.0
13328.228228228229 0.0
13357.557557557557 0.0
13386.886886886887 0.0
13416.216216216217 0.0
13445.545545545545 0.0
13474.874874874875 0.0
13504.204204204205 0.0
13533.533533533533 0.0
13562.862862862863 0.0
13592.192192192193 0.0
13621.521521521521 0.0
13650.850850850851 0.0
13680.18018018018 0.0
13709.50950950951 0.0
13738.83883883884 0.0
13768.168168168168 0.0
13797.497497497498 0.0
13826.826826826828 0.0
13856.156156156156 0.0
13885.485485485486 0.0
13914.814814814816 0.0
13944.144144144144 0.0
13973.473473473474 0.0
14002.802802802802 0.0
14032.132132132132 0.0
14061.461461461462 0.0
14090.79079079079 0.0
14120.12012012012 0.0
14149.44944944945 0.0
14178.778778778778 0.0
14208.108108108108 0.0
14237.437437437437 0.0
14266.766766766767 0.0
14296.096096096097 0.0
14325.425425425425 0.0
14354.754754754755 0.0
14384.084084084085 0.0
14413.413413413413 0.0
14442.742742742743 0.0
14472.072072072073 0.0
14501.401401401401 0.0
14530.730730730731 0.0
14560.06006006006 0.0
14589.38938938939 0.0
14618.71871871872 0.0
14648.048048048047 0.0
14677.377377377377 0.0
14706.706706706707 0.0
14736.036036036036 0.0
14765.365365365366 0.0
14794.694694694695 0.0
14824.024024024024 0.0
14853.353353353354 0.0
14882.682682682682 0.0
14912.012012012012 0.0
14941.341341341342 0.0
14970.67067067067 0.0
15000.0 0.0


==> tax_liability_function_envelope.csv.txt <==
-14300.0 10000.0
-14300.0 318.1999999999998
-14300.0 318.1999999999998
-14270.67067067067 314.76046956046935
-14241.341341341342 311.3209391209391
-14212.012012012012 307.88140868140863
-14182.682682682682 304.44187824187816
-14153.353353353354 301.0023478023477
-14124.024024024024 297.5628173628172
-14094.694694694695 294.12328692328697
-14065.365365365366 290.6837564837565
-14036.036036036036 287.244226044226
-14006.706706706707 283.80469560469555
-13977.377377377377 280.3651651651651
-13948.048048048047 276.9256347256346
-13918.71871871872 273.48610428610436
-13889.38938938939 270.04657384657366
-13860.06006006006 266.6070434070432
-13830.730730730731 263.16751296751295
-13801.401401401401 259.7279825279825
-13772.072072072073 256.288452088452
-13742.742742742743 252.84892164892153
-13713.413413413413 249.40939120939106
-13684.084084084085 245.96986076986082
-13654.754754754755 242.53033033033034
-13625.425425425425 239.09079989079964
-13596.096096096097 235.6512694512694
-13566.766766766767 232.21173901173893
-13537.437437437437 228.77220857220846
-13508.108108108108 225.33267813267798
-13478.778778778778 221.8931476931475
-13449.44944944945 218.45361725361727
-13420.12012012012 215.0140868140868
-13390.79079079079 211.57455637455632
-13361.461461461462 208.13502593502585
-13332.132132132132 204.69549549549538
-13302.802802802802 201.2559650559649
-13273.473473473474 197.81643461643466
-13244.144144144144 194.3769041769042
-13214.814814814816 190.93737373737372
-13185.485485485486 187.49784329784325
-13156.156156156156 184.05831285831277
-13126.826826826828 180.61878241878253
-13097.497497497498 177.17925197925183
-13068.168168168168 173.73972153972136
-13038.83883883884 170.3001911001911
-13009.50950950951 166.86066066066064
-12980.18018018018 163.42113022113017
-12950.850850850851 159.9815997815997
-12921.521521521521 156.54206934206923
-12892.192192192193 153.10253890253898
-12862.862862862863 149.6630084630085
-12833.533533533533 146.2234780234778
-12804.204204204205 142.78394758394757
-12774.874874874875 139.3444171444171
-12745.545545545545 135.90488670488662
-12716.216216216217 132.46535626535638
-12686.886886886887 129.02582582582568
-12657.557557557557 125.5862953862952
-12628.228228228229 122.14676494676496
-12598.898898898899 118.70723450723449
-12569.56956956957 115.26770406770402
-12540.24024024024 111.82817362817354
-12510.91091091091 108.38864318864307
-12481.581581581582 104.94911274911283
-12452.252252252252 101.50958230958236
-12422.922922922922 98.07005187005166
-12393.593593593594 94.63052143052141
-12364.264264264264 91.19099099099094
-12334.934934934934 87.75146055146047
-12305.605605605606 84.31193011193
-12276.276276276276 80.87239967239952
-12246.946946946948 77.43286923286928
-12217.617617617618 73.99333879333881
-12188.288288288288 70.55380835380834
-12158.95895895896 67.11427791427786
-12129.62962962963 63.67474747474739
-12100.3003003003 60.23521703521692
-12070.970970970971 56.795686595686675
-12041.641641641641 53.356156156155976
-12012.312312312311 49.916625716625504
-11982.982982982983 46.47709527709526
-11953.653653653653 43.03756483756479
-11924.324324324325 39.59803439803454
-11894.994994994995 36.15850395850384
-11865.665665665665 32.71897351897337
-11836.336336336337 29.279443079443126
-11807.007007007007 25.839912639912654
-11777.677677677677 22.400382200381955
-11748.348348348349 18.96085176085171
-11719.019019019019 15.521321321321238
-11689.68968968969 12.081790881790994
-11660.36036036036 8.642260442260522
-11631.03103103103 5.2027300027298224
-11601.701701701702 1.7631995631995778
-11572.372372372372 -1.6763308763308942
-11543.043043043042 -5.115861315861366
-11513.713713713714 -8.555391755391838
-11484.384384384384 -11.99492219492231
-11455.055055055054 -15.434452634452782
-11425.725725725726 -18.873983073983027
-11396.396396396396 -22.3135135135135
-11367.067067067068 -25.75304395304397
-11337.737737737738 -29.192574392574443
-11308.408408408408 -32.632104832104915
-11279.07907907908 -36.07163527163516
-11249.74974974975 -39.51116571116586
-11220.42042042042 -42.95069615069633
-11191.091091091092 -46.390226590226575
-11161.761761761762 -49.82975702975705
-11132.432432432432 -53.26928746928752
-11103.103103103103 -56.70881790881799
-11073.773773773773 -60.14834834834846
-11044.444444444445 -63.58787878787871
-11015.115115115115 -67.02740922740918
-10985.785785785785 -70.46693966693988
-10956.456456456457 -73.90647010647012
-10927.127127127127 -77.3460005460006
-10897.797797797797 -80.78553098553107
-10868.468468468469 -84.22506142506131
-10839.139139139139 -87.66459186459201
-10809.809809809809 -91.10412230412248
-10780.48048048048 -94.54365274365273
-10751.15115115115 -97.9831831831832
-10721.821821821823 -101.42271362271367
-10692.492492492493 -104.86224406224414
-10663.163163163163 -108.30177450177462
-10633.833833833834 -111.74130494130486
-10604.504504504504 -115.18083538083533
-10575.175175175174 -118.62036582036603
-10545.845845845846 -122.05989625989628
-10516.516516516516 -125.49942669942675
-10487.187187187186 -128.93895713895722
-10457.857857857858 -132.3784875784877
-10428.528528528528 -135.81801801801817
-10399.1991991992 -139.2575484575484
-10369.86986986987 -142.69707889707888
-10340.54054054054 -146.13660933660935
-10311.211211211212 -149.57613977613983
-10281.881881881882 -153.0156702156703
-10252.552552552552 -156.45520065520077
-10223.223223223224 -159.89473109473101
-10193.893893893894 -163.3342615342617
-10164.564564564565 -166.77379197379196
-10135.235235235235 -170.21332241332243
-10105.905905905905 -173.6528528528529
-10076.576576576577 -177.09238329238315
-10047.247247247247 -180.53191373191385
-10017.917917917917 -183.97144417144432
-9988.58858858859 -187.41097461097456
-9959.25925925926 -190.85050505050503
-9929.92992992993 -194.2900354900355
-9900.600600600601 -197.72956592956598
-9871.271271271271 -198.6984256984257
-9841.941941941943 -199.61563381563377
-9812.612612612613 -200.5328419328419
-9783.283283283283 -201.45005005005004
-9753.953953953955 -202.36725816725811
-9724.624624624625 -203.28446628446625
-9695.295295295295 -204.20167440167444
-9665.965965965966 -205.11888251888251
-9636.636636636636 -206.03609063609065
-9607.307307307306 -206.95329875329878
-9577.977977977978 -207.87050687050686
-9548.648648648648 -208.787714987715
-9519.31931931932 -209.70492310492307
-9489.98998998999 -210.6221312221312
-9460.66066066066 -211.53933933933934
-9431.331331331332 -212.4565474565474
-9402.002002002002 -213.37375557375555
-9372.672672672672 -214.29096369096368
-9343.343343343344 -215.20817180817176
-9314.014014014014 -216.12537992537995
-9284.684684684684 -217.04258804258808
-9255.355355355356 -217.95979615979616
-9226.026026026026 -218.8770042770043
-9196.696696696697 -219.79421239421237
-9167.367367367367 -220.7114205114205
-9138.038038038037 -221.62862862862863
-9108.70870870871 -222.5458367458367
-9079.37937937938 -223.46304486304484
-9050.05005005005 -224.38025298025298
-9020.720720720721 -225.29746109746105
-8991.391391391391 -226.2146692146692
-8962.062062062061 -227.13187733187738
-8932.732732732733 -228.04908544908545
-8903.403403403403 -228.9662935662936
-8874.074074074075 -229.88350168350166
-8844.744744744745 -230.8007098007098
-8815.415415415415 -231.71791791791793
-8786.086086086087 -232.635126035126
-8756.756756756757 -233.55233415233414
-8727.427427427427 -234.46954226954227
-8698.098098098098 -235.38675038675035
-8668.768768768768 -236.30395850395848
-8639.43943943944 -237.22116662116656
-8610.11011011011 -238.1383747383747
-8580.78078078078 -239.05558285558288
-8551.451451451452 -239.97279097279096
-8522.122122122122 -240.8899990899991
-8492.792792792792 -241.80720720720723
-8463.463463463464 -242.7244153244153
-8434.134134134134 -243.64162344162344
-8404.804804804804 -244.55883155883157
-8375.475475475476 -245.47603967603965
-8346.146146146146 -246.39324779324778
-8316.816816816818 -247.31045591045586
-8287.487487487488 -248.227664027664
-8258.158158158158 -249.14487214487212
-8228.82882882883 -250.0620802620802
-8199.4994994995 -250.9792883792884
-8170.17017017017 -251.89649649649647
-8140.84084084084 -252.8137046137046
-8111.511511511511 -253.73091273091273
-8082.182182182182 -254.64812084812084
-8052.852852852853 -255.56532896532894
-8023.523523523523 -256.4825370825371
-7994.194194194194 -257.3997451997452
-7964.864864864865 -258.3169533169533
-7935.535535535536 -259.2341614341614
-7906.206206206206 -260.15136955136956
-7876.876876876877 -261.06857766857763
-7847.547547547548 -261.98578578578577
-7818.218218218218 -262.9029939029939
-7788.888888888889 -263.82020202020203
-7759.55955955956 -264.73741013741017
-7730.2302302302305 -265.65461825461824
-7700.9009009009005 -266.5718263718264
-7671.571571571571 -267.48903448903445
-7642.242242242242 -268.4062426062426
-7612.912912912913 -269.3234507234507
-7583.583583583583 -270.24065884065885
-7554.254254254254 -271.157866957867
-7524.924924924925 -272.07507507507506
-7495.595595595596 -272.99228319228314
-7466.266266266266 -273.9094913094913
-7436.936936936937 -274.8266994266994
-7407.607607607608 -275.74390754390754
-7378.278278278278 -276.6611156611157
-7348.948948948949 -277.5783237783238
-7319.61961961962 -278.4955318955319
-7290.290290290291 -279.41274001273996
-7260.960960960961 -280.3299481299481
-7231.6316316316315 -281.2471562471562
-7202.302302302302 -282.16436436436436
-7172.972972972973 -283.0815724815725
-7143.643643643643 -283.9987805987806
-7114.314314314314 -284.9159887159887
-7084.984984984985 -285.8331968331968
-7055.655655655655 -286.7504049504049
-7026.326326326326 -287.66761306761305
-6996.996996996997 -288.5848211848212
-6967.667667667668 -289.5020293020293
-6938.338338338338 -290.41923741923745
-6909.009009009009 -291.3364455364455
-6879.67967967968 -292.2536536536536
-6850.350350350351 -293.17086177086173
-6821.021021021021 -294.08806988806987
-6791.691691691692 -295.005278005278
-6762.362362362363 -295.92248612248613
-6733.0330330330335 -296.8396942396942
-6703.7037037037035 -297.75690235690234
-6674.374374374374 -298.6741104741104
-6645.045045045045 -299.59131859131855
-6615.715715715715 -300.5085267085267
-6586.386386386386 -301.4257348257348
-6557.057057057057 -302.34294294294295
-6527.727727727728 -303.26015106015103
-6498.398398398398 -304.17735917735916
-6469.069069069069 -305.09456729456724
-6439.73973973974 -306.0117754117754
-6410.410410410411 -306.9289835289835
-6381.081081081081 -307.84619164619164
-6351.751751751752 -308.7633997633998
-6322.422422422423 -309.68060788060785
-6293.093093093093 -310.597815997816
-6263.763763763764 -311.5150241150241
-6234.4344344344345 -312.4322322322322
-6205.105105105105 -313.34944034944033
-6175.775775775775 -314.26664846664846
-6146.446446446446 -315.1838565838566
-6117.117117117117 -316.1010647010647
-6087.787787787788 -317.0182728182728
-6058.458458458458 -317.93548093548094
-6029.129129129129 -318.2
-5999.7997997998 -318.2
-5970.470470470471 -318.2
-5941.141141141141 -318.2
-5911.811811811812 -318.2
-5882.482482482483 -318.2
-5853.153153153153 -318.2
-5823.823823823824 -318.2
-5794.494494494495 -318.2
-5765.1651651651655 -318.2
-5735.8358358358355 -318.2
-5706.506506506506 -318.2
-5677.177177177177 -318.2
-5647.847847847848 -318.2
-5618.518518518518 -318.2
-5589.189189189189 -318.2
-5559.85985985986 -318.2
-5530.53053053053 -318.2
-5501.201201201201 -318.2
-5471.871871871872 -318.2
-5442.542542542543 -318.2
-5413.213213213213 -318.2
-5383.883883883884 -318.2
-5354.554554554555 -318.2
-5325.225225225226 -318.2
-5295.895895895896 -318.2
-5266.5665665665665 -318.2
-5237.237237237237 -318.2
-5207.907907907908 -318.2
-5178.578578578578 -318.2
-5149.249249249249 -318.2
-5119.91991991992 -318.2
-5090.59059059059 -318.2
-5061.261261261261 -318.2
-5031.931931931932 -318.2
-5002.602602602603 -318.2
-4973.273273273273 -318.2
-4943.943943943944 -318.2
-4914.614614614615 -318.2
-4885.285285285286 -318.2
-4855.955955955956 -318.2
-4826.626626626627 -318.2
-4797.2972972972975 -318.2
-4767.9679679679675 -318.2
-4738.638638638638 -318.2
-4709.309309309309 -318.2
-4679.97997997998 -318.2
-4650.65065065065 -318.2
-4621.321321321321 -318.2
-4591.991991991992 -318.2
-4562.662662662663 -318.2
-4533.333333333333 -318.2
-4504.004004004004 -318.2
-4474.674674674675 -318.2
-4445.345345345346 -318.2
-4416.016016016016 -318.2
-4386.686686686687 -318.2
-4357.357357357358 -318.2
-4328.028028028028 -318.2
-4298.6986986986985 -318.2
-4269.369369369369 -318.2
-4240.04004004004 -318.2
-4210.71071071071 -318.2
-4181.381381381381 -318.2
-4152.052052052052 -318.2
-4122.722722722723 -318.2
-4093.3933933933936 -318.2
-4064.064064064064 -318.2
-4034.734734734735 -318.2
-4005.4054054054054 -318.2
-3976.076076076076 -318.2
-3946.746746746747 -318.2
-3917.4174174174173 -318.2
-3888.088088088088 -318.2
-3858.7587587587586 -318.2
-3829.4294294294295 -318.2
-3800.1001001001 -318.2
-3770.770770770771 -318.2
-3741.4414414414414 -318.2
-3712.1121121121123 -318.2
-3682.7827827827828 -318.2
-3653.4534534534537 -318.2
-3624.124124124124 -318.2
-3594.7947947947946 -318.2
-3565.4654654654655 -318.2
-3536.136136136136 -318.2
-3506.806806806807 -318.2
-3477.4774774774774 -318.2
-3448.1481481481483 -318.2
-3418.8188188188187 -318.2
-3389.4894894894896 -318.2
-3360.16016016016 -318.2
-3330.830830830831 -318.2
-3301.5015015015015 -318.2
-3272.1721721721724 -318.2
-3242.842842842843 -318.2
-3213.5135135135133 -318.2
-3184.1841841841842 -318.2
-3154.8548548548547 -318.2
-3125.5255255255256 -318.2
-3096.196196196196 -318.2
-3066.866866866867 -318.2
-3037.5375375375374 -318.2
-3008.2082082082084 -318.2
-2978.878878878879 -318.2
-2949.5495495495497 -318.2
-2920.22022022022 -318.2
-2890.890890890891 -318.2
-2861.5615615615616 -318.2
-2832.232232232232 -318.2
-2802.902902902903 -318.2
-2773.5735735735734 -318.2
-2744.2442442442443 -318.2
-2714.914914914915 -318.2
-2685.5855855855857 -318.2
-2656.256256256256 -318.2
-2626.926926926927 -318.2
-2597.5975975975975 -318.2
-2568.2682682682685 -318.2
-2538.938938938939 -318.2
-2509.60960960961 -318.2
-2480.2802802802803 -318.2
-2450.9509509509508 -318.2
-2421.6216216216217 -318.2
-2392.292292292292 -318.2
-2362.962962962963 -318.2
-2333.6336336336335 -318.2
-2304.3043043043044 -318.2
-2274.974974974975 -318.2
-2245.645645645646 -318.2
-2216.3163163163163 -318.2
-2186.986986986987 -318.2
-2157.6576576576576 -318.2
-2128.3283283283286 -318.2
-2098.998998998999 -318.2
-2069.6696696696695 -318.2
-2040.3403403403404 -318.2
-2011.011011011011 -318.2
-1981.6816816816818 -318.2
-1952.3523523523525 -318.2
-1923.023023023023 -318.2
-1893.6936936936936 -318.2
-1864.3643643643643 -318.2
-1835.035035035035 -318.2
-1805.7057057057057 -318.2
-1776.3763763763764 -318.2
-1747.047047047047 -318.2
-1717.7177177177177 -318.2
-1688.3883883883884 -318.2
-1659.059059059059 -318.2
-1629.7297297297298 -318.2
-1600.4004004004005 -318.2
-1571.0710710710712 -318.2
-1541.7417417417416 -318.2
-1512.4124124124123 -318.2
-1483.083083083083 -318.2
-1453.7537537537537 -318.2
-1424.4244244244244 -318.2
-1395.095095095095 -318.2
-1365.7657657657658 -318.2
-1336.4364364364365 -318.2
-1307.1071071071071 -318.2
-1277.7777777777778 -318.2
-1248.4484484484485 -318.2
-1219.1191191191192 -318.2
-1189.78978978979 -318.2
-1160.4604604604604 -318.2
-1131.131131131131 -318.2
-1101.8018018018017 -318.2
-1072.4724724724724 -318.2
-1043.143143143143 -318.2
-1013.8138138138138 -318.2
-984.4844844844845 -318.2
-955.1551551551552 -318.2
-925.8258258258259 -318.2
-896.4964964964965 -318.2
-867.1671671671671 -318.2
-837.8378378378378 -318.2
-808.5085085085085 -318.2
-779.1791791791792 -318.2
-749.8498498498499 -318.2
-720.5205205205206 -318.2
-691.1911911911911 -318.2
-661.8618618618618 -318.2
-632.5325325325325 -318.2
-603.2032032032032 -318.2
-573.8738738738739 -318.2
-544.5445445445446 -318.2
-515.2152152152153 -318.2
-485.8858858858859 -318.2
-456.55655655655653 -318.2
-427.2272272272272 -318.2
-397.8978978978979 -318.2
-368.5685685685686 -318.2
-339.2392392392392 -318.2
-309.9099099099099 -318.2
-280.5805805805806 -318.2
-251.25125125125126 -318.2
-221.92192192192192 -318.2
-192.59259259259258 -318.2
-163.26326326326327 -318.2
-133.93393393393393 -318.2
-104.6046046046046 -318.2
-75.27527527527528 -318.2
-45.945945945945944 -318.2
-16.616616616616618 -318.2
12.712712712712714 -318.2
42.04204204204204 -318.2
71.37137137137137 -318.2
100.70070070070071 -318.2
130.03003003003002 -318.2
159.35935935935936 -318.2
188.6886886886887 -318.2
218.018018018018 -318.2
247.34734734734735 -318.2
276.67667667667666 -318.2
306.00600600600603 -318.2
335.33533533533534 -318.2
364.66466466466466 -318.2
393.99399399399397 -318.2
423.32332332332334 -318.2
452.65265265265265 -318.2
481.98198198198196 -318.2
511.31131131131133 -318.2
540.6406406406406 -318.2
569.96996996997 -318.2
599.2992992992993 -318.2
628.6286286286286 -318.2
657.957957957958 -318.2
687.2872872872873 -318.2
716.6166166166166 -318.2
745.9459459459459 -318.2
775.2752752752752 -318.2
804.6046046046046 -318.2
833.933933933934 -318.2
863.2632632632633 -318.2
892.5925925925926 -318.2
921.9219219219219 -318.2
951.2512512512512 -318.2
980.5805805805805 -318.2
1009.9099099099099 -318.2
1039.2392392392392 -318.2
1068.5685685685685 -318.2
1097.8978978978978 -318.2
1127.2272272272273 -318.2
1156.5565565565566 -318.2
1185.885885885886 -318.2
1215.2152152152153 -318.2
1244.5445445445446 -318.2
1273.873873873874 -318.2
1303.2032032032032 -318.2
1332.5325325325325 -318.2
1361.8618618618618 -318.2
1391.1911911911911 -318.2
1420.5205205205204 -318.2
1449.8498498498498 -318.2
1479.179179179179 -318.2
1508.5085085085086 -318.2
1537.837837837838 -318.2
1567.1671671671672 -318.2
1596.4964964964965 -318.2
1625.8258258258259 -318.2
1655.1551551551552 -318.2
1684.4844844844845 -318.2
1713.8138138138138 -318.2
1743.143143143143 -318.2
1772.4724724724724 -318.2
1801.8018018018017 -318.2
1831.131131131131 -318.2
1860.4604604604604 -318.2
1889.78978978979 -318.2
1919.1191191191192 -318.2
1948.4484484484485 -318.2
1977.7777777777778 -318.2
2007.1071071071071 -318.2
2036.4364364364365 -318.2
2065.765765765766 -318.2
2095.095095095095 -318.2
2124.4244244244246 -318.2
2153.7537537537537 -318.2
2183.0830830830832 -318.2
2212.4124124124123 -318.2
2241.741741741742 -318.2
2271.071071071071 -318.2
2300.4004004004005 -318.2
2329.7297297297296 -318.2
2359.059059059059 -318.2
2388.388388388388 -318.2
2417.7177177177177 -318.2
2447.0470470470473 -318.2
2476.3763763763764 -318.2
2505.705705705706 -318.2
2535.035035035035 -318.2
2564.3643643643645 -318.2
2593.6936936936936 -318.2
2623.023023023023 -318.2
2652.352352352352 -318.2
2681.6816816816818 -318.2
2711.011011011011 -318.2
2740.3403403403404 -318.2
2769.6696696696695 -318.2
2798.998998998999 -318.2
2828.3283283283286 -318.2
2857.6576576576576 -318.2
2886.986986986987 -318.2
2916.3163163163163 -318.2
2945.645645645646 -318.2
2974.974974974975 -318.2
3004.3043043043044 -318.2
3033.6336336336335 -318.2
3062.962962962963 -318.2
3092.292292292292 -318.2
3121.6216216216217 -318.2
3150.9509509509508 -318.2
3180.2802802802803 -318.2
3209.60960960961 -318.2
3238.938938938939 -318.2
3268.2682682682685 -318.2
3297.5975975975975 -318.2
3326.926926926927 -318.2
3356.256256256256 -318.2
3385.5855855855857 -318.2
3414.914914914915 -318.2
3444.2442442442443 -318.2
3473.5735735735734 -318.2
3502.902902902903 -318.2
3532.232232232232 -318.2
3561.5615615615616 -318.2
3590.890890890891 -318.2
3620.22022022022 -318.2
3649.5495495495497 -318.2
3678.878878878879 -318.2
3708.2082082082084 -318.2
3737.5375375375374 -318.2
3766.866866866867 -318.2
3796.196196196196 -318.2
3825.5255255255256 -318.2
3854.8548548548547 -318.2
3884.1841841841842 -318.2
3913.5135135135133 -318.2
3942.842842842843 -318.2
3972.1721721721724 -318.2
4001.5015015015015 -318.2
4030.830830830831 -318.2
4060.16016016016 -318.2
4089.4894894894896 -318.2
4118.818818818819 -318.2
4148.148148148148 -318.2
4177.477477477478 -318.2
4206.806806806807 -318.2
4236.136136136136 -318.2
4265.465465465465 -318.2
4294.794794794795 -318.2
4324.124124124124 -318.2
4353.453453453453 -318.2
4382.782782782783 -318.2
4412.112112112112 -318.2
4441.441441441441 -318.2
4470.7707707707705 -318.2
4500.1001001001005 -318.2
4529.42942942943 -318.2
4558.758758758759 -318.2
4588.088088088088 -318.2
4617.417417417418 -318.2
4646.746746746747 -318.2
4676.076076076076 -318.2
4705.405405405405 -318.2
4734.734734734735 -318.2
4764.064064064064 -318.2
4793.393393393393 -318.2
4822.722722722723 -318.2
4852.052052052052 -318.2
4881.381381381381 -318.2
4910.71071071071 -318.2
4940.04004004004 -318.2
4969.369369369369 -318.2
4998.6986986986985 -318.2
5028.028028028028 -318.2
5057.357357357358 -318.2
5086.686686686687 -318.2
5116.016016016016 -318.2
5145.345345345346 -318.2
5174.674674674675 -318.2
5204.004004004004 -318.2
5233.333333333333 -318.2
5262.662662662663 -318.2
5291.991991991992 -318.2
5321.321321321321 -318.2
5350.65065065065 -318.2
5379.97997997998 -318.2
5409.309309309309 -318.2
5438.638638638638 -318.2
5467.9679679679675 -318.2
5497.2972972972975 -318.2
5526.626626626627 -318.2
5555.955955955956 -318.2
5585.285285285286 -318.2
5614.614614614615 -318.2
5643.943943943944 -318.2
5673.273273273273 -318.2
5702.602602602603 -318.2
5731.931931931932 -318.2
5761.261261261261 -318.2
5790.59059059059 -318.2
5819.91991991992 -318.2
5849.249249249249 -318.2
5878.578578578578 -318.2
5907.907907907908 -318.2
5937.237237237237 -318.2
5966.5665665665665 -318.2
5995.895895895896 -318.2
6025.225225225226 -318.2
6054.554554554555 -318.2
6083.883883883884 -318.2
6113.213213213213 -318.2
6142.542542542543 -318.2
6171.871871871872 -318.2
6201.201201201201 -318.2
6230.53053053053 -318.2
6259.85985985986 -318.2
6289.189189189189 -318.2
6318.518518518518 -318.2
6347.847847847848 -318.2
6377.177177177177 -318.2
6406.506506506506 -318.2
6435.8358358358355 -318.2
6465.1651651651655 -318.2
6494.494494494495 -318.2
6523.823823823824 -318.2
6553.153153153153 -318.2
6582.482482482483 -318.2
6611.811811811812 -318.2
6641.141141141141 -318.2
6670.470470470471 -318.2
6699.7997997998 -318.2
6729.129129129129 -318.2
6758.458458458458 -318.2
6787.787787787788 -318.2
6817.117117117117 -318.2
6846.446446446446 -318.2
6875.775775775775 -318.2
6905.105105105105 -318.2
6934.4344344344345 -318.2
6963.763763763764 -318.2
6993.093093093093 -318.2
7022.422422422423 -318.2
7051.751751751752 -318.2
7081.081081081081 -318.2
7110.410410410411 -318.2
7139.73973973974 -318.2
7169.069069069069 -318.2
7198.398398398398 -318.2
7227.727727727728 -318.2
7257.057057057057 -318.2
7286.386386386386 -318.2
7315.715715715715 -318.2
7345.045045045045 -318.2
7374.374374374374 -318.2
7403.7037037037035 -318.2
7433.0330330330335 -318.2
7462.362362362363 -318.2
7491.691691691692 -318.2
7521.021021021021 -318.2
7550.350350350351 -318.2
7579.67967967968 -318.2
7609.009009009009 -318.2
7638.338338338338 -318.2
7667.667667667668 -318.2
7696.996996996997 -318.2
7726.326326326326 -318.2
7755.655655655655 -318.2
7784.984984984985 -318.2
7814.314314314314 -318.2
7843.643643643643 -318.2
7872.972972972973 -318.2
7902.302302302302 -318.2
7931.6316316316315 -318.2
7960.960960960961 -318.2
7990.290290290291 -318.2
8019.61961961962 -318.2
8048.948948948949 -318.2
8078.278278278278 -318.2
8107.607607607608 -318.2
8136.936936936937 -318.2
8166.266266266266 -318.2
8195.595595595596 -318.2
8224.924924924924 -318.2
8254.254254254254 -318.2
8283.583583583584 -318.2
8312.912912912912 -318.2
8342.242242242242 -318.2
8371.571571571572 -318.2
8400.9009009009 -318.2
8430.23023023023 -318.2
8459.559559559559 -318.2
8488.888888888889 -318.2
8518.218218218219 -318.2
8547.547547547547 -318.2
8576.876876876877 -318.2
8606.206206206207 -318.2
8635.535535535535 -318.2
8664.864864864865 -318.2
8694.194194194195 -318.2
8723.523523523523 -318.2
8752.852852852853 -318.2
8782.182182182181 -318.2
8811.511511511511 -318.2
8840.840840840841 -318.2
8870.17017017017 -318.2
8899.4994994995 -318.2
8928.82882882883 -318.2
8958.158158158158 -318.2
8987.487487487488 -318.2
9016.816816816818 -318.2
9046.146146146146 -318.2
9075.475475475476 -318.2
9104.804804804804 -318.2
9134.134134134134 -318.2
9163.463463463464 -318.2
9192.792792792792 -318.2
9222.122122122122 -318.2
9251.451451451452 -318.2
9280.78078078078 -318.2
9310.11011011011 -318.2
9339.43943943944 -318.2
9368.768768768768 -318.2
9398.098098098098 -318.2
9427.427427427427 -318.2
9456.756756756757 -318.2
9486.086086086087 -318.2
9515.415415415415 -318.2
9544.744744744745 -318.2
9574.074074074075 -318.2
9603.403403403403 -318.2
9632.732732732733 -318.2
9662.062062062061 -318.2
9691.391391391391 -318.2
9720.720720720721 -318.2
9750.05005005005 -318.2
9779.37937937938 -318.2
9808.70870870871 -318.2
9838.038038038037 -318.2
9867.367367367367 -318.2
9896.696696696697 -318.2
9926.026026026026 -318.2
9955.355355355356 -318.2
9984.684684684684 -318.2
10014.014014014014 -318.2
10043.343343343344 -318.2
10072.672672672672 -318.2
10102.002002002002 -318.2
10131.331331331332 -318.2
10160.66066066066 -318.2
10189.98998998999 -318.2
10219.31931931932 -318.2
10248.648648648648 -318.2
10277.977977977978 -318.2
10307.307307307306 -318.2
10336.636636636636 -318.2
10365.965965965966 -318.2
10395.295295295295 -318.2
10424.624624624625 -318.2
10453.953953953955 -318.2
10483.283283283283 -318.2
10512.612612612613 -318.2
10541.941941941943 -318.2
10571.271271271271 -318.2
10600.600600600601 -318.2
10629.92992992993 -318.2
10659.25925925926 -318.2
10688.58858858859 -318.2
10717.917917917917 -318.2
10747.247247247247 -318.2
10776.576576576577 -318.2
10805.905905905905 -318.2
10835.235235235235 -318.2
10864.564564564565 -318.2
10893.893893893894 -318.2
10923.223223223224 -318.2
10952.552552552552 -318.2
10981.881881881882 -318.2
11011.211211211212 -318.2
11040.54054054054 -318.2
11069.86986986987 -318.2
11099.1991991992 -318.2
11128.528528528528 -318.2
11157.857857857858 -318.2
11187.187187187186 -318.2
11216.516516516516 -318.2
11245.845845845846 -318.2
11275.175175175174 -318.2
11304.504504504504 -318.2
11333.833833833834 -318.2
11363.163163163163 -318.2
11392.492492492493 -318.2
11421.821821821823 -318.2
11451.15115115115 -318.2
11480.48048048048 -318.2
11509.809809809809 -318.2
11539.139139139139 -318.2
11568.468468468469 -318.2
11597.797797797797 -318.2
11627.127127127127 -318.2
11656.456456456457 -318.2
11685.785785785785 -318.2
11715.115115115115 -318.2
11744.444444444445 -318.2
11773.773773773773 -318.2
11803.103103103103 -318.2
11832.432432432432 -318.2
11861.761761761762 -318.2
11891.091091091092 -318.2
11920.42042042042 -318.2
11949.74974974975 -318.2
11979.07907907908 -318.2
12008.408408408408 -318.2
12037.737737737738 -318.2
12067.067067067068 -318.2
12096.396396396396 -318.2
12125.725725725726 -318.2
12155.055055055054 -318.2
12184.384384384384 -318.2
12213.713713713714 -318.2
12243.043043043042 -318.2
12272.372372372372 -318.2
12301.701701701702 -318.2
12331.03103103103 -318.2
12360.36036036036 -318.2
12389.68968968969 -318.2
12419.019019019019 -318.2
12448.348348348349 -318.2
12477.677677677677 -318.2
12507.007007007007 -318.2
12536.336336336337 -318.2
12565.665665665665 -318.2
12594.994994994995 -318.2
12624.324324324325 -318.2
12653.653653653653 -318.2
12682.982982982983 -318.2
12712.312312312311 -318.2
12741.641641641641 -318.2
12770.970970970971 -318.2
12800.3003003003 -318.2
12829.62962962963 -318.2
12858.95895895896 -318.2
12888.288288288288 -318.2
12917.617617617618 -318.2
12946.946946946948 -318.2
12976.276276276276 -318.2
13005.605605605606 -318.2
13034.934934934934 -318.2
13064.264264264264 -318.2
13093.593593593594 -318.2
13122.922922922922 -318.2
13152.252252252252 -318.2
13181.581581581582 -318.2
13210.91091091091 -318.2
13240.24024024024 -318.2
13269.56956956957 -318.2
13298.898898898899 -318.2
13328.228228228229 -318.2
13357.557557557557 -318.2
13386.886886886887 -318.2
13416.216216216217 -318.2
13445.545545545545 -318.2
13474.874874874875 -318.2
13504.204204204205 -318.2
13533.533533533533 -318.2
13562.862862862863 -318.2
13592.192192192193 -318.2
13621.521521521521 -318.2
13650.850850850851 -318.2
13680.18018018018 -318.2
13709.50950950951 -318.2
13738.83883883884 -318.2
13768.168168168168 -318.2
13797.497497497498 -318.2
13826.826826826828 -318.2
13856.156156156156 -318.2
13885.485485485486 -318.2
13914.814814814816 -318.2
13944.144144144144 -318.2
13973.473473473474 -318.2
14002.802802802802 -318.2
14032.132132132132 -318.2
14061.461461461462 -318.2
14090.79079079079 -318.2
14120.12012012012 -318.2
14149.44944944945 -318.2
14178.778778778778 -318.2
14208.108108108108 -318.2
14237.437437437437 -318.2
14266.766766766767 -318.2
14296.096096096097 -318.2
14325.425425425425 -318.2
14354.754754754755 -318.2
14384.084084084085 -318.2
14413.413413413413 -318.2
14442.742742742743 -318.2
14472.072072072073 -318.2
14501.401401401401 -318.2
14530.730730730731 -318.2
14560.06006006006 -318.2
14589.38938938939 -318.2
14618.71871871872 -318.2
14648.048048048047 -318.2
14677.377377377377 -318.2
14706.706706706707 -318.2
14736.036036036036 -318.2
14765.365365365366 -318.2
14794.694694694695 -318.2
14824.024024024024 -318.2
14853.353353353354 -318.2
14882.682682682682 -318.2
14912.012012012012 -318.2
14941.341341341342 -318.2
14970.67067067067 -318.2
15000.0 -318.2


==> tax_liability_function_with_gain.csv.txt <==
-6600.0 10000.0
-6600.0 442.90000000000003
-6578.378378378378 440.3643734643734
-6556.756756756757 437.82874692874685
-6535.135135135135 435.2931203931203
-6513.513513513513 432.7574938574938
-6491.891891891892 430.22186732186725
-6470.27027027027 427.6862407862407
-6448.648648648648 425.1506142506142
-6427.027027027027 422.61498771498765
-6405.405405405405 420.0793611793611
-6383.783783783784 417.5437346437347
-6362.1621621621625 415.00810810810816
-6340.540540540541 412.4724815724816
-6318.918918918919 409.9368550368551
-6297.2972972972975 407.40122850122856
-6275.675675675676 404.865601965602
-6254.054054054054 402.3299754299754
-6232.4324324324325 399.79434889434884
-6210.810810810811 397.2587223587223
-6189.189189189189 394.7230958230958
-6167.5675675675675 392.18746928746924
-6145.945945945946 389.6518427518427
-6124.324324324324 387.1162162162162
-6102.7027027027025 384.58058968058964
-6081.081081081081 382.0449631449631
-6059.459459459459 379.5093366093366
-6037.8378378378375 376.97371007371004
-6016.216216216216 374.4380835380835
-5994.594594594595 371.9024570024571
-5972.972972972973 369.36683046683055
-5951.351351351352 366.8312039312039
-5929.72972972973 364.29557739557737
-5908.108108108108 361.75995085995083
-5886.486486486487 359.2243243243243
-5864.864864864865 356.68869778869777
-5843.243243243243 354.15307125307123
-5821.621621621622 351.6174447174447
-5800.0 349.08181818181816
-5778.378378378378 346.54619164619163
-5756.756756756757 344.0105651105651
-5735.135135135135 341.47493857493856
-5713.513513513513 338.93931203931203
-5691.891891891892 336.4036855036855
-5670.27027027027 333.86805896805896
-5648.648648648648 331.3324324324324
-5627.027027027027 328.7968058968059
-5605.405405405405 326.26117936117925
-5583.783783783784 323.7255528255528
-5562.1621621621625 321.1899262899263
-5540.540540540541 318.65429975429976
-5518.918918918919 316.1186732186732
-5497.2972972972975 313.5830466830467
-5475.675675675676 311.04742014742015
-5454.054054054054 308.5117936117936
-5432.4324324324325 305.9761670761671
-5410.810810810811 303.44054054054055
-5389.189189189189 300.904914004914
-5367.5675675675675 298.3692874692875
-5345.945945945946 295.83366093366095
-5324.324324324324 293.2980343980344
-5302.7027027027025 290.7624078624079
-5281.081081081081 288.22678132678124
-5259.459459459459 285.6911547911547
-5237.8378378378375 283.15552825552817
-5216.216216216216 280.61990171990163
-5194.594594594595 278.0842751842752
-5172.972972972973 275.5486486486487
-5151.351351351352 273.01302211302215
-5129.72972972973 270.4773955773956
-5108.108108108108 267.9417690417691
-5086.486486486487 265.40614250614254
-5064.864864864865 262.870515970516
-5043.243243243243 260.3348894348895
-5021.621621621622 257.79926289926294
-5000.0 255.2636363636364
-4978.378378378378 252.72800982800976
-4956.756756756757 250.19238329238323
-4935.135135135135 247.6567567567567
-4913.513513513513 245.12113022113016
-4891.891891891892 242.58550368550362
-4870.27027027027 240.0498771498771
-4848.648648648648 237.51425061425056
-4827.027027027027 234.97862407862402
-4805.405405405405 232.4429975429975
-4783.783783783784 229.90737100737107
-4762.1621621621625 227.37174447174453
-4740.540540540541 224.836117936118
-4718.918918918919 222.30049140049147
-4697.2972972972975 219.76486486486493
-4675.675675675676 217.2292383292384
-4654.054054054054 214.69361179361175
-4632.4324324324325 212.15798525798522
-4610.810810810811 209.62235872235868
-4589.189189189189 207.08673218673215
-4567.5675675675675 204.55110565110562
-4545.945945945946 202.01547911547908
-4524.324324324324 199.47985257985255
-4502.7027027027025 196.944226044226
-4481.081081081081 194.40859950859948
-4459.459459459459 191.87297297297295
-4437.8378378378375 189.3373464373464
-4416.216216216216 186.80171990171988
-4394.594594594595 184.26609336609346
-4372.972972972973 181.73046683046692
-4351.351351351352 179.19484029484033
-4329.72972972973 176.6592137592138
-4308.108108108108 174.12358722358726
-4286.486486486487 171.58796068796073
-4264.864864864865 169.0523341523342
-4243.243243243243 166.5167076167076
-4221.621621621622 163.98108108108107
-4200.0 161.44545454545454
-4178.378378378378 158.909828009828
-4156.756756756757 156.37420147420147
-4135.135135135135 153.83857493857494
-4113.513513513513 151.3029484029484
-4091.891891891892 148.76732186732187
-4070.2702702702704 146.23169533169533
-4048.6486486486488 143.6960687960688
-4027.027027027027 141.16044226044227
-4005.4054054054054 138.62481572481573
-3983.7837837837837 136.0891891891892
-3962.162162162162 133.55356265356266
-3940.5405405405404 131.01793611793613
-3918.9189189189187 128.48230958230954
-3897.2972972972975 125.94668304668306
-3875.675675675676 123.41105651105653
-3854.054054054054 120.87542997543
-3832.4324324324325 119.85061425061424
-3810.810810810811 119.17444717444717
-3789.189189189189 118.49828009828009
-3767.5675675675675 117.82211302211302
-3745.945945945946 117.14594594594594
-3724.324324324324 116.46977886977886
-3702.7027027027025 115.79361179361179
-3681.0810810810813 115.11744471744471
-3659.4594594594596 114.44127764127764
-3637.837837837838 113.76511056511056
-3616.2162162162163 113.08894348894349
-3594.5945945945946 112.41277641277641
-3572.972972972973 111.73660933660933
-3551.3513513513512 111.06044226044226
-3529.7297297297296 110.38427518427517
-3508.108108108108 109.70810810810809
-3486.4864864864867 109.03194103194103
-3464.864864864865 108.35577395577396
-3443.2432432432433 107.67960687960688
-3421.6216216216217 107.0034398034398
-3400.0 106.32727272727273
-3378.3783783783783 105.65110565110565
-3356.7567567567567 104.97493857493856
-3335.135135135135 104.29877149877149
-3313.5135135135133 103.62260442260441
-3291.891891891892 102.94643734643735
-3270.2702702702704 102.27027027027027
-3248.6486486486488 101.5941031941032
-3227.027027027027 100.91793611793612
-3205.4054054054054 100.24176904176903
-3183.7837837837837 99.56560196560196
-3162.162162162162 98.88943488943488
-3140.5405405405404 98.2132678132678
-3118.9189189189187 97.53710073710073
-3097.2972972972975 96.86093366093367
-3075.675675675676 96.18476658476659
-3054.054054054054 95.5085995085995
-3032.4324324324325 94.83243243243243
-3010.810810810811 94.15626535626535
-2989.189189189189 93.48009828009828
-2967.5675675675675 92.8039312039312
-2945.945945945946 92.12776412776412
-2924.324324324324 91.45159705159705
-2902.7027027027025 90.77542997542996
-2881.0810810810813 90.0992628992629
-2859.4594594594596 89.42309582309582
-2837.837837837838 88.74692874692875
-2816.2162162162163 88.07076167076167
-2794.5945945945946 87.3945945945946
-2772.972972972973 86.71842751842752
-2751.3513513513512 86.04226044226044
-2729.7297297297296 85.36609336609335
-2708.108108108108 84.68992628992628
-2686.4864864864867 84.01375921375922
-2664.864864864865 83.33759213759214
-2643.2432432432433 82.66142506142506
-2621.6216216216217 81.98525798525799
-2600.0 81.30909090909091
-2578.3783783783783 80.63292383292382
-2556.7567567567567 79.95675675675675
-2535.135135135135 79.28058968058967
-2513.5135135135133 78.6044226044226
-2491.891891891892 77.92825552825553
-2470.2702702702704 77.25208845208846
-2448.6486486486488 76.57592137592138
-2427.027027027027 75.89975429975429
-2405.4054054054054 75.22358722358722
-2383.7837837837837 74.54742014742014
-2362.162162162162 73.87125307125307
-2340.5405405405404 73.19508599508599
-2318.9189189189187 72.51891891891891
-2297.2972972972975 71.84275184275185
-2275.675675675676 71.16658476658476
-2254.054054054054 70.49041769041769
-2232.4324324324325 69.81425061425061
-2210.810810810811 69.13808353808354
-2189.189189189189 68.46191646191646
-2167.5675675675675 67.78574938574938
-2145.945945945946 67.10958230958231
-2124.324324324324 66.43341523341523
-2102.7027027027025 65.75724815724814
-2081.0810810810813 65.08108108108108
-2059.4594594594596 64.404914004914
-2037.837837837838 63.72874692874693
-2016.2162162162163 63.05257985257985
-1994.5945945945946 62.37641277641277
-1972.972972972973 61.700245700245695
-1951.3513513513512 61.02407862407862
-1929.7297297297298 60.34791154791155
-1908.1081081081081 59.67174447174447
-1886.4864864864865 58.99557739557739
-1864.8648648648648 58.319410319410316
-1843.2432432432433 57.64324324324324
-1821.6216216216217 56.967076167076165
-1800.0 56.29090909090909
-1778.3783783783783 55.61474201474201
-1756.7567567567567 54.93857493857493
-1735.1351351351352 54.26240786240786
-1713.5135135135135 53.586240786240786
-1691.8918918918919 52.91007371007371
-1670.2702702702702 52.23390663390663
-1648.6486486486488 51.55773955773956
-1627.027027027027 50.88157248157248
-1605.4054054054054 50.2054054054054
-1583.7837837837837 49.529238329238325
-1562.162162162162 48.85307125307125
-1540.5405405405406 48.17690417690418
-1518.918918918919 47.5007371007371
-1497.2972972972973 46.82457002457002
-1475.6756756756756 46.148402948402946
-1454.054054054054 45.47223587223587
-1432.4324324324325 44.796068796068795
-1410.8108108108108 44.11990171990172
-1389.1891891891892 43.44373464373464
-1367.5675675675675 42.76756756756756
-1345.945945945946 42.09140049140049
-1324.3243243243244 41.415233415233416
-1302.7027027027027 40.73906633906634
-1281.081081081081 40.06289926289926
-1259.4594594594594 39.38673218673218
-1237.837837837838 38.71056511056511
-1216.2162162162163 38.03439803439803
-1194.5945945945946 37.358230958230955
-1172.972972972973 36.68206388206388
-1151.3513513513512 36.0058968058968
-1129.7297297297298 35.32972972972973
-1108.1081081081081 34.65356265356265
-1086.4864864864865 33.977395577395576
-1064.8648648648648 33.3012285012285
-1043.2432432432433 32.625061425061425
-1021.6216216216217 31.94889434889435
-1000.0 31.27272727272727
-978.3783783783783 30.596560196560194
-956.7567567567568 29.92039312039312
-935.1351351351351 29.244226044226043
-913.5135135135135 28.568058968058967
-891.8918918918919 27.89189189189189
-870.2702702702703 27.215724815724815
-848.6486486486486 26.53955773955774
-827.027027027027 25.86339066339066
-805.4054054054054 25.18722358722359
-783.7837837837837 24.51105651105651
-762.1621621621622 23.834889434889433
-740.5405405405405 23.158722358722358
-718.918918918919 22.482555282555282
-697.2972972972973 21.806388206388206
-675.6756756756756 21.130221130221127
-654.0540540540541 20.454054054054055
-632.4324324324324 19.777886977886975
-610.8108108108108 19.101719901719903
-589.1891891891892 18.425552825552824
-567.5675675675676 17.74938574938575
-545.9459459459459 17.073218673218673
-524.3243243243244 16.397051597051597
-502.7027027027027 15.720884520884521
-481.0810810810811 15.044717444717445
-459.4594594594595 14.368550368550368
-437.8378378378378 13.69238329238329
-416.2162162162162 13.016216216216215
-394.5945945945946 12.340049140049139
-372.97297297297297 11.663882063882063
-351.35135135135135 10.987714987714988
-329.72972972972974 10.311547911547912
-308.1081081081081 9.635380835380836
-286.4864864864865 8.95921375921376
-264.86486486486484 8.283046683046681
-243.24324324324326 7.606879606879607
-221.6216216216216 6.930712530712531
-200.0 6.254545454545454
-178.3783783783784 5.578378378378378
-156.75675675675674 4.902211302211302
-135.13513513513513 4.226044226044226
-113.51351351351352 3.5498771498771498
-91.89189189189189 2.8737100737100736
-70.27027027027027 2.1975429975429974
-48.648648648648646 1.5213759213759213
-27.027027027027028 0.8452088452088452
-5.405405405405405 0.16904176904176904
16.216216216216218 0.0
37.83783783783784 0.0
59.45945945945946 0.0
81.08108108108108 0.0
102.70270270270271 0.0
124.32432432432432 0.0
145.94594594594594 0.0
167.56756756756758 0.0
189.1891891891892 0.0
210.8108108108108 0.0
232.43243243243242 0.0
254.05405405405406 0.0
275.6756756756757 0.0
297.2972972972973 0.0
318.9189189189189 0.0
340.5405405405405 0.0
362.1621621621622 0.0
383.7837837837838 0.0
405.4054054054054 0.0
427.02702702702703 0.0
448.64864864864865 0.0
470.27027027027026 0.0
491.8918918918919 0.0
513.5135135135135 0.0
535.1351351351351 0.0
556.7567567567568 0.0
578.3783783783783 0.0
600.0 0.0
621.6216216216217 0.0
643.2432432432432 0.0
664.8648648648649 0.0
686.4864864864865 0.0
708.1081081081081 0.0
729.7297297297297 0.0
751.3513513513514 0.0
772.972972972973 0.0
794.5945945945946 0.0
816.2162162162163 0.0
837.8378378378378 0.0
859.4594594594595 0.0
881.081081081081 0.0
902.7027027027027 0.0
924.3243243243244 0.0
945.9459459459459 0.0
967.5675675675676 0.0
989.1891891891892 0.0
1010.8108108108108 0.0
1032.4324324324325 0.0
1054.054054054054 0.0
1075.6756756756756 0.0
1097.2972972972973 0.0
1118.918918918919 0.0
1140.5405405405406 0.0
1162.162162162162 0.0
1183.7837837837837 0.0
1205.4054054054054 0.0
1227.027027027027 0.0
1248.6486486486488 0.0
1270.2702702702702 0.0
1291.8918918918919 0.0
1313.5135135135135 0.0
1335.1351351351352 0.0
1356.7567567567567 0.0
1378.3783783783783 0.0
1400.0 0.0
1421.6216216216217 0.0
1443.2432432432433 0.0
1464.8648648648648 0.0
1486.4864864864865 0.0
1508.1081081081081 0.0
1529.7297297297298 0.0
1551.3513513513512 0.0
1572.972972972973 0.0
1594.5945945945946 0.0
1616.2162162162163 0.0
1637.837837837838 0.0
1659.4594594594594 0.0
1681.081081081081 0.0
1702.7027027027027 0.0
1724.3243243243244 0.0
1745.945945945946 0.0
1767.5675675675675 0.0
1789.1891891891892 0.0
1810.8108108108108 0.0
1832.4324324324325 0.0
1854.054054054054 0.0
1875.6756756756756 0.0
1897.2972972972973 0.0
1918.918918918919 0.0
1940.5405405405406 0.0
1962.162162162162 0.0
1983.7837837837837 0.0
2005.4054054054054 0.0
2027.027027027027 0.0
2048.6486486486488 0.0
2070.2702702702704 0.0
2091.891891891892 0.0
2113.5135135135133 0.0
2135.135135135135 0.0
2156.7567567567567 0.0
2178.3783783783783 0.0
2200.0 0.0
2221.6216216216217 0.0
2243.2432432432433 0.0
2264.864864864865 0.0
2286.4864864864867 0.0
2308.108108108108 0.0
2329.7297297297296 0.0
2351.3513513513512 0.0
2372.972972972973 0.0
2394.5945945945946 0.0
2416.2162162162163 0.0
2437.837837837838 0.0
2459.4594594594596 0.0
2481.0810810810813 0.0
2502.7027027027025 0.0
2524.324324324324 0.0
2545.945945945946 0.0
2567.5675675675675 0.0
2589.189189189189 0.0
2610.810810810811 0.0
2632.4324324324325 0.0
2654.054054054054 0.0
2675.675675675676 0.0
2697.2972972972975 0.0
2718.9189189189187 0.0
2740.5405405405404 0.0
2762.162162162162 0.0
2783.7837837837837 0.0
2805.4054054054054 0.0
2827.027027027027 0.0
2848.6486486486488 0.0
2870.2702702702704 0.0
2891.891891891892 0.0
2913.5135135135133 0.0
2935.135135135135 0.0
2956.7567567567567 0.0
2978.3783783783783 0.0
3000.0 0.0
3021.6216216216217 0.0
3043.2432432432433 0.0
3064.864864864865 0.0
3086.4864864864867 0.0
3108.108108108108 0.0
3129.7297297297296 0.0
3151.3513513513512 0.0
3172.972972972973 0.0
3194.5945945945946 0.0
3216.2162162162163 0.0
3237.837837837838 0.0
3259.4594594594596 0.0
3281.0810810810813 0.0
3302.7027027027025 0.0
3324.324324324324 0.0
3345.945945945946 0.0
3367.5675675675675 0.0
3389.189189189189 0.0
3410.810810810811 0.0
3432.4324324324325 0.0
3454.054054054054 0.0
3475.675675675676 0.0
3497.2972972972975 0.0
3518.9189189189187 0.0
3540.5405405405404 0.0
3562.162162162162 0.0
3583.7837837837837 0.0
3605.4054054054054 0.0
3627.027027027027 0.0
3648.6486486486488 0.0
3670.2702702702704 0.0
3691.891891891892 0.0
3713.5135135135133 0.0
3735.135135135135 0.0
3756.7567567567567 0.0
3778.3783783783783 0.0
3800.0 0.0
3821.6216216216217 0.0
3843.2432432432433 0.0
3864.864864864865 0.0
3886.4864864864867 0.0
3908.108108108108 0.0
3929.7297297297296 0.0
3951.3513513513512 0.0
3972.972972972973 0.0
3994.5945945945946 0.0
4016.2162162162163 0.0
4037.837837837838 0.0
4059.4594594594596 0.0
4081.0810810810813 0.0
4102.7027027027025 0.0
4124.324324324324 0.0
4145.945945945946 0.0
4167.5675675675675 0.0
4189.189189189189 0.0
4210.810810810811 0.0
4232.4324324324325 0.0
4254.054054054054 0.0
4275.675675675676 0.0
4297.2972972972975 0.0
4318.918918918919 0.0
4340.540540540541 0.0
4362.1621621621625 0.0
4383.783783783784 0.0
4405.405405405405 0.0
4427.027027027027 0.0
4448.648648648648 0.0
4470.27027027027 0.0
4491.891891891892 0.0
4513.513513513513 0.0
4535.135135135135 0.0
4556.756756756757 0.0
4578.378378378378 0.0
4600.0 0.0
4621.621621621622 0.0
4643.243243243243 0.0
4664.864864864865 0.0
4686.486486486487 0.0
4708.108108108108 0.0
4729.72972972973 0.0
4751.351351351352 0.0
4772.972972972973 0.0
4794.594594594595 0.0
4816.216216216216 0.0
4837.8378378378375 0.0
4859.459459459459 0.0
4881.081081081081 0.0
4902.7027027027025 0.0
4924.324324324324 0.0
4945.945945945946 0.0
4967.5675675675675 0.0
4989.189189189189 0.0
5010.810810810811 0.0
5032.4324324324325 0.0
5054.054054054054 0.0
5075.675675675676 0.0
5097.2972972972975 0.0
5118.918918918919 0.0
5140.540540540541 0.0
5162.1621621621625 0.0
5183.783783783784 0.0
5205.405405405405 0.0
5227.027027027027 0.0
5248.648648648648 0.0
5270.27027027027 0.0
5291.891891891892 0.0
5313.513513513513 0.0
5335.135135135135 0.0
5356.756756756757 0.0
5378.378378378378 0.0
5400.0 0.0
5421.621621621622 0.0
5443.243243243243 0.0
5464.864864864865 0.0
5486.486486486487 0.0
5508.108108108108 0.0
5529.72972972973 0.0
5551.351351351352 0.0
5572.972972972973 0.0
5594.594594594595 0.0
5616.216216216216 0.0
5637.8378378378375 0.0
5659.459459459459 0.0
5681.081081081081 0.0
5702.7027027027025 0.0
5724.324324324324 0.0
5745.945945945946 0.0
5767.5675675675675 0.0
5789.189189189189 0.0
5810.810810810811 0.0
5832.4324324324325 0.0
5854.054054054054 0.0
5875.675675675676 0.0
5897.2972972972975 0.0
5918.918918918919 0.0
5940.540540540541 0.0
5962.1621621621625 0.0
5983.783783783784 0.0
6005.405405405405 0.0
6027.027027027027 0.0
6048.648648648648 0.0
6070.27027027027 0.0
6091.891891891892 0.0
6113.513513513513 0.0
6135.135135135135 0.0
6156.756756756757 0.0
6178.378378378378 0.0
6200.0 0.0
6221.621621621622 0.0
6243.243243243243 0.0
6264.864864864865 0.0
6286.486486486487 0.0
6308.108108108108 0.0
6329.72972972973 0.0
6351.351351351352 0.0
6372.972972972973 0.0
6394.594594594595 0.0
6416.216216216216 0.0
6437.8378378378375 0.0
6459.459459459459 0.0
6481.081081081081 0.0
6502.7027027027025 0.0
6524.324324324324 0.0
6545.945945945946 0.0
6567.5675675675675 0.0
6589.189189189189 0.0
6610.810810810811 0.0
6632.4324324324325 0.0
6654.054054054054 0.0
6675.675675675676 0.0
6697.2972972972975 0.0
6718.918918918919 0.0
6740.540540540541 0.0
6762.1621621621625 0.0
6783.783783783784 0.0
6805.405405405405 0.0
6827.027027027027 0.0
6848.648648648648 0.0
6870.27027027027 0.0
6891.891891891892 0.0
6913.513513513513 0.0
6935.135135135135 0.0
6956.756756756757 0.0
6978.378378378378 0.0
7000.0 0.0
7021.621621621622 0.0
7043.243243243243 0.0
7064.864864864865 0.0
7086.486486486487 0.0
7108.108108108108 0.0
7129.72972972973 0.0
7151.351351351352 0.0
7172.972972972973 0.0
7194.594594594595 0.0
7216.216216216216 0.0
7237.8378378378375 0.0
7259.459459459459 0.0
7281.081081081081 0.0
7302.7027027027025 0.0
7324.324324324324 0.0
7345.945945945946 0.0
7367.5675675675675 0.0
7389.189189189189 0.0
7410.810810810811 0.0
7432.4324324324325 0.0
7454.054054054054 0.0
7475.675675675676 0.0
7497.2972972972975 0.0
7518.918918918919 0.0
7540.540540540541 0.0
7562.1621621621625 0.0
7583.783783783784 0.0
7605.405405405405 0.0
7627.027027027027 0.0
7648.648648648648 0.0
7670.27027027027 0.0
7691.891891891892 0.0
7713.513513513513 0.0
7735.135135135135 0.0
7756.756756756757 0.0
7778.378378378378 0.0
7800.0 0.0
7821.621621621622 0.0
7843.243243243243 0.0
7864.864864864865 0.0
7886.486486486487 0.0
7908.108108108108 0.0
7929.72972972973 0.0
7951.351351351352 0.0
7972.972972972973 0.0
7994.594594594595 0.0
8016.216216216216 0.0
8037.8378378378375 0.0
8059.459459459459 0.0
8081.081081081081 0.0
8102.7027027027025 0.0
8124.324324324324 0.0
8145.945945945946 0.0
8167.5675675675675 0.0
8189.189189189189 0.0
8210.81081081081 0.0
8232.432432432432 0.0
8254.054054054053 0.0
8275.675675675675 0.0
8297.297297297297 0.0
8318.918918918918 0.0
8340.54054054054 0.0
8362.162162162162 0.0
8383.783783783783 0.0
8405.405405405405 0.0
8427.027027027027 0.0
8448.648648648648 0.0
8470.27027027027 0.0
8491.891891891892 0.0
8513.513513513513 0.0
8535.135135135135 0.0
8556.756756756757 0.0
8578.378378378378 0.0
8600.0 0.0
8621.621621621622 0.0
8643.243243243243 0.0
8664.864864864865 0.0
8686.486486486487 0.0
8708.108108108108 0.0
8729.72972972973 0.0
8751.351351351352 0.0
8772.972972972973 0.0
8794.594594594595 0.0
8816.216216216217 0.0
8837.837837837838 0.0
8859.45945945946 0.0
8881.081081081082 0.0
8902.702702702703 0.0
8924.324324324325 0.0
8945.945945945947 0.0
8967.567567567568 0.0
8989.18918918919 0.0
9010.81081081081 0.0
9032.432432432432 0.0
9054.054054054053 0.0
9075.675675675675 0.0
9097.297297297297 0.0
9118.918918918918 0.0
9140.54054054054 0.0
9162.162162162162 0.0
9183.783783783783 0.0
9205.405405405405 0.0
9227.027027027027 0.0
9248.648648648648 0.0
9270.27027027027 0.0
9291.891891891892 0.0
9313.513513513513 0.0
9335.135135135135 0.0
9356.756756756757 0.0
9378.378378378378 0.0
9400.0 0.0
9421.621621621622 0.0
9443.243243243243 0.0
9464.864864864865 0.0
9486.486486486487 0.0
9508.108108108108 0.0
9529.72972972973 0.0
9551.351351351352 0.0
9572.972972972973 0.0
9594.594594594595 0.0
9616.216216216217 0.0
9637.837837837838 0.0
9659.45945945946 0.0
9681.081081081082 0.0
9702.702702702703 0.0
9724.324324324325 0.0
9745.945945945947 0.0
9767.567567567568 0.0
9789.18918918919 0.0
9810.81081081081 0.0
9832.432432432432 0.0
9854.054054054053 0.0
9875.675675675675 0.0
9897.297297297297 0.0
9918.918918918918 0.0
9940.54054054054 0.0
9962.162162162162 0.0
9983.783783783783 0.0
10005.405405405405 0.0
10027.027027027027 0.0
10048.648648648648 0.0
10070.27027027027 0.0
10091.891891891892 0.0
10113.513513513513 0.0
10135.135135135135 0.0
10156.756756756757 0.0
10178.378378378378 0.0
10200.0 0.0
10221.621621621622 0.0
10243.243243243243 0.0
10264.864864864865 0.0
10286.486486486487 0.0
10308.108108108108 0.0
10329.72972972973 0.0
10351.351351351352 0.0
10372.972972972973 0.0
10394.594594594595 0.0
10416.216216216217 0.0
10437.837837837838 0.0
10459.45945945946 0.0
10481.081081081082 0.0
10502.702702702703 0.0
10524.324324324325 0.0
10545.945945945947 0.0
10567.567567567568 0.0
10589.18918918919 0.0
10610.81081081081 0.0
10632.432432432432 0.0
10654.054054054053 0.0
10675.675675675675 0.0
10697.297297297297 0.0
10718.918918918918 0.0
10740.54054054054 0.0
10762.162162162162 0.0
10783.783783783783 0.0
10805.405405405405 0.0
10827.027027027027 0.0
10848.648648648648 0.0
10870.27027027027 0.0
10891.891891891892 0.0
10913.513513513513 0.0
10935.135135135135 0.0
10956.756756756757 0.0
10978.378378378378 0.0
11000.0 0.0
11021.621621621622 0.0
11043.243243243243 0.0
11064.864864864865 0.0
11086.486486486487 0.0
11108.108108108108 0.0
11129.72972972973 0.0
11151.351351351352 0.0
11172.972972972973 0.0
11194.594594594595 0.0
11216.216216216217 0.0
11237.837837837838 0.0
11259.45945945946 0.0
11281.081081081082 0.0
11302.702702702703 0.0
11324.324324324325 0.0
11345.945945945947 0.0
11367.567567567568 0.0
11389.18918918919 0.0
11410.81081081081 0.0
11432.432432432432 0.0
11454.054054054053 0.0
11475.675675675675 0.0
11497.297297297297 0.0
11518.918918918918 0.0
11540.54054054054 0.0
11562.162162162162 0.0
11583.783783783783 0.0
11605.405405405405 0.0
11627.027027027027 0.0
11648.648648648648 0.0
11670.27027027027 0.0
11691.891891891892 0.0
11713.513513513513 0.0
11735.135135135135 0.0
11756.756756756757 0.0
11778.378378378378 0.0
11800.0 0.0
11821.621621621622 0.0
11843.243243243243 0.0
11864.864864864865 0.0
11886.486486486487 0.0
11908.108108108108 0.0
11929.72972972973 0.0
11951.351351351352 0.0
11972.972972972973 0.0
11994.594594594595 0.0
12016.216216216217 0.0
12037.837837837838 0.0
12059.45945945946 0.0
12081.081081081082 0.0
12102.702702702703 0.0
12124.324324324325 0.0
12145.945945945947 0.0
12167.567567567568 0.0
12189.18918918919 0.0
12210.81081081081 0.0
12232.432432432432 0.0
12254.054054054053 0.0
12275.675675675675 0.0
12297.297297297297 0.0
12318.918918918918 0.0
12340.54054054054 0.0
12362.162162162162 0.0
12383.783783783783 0.0
12405.405405405405 0.0
12427.027027027027 0.0
12448.648648648648 0.0
12470.27027027027 0.0
12491.891891891892 0.0
12513.513513513513 0.0
12535.135135135135 0.0
12556.756756756757 0.0
12578.378378378378 0.0
12600.0 0.0
12621.621621621622 0.0
12643.243243243243 0.0
12664.864864864865 0.0
12686.486486486487 0.0
12708.108108108108 0.0
12729.72972972973 0.0
12751.351351351352 0.0
12772.972972972973 0.0
12794.594594594595 0.0
12816.216216216217 0.0
12837.837837837838 0.0
12859.45945945946 0.0
12881.081081081082 0.0
12902.702702702703 0.0
12924.324324324325 0.0
12945.945945945947 0.0
12967.567567567568 0.0
12989.18918918919 0.0
13010.81081081081 0.0
13032.432432432432 0.0
13054.054054054053 0.0
13075.675675675675 0.0
13097.297297297297 0.0
13118.918918918918 0.0
13140.54054054054 0.0
13162.162162162162 0.0
13183.783783783783 0.0
13205.405405405405 0.0
13227.027027027027 0.0
13248.648648648648 0.0
13270.27027027027 0.0
13291.891891891892 0.0
13313.513513513513 0.0
13335.135135135135 0.0
13356.756756756757 0.0
13378.378378378378 0.0
13400.0 0.0
13421.621621621622 0.0
13443.243243243243 0.0
13464.864864864865 0.0
13486.486486486487 0.0
13508.108108108108 0.0
13529.72972972973 0.0
13551.351351351352 0.0
13572.972972972973 0.0
13594.594594594595 0.0
13616.216216216217 0.0
13637.837837837838 0.0
13659.45945945946 0.0
13681.081081081082 0.0
13702.702702702703 0.0
13724.324324324325 0.0
13745.945945945947 0.0
13767.567567567568 0.0
13789.18918918919 0.0
13810.81081081081 0.0
13832.432432432432 0.0
13854.054054054053 0.0
13875.675675675675 0.0
13897.297297297297 0.0
13918.918918918918 0.0
13940.54054054054 0.0
13962.162162162162 0.0
13983.783783783783 0.0
14005.405405405405 0.0
14027.027027027027 0.0
14048.648648648648 0.0
14070.27027027027 0.0
14091.891891891892 0.0
14113.513513513513 0.0
14135.135135135135 0.0
14156.756756756757 0.0
14178.378378378378 0.0
14200.0 0.0
14221.621621621622 0.0
14243.243243243243 0.0
14264.864864864865 0.0
14286.486486486487 0.0
14308.108108108108 0.0
14329.72972972973 0.0
14351.351351351352 0.0
14372.972972972973 0.0
14394.594594594595 0.0
14416.216216216217 0.0
14437.837837837838 0.0
14459.45945945946 0.0
14481.081081081082 0.0
14502.702702702703 0.0
14524.324324324325 0.0
14545.945945945947 0.0
14567.567567567568 0.0
14589.18918918919 0.0
14610.81081081081 0.0
14632.432432432432 0.0
14654.054054054053 0.0
14675.675675675675 0.0
14697.297297297297 0.0
14718.918918918918 0.0
14740.54054054054 0.0
14762.162162162162 0.0
14783.783783783783 0.0
14805.405405405405 0.0
14827.027027027027 0.0
14848.648648648648 0.0
14870.27027027027 0.0
14891.891891891892 0.0
14913.513513513513 0.0
14935.135135135135 0.0
14956.756756756757 0.0
14978.378378378378 0.0
15000.0 0.0


==> tax_liability_function_with_loss.csv.txt <==
-14300.0 10000.0
-14300.0 318.1999999999998
-14270.67067067067 314.76046956046935
-14241.341341341342 311.3209391209391
-14212.012012012012 307.88140868140863
-14182.682682682682 304.44187824187816
-14153.353353353354 301.0023478023477
-14124.024024024024 297.5628173628172
-14094.694694694695 294.12328692328697
-14065.365365365366 290.6837564837565
-14036.036036036036 287.244226044226
-14006.706706706707 283.80469560469555
-13977.377377377377 280.3651651651651
-13948.048048048047 276.9256347256346
-13918.71871871872 273.48610428610436
-13889.38938938939 270.04657384657366
-13860.06006006006 266.6070434070432
-13830.730730730731 263.16751296751295
-13801.401401401401 259.7279825279825
-13772.072072072073 256.288452088452
-13742.742742742743 252.84892164892153
-13713.413413413413 249.40939120939106
-13684.084084084085 245.96986076986082
-13654.754754754755 242.53033033033034
-13625.425425425425 239.09079989079964
-13596.096096096097 235.6512694512694
-13566.766766766767 232.21173901173893
-13537.437437437437 228.77220857220846
-13508.108108108108 225.33267813267798
-13478.778778778778 221.8931476931475
-13449.44944944945 218.45361725361727
-13420.12012012012 215.0140868140868
-13390.79079079079 211.57455637455632
-13361.461461461462 208.13502593502585
-13332.132132132132 204.69549549549538
-13302.802802802802 201.2559650559649
-13273.473473473474 197.81643461643466
-13244.144144144144 194.3769041769042
-13214.814814814816 190.93737373737372
-13185.485485485486 187.49784329784325
-13156.156156156156 184.05831285831277
-13126.826826826828 180.61878241878253
-13097.497497497498 177.17925197925183
-13068.168168168168 173.73972153972136
-13038.83883883884 170.3001911001911
-13009.50950950951 166.86066066066064
-12980.18018018018 163.42113022113017
-12950.850850850851 159.9815997815997
-12921.521521521521 156.54206934206923
-12892.192192192193 153.10253890253898
-12862.862862862863 149.6630084630085
-12833.533533533533 146.2234780234778
-12804.204204204205 142.78394758394757
-12774.874874874875 139.3444171444171
-12745.545545545545 135.90488670488662
-12716.216216216217 132.46535626535638
-12686.886886886887 129.02582582582568
-12657.557557557557 125.5862953862952
-12628.228228228229 122.14676494676496
-12598.898898898899 118.70723450723449
-12569.56956956957 115.26770406770402
-12540.24024024024 111.82817362817354
-12510.91091091091 108.38864318864307
-12481.581581581582 104.94911274911283
-12452.252252252252 101.50958230958236
-12422.922922922922 98.07005187005166
-12393.593593593594 94.63052143052141
-12364.264264264264 91.19099099099094
-12334.934934934934 87.75146055146047
-12305.605605605606 84.31193011193
-12276.276276276276 80.87239967239952
-12246.946946946948 77.43286923286928
-12217.617617617618 73.99333879333881
-12188.288288288288 70.55380835380834
-12158.95895895896 67.11427791427786
-12129.62962962963 63.67474747474739
-12100.3003003003 60.23521703521692
-12070.970970970971 56.795686595686675
-12041.641641641641 53.356156156155976
-12012.312312312311 49.916625716625504
-11982.982982982983 46.47709527709526
-11953.653653653653 43.03756483756479
-11924.324324324325 39.59803439803454
-11894.994994994995 36.15850395850384
-11865.665665665665 32.71897351897337
-11836.336336336337 29.279443079443126
-11807.007007007007 25.839912639912654
-11777.677677677677 22.400382200381955
-11748.348348348349 18.96085176085171
-11719.019019019019 15.521321321321238
-11689.68968968969 12.081790881790994
-11660.36036036036 8.642260442260522
-11631.03103103103 5.2027300027298224
-11601.701701701702 1.7631995631995778
-11572.372372372372 -1.6763308763308942
-11543.043043043042 -5.115861315861366
-11513.713713713714 -8.555391755391838
-11484.384384384384 -11.99492219492231
-11455.055055055054 -15.434452634452782
-11425.725725725726 -18.873983073983027
-11396.396396396396 -22.3135135135135
-11367.067067067068 -25.75304395304397
-11337.737737737738 -29.192574392574443
-11308.408408408408 -32.632104832104915
-11279.07907907908 -36.07163527163516
-11249.74974974975 -39.51116571116586
-11220.42042042042 -42.95069615069633
-11191.091091091092 -46.390226590226575
-11161.761761761762 -49.82975702975705
-11132.432432432432 -53.26928746928752
-11103.103103103103 -56.70881790881799
-11073.773773773773 -60.14834834834846
-11044.444444444445 -63.58787878787871
-11015.115115115115 -67.02740922740918
-10985.785785785785 -70.46693966693988
-10956.456456456457 -73.90647010647012
-10927.127127127127 -77.3460005460006
-10897.797797797797 -80.78553098553107
-10868.468468468469 -84.22506142506131
-10839.139139139139 -87.66459186459201
-10809.809809809809 -91.10412230412248
-10780.48048048048 -94.54365274365273
-10751.15115115115 -97.9831831831832
-10721.821821821823 -101.42271362271367
-10692.492492492493 -104.86224406224414
-10663.163163163163 -108.30177450177462
-10633.833833833834 -111.74130494130486
-10604.504504504504 -115.18083538083533
-10575.175175175174 -118.62036582036603
-10545.845845845846 -122.05989625989628
-10516.516516516516 -125.49942669942675
-10487.187187187186 -128.93895713895722
-10457.857857857858 -132.3784875784877
-10428.528528528528 -135.81801801801817
-10399.1991991992 -139.2575484575484
-10369.86986986987 -142.69707889707888
-10340.54054054054 -146.13660933660935
-10311.211211211212 -149.57613977613983
-10281.881881881882 -153.0156702156703
-10252.552552552552 -156.45520065520077
-10223.223223223224 -159.89473109473101
-10193.893893893894 -163.3342615342617
-10164.564564564565 -166.77379197379196
-10135.235235235235 -170.21332241332243
-10105.905905905905 -173.6528528528529
-10076.576576576577 -177.09238329238315
-10047.247247247247 -180.53191373191385
-10017.917917917917 -183.97144417144432
-9988.58858858859 -187.41097461097456
-9959.25925925926 -190.85050505050503
-9929.92992992993 -194.2900354900355
-9900.600600600601 -197.72956592956598
-9871.271271271271 -198.6984256984257
-9841.941941941943 -199.61563381563377
-9812.612612612613 -200.5328419328419
-9783.283283283283 -201.45005005005004
-9753.953953953955 -202.36725816725811
-9724.624624624625 -203.28446628446625
-9695.295295295295 -204.20167440167444
-9665.965965965966 -205.11888251888251
-9636.636636636636 -206.03609063609065
-9607.307307307306 -206.95329875329878
-9577.977977977978 -207.87050687050686
-9548.648648648648 -208.787714987715
-9519.31931931932 -209.70492310492307
-9489.98998998999 -210.6221312221312
-9460.66066066066 -211.53933933933934
-9431.331331331332 -212.4565474565474
-9402.002002002002 -213.37375557375555
-9372.672672672672 -214.29096369096368
-9343.343343343344 -215.20817180817176
-9314.014014014014 -216.12537992537995
-9284.684684684684 -217.04258804258808
-9255.355355355356 -217.95979615979616
-9226.026026026026 -218.8770042770043
-9196.696696696697 -219.79421239421237
-9167.367367367367 -220.7114205114205
-9138.038038038037 -221.62862862862863
-9108.70870870871 -222.5458367458367
-9079.37937937938 -223.46304486304484
-9050.05005005005 -224.38025298025298
-9020.720720720721 -225.29746109746105
-8991.391391391391 -226.2146692146692
-8962.062062062061 -227.13187733187738
-8932.732732732733 -228.04908544908545
-8903.403403403403 -228.9662935662936
-8874.074074074075 -229.88350168350166
-8844.744744744745 -230.8007098007098
-8815.415415415415 -231.71791791791793
-8786.086086086087 -232.635126035126
-8756.756756756757 -233.55233415233414
-8727.427427427427 -234.46954226954227
-8698.098098098098 -235.38675038675035
-8668.768768768768 -236.30395850395848
-8639.43943943944 -237.22116662116656
-8610.11011011011 -238.1383747383747
-8580.78078078078 -239.05558285558288
-8551.451451451452 -239.97279097279096
-8522.122122122122 -240.8899990899991
-8492.792792792792 -241.80720720720723
-8463.463463463464 -242.7244153244153
-8434.134134134134 -243.64162344162344
-8404.804804804804 -244.55883155883157
-8375.475475475476 -245.47603967603965
-8346.146146146146 -246.39324779324778
-8316.816816816818 -247.31045591045586
-8287.487487487488 -248.227664027664
-8258.158158158158 -249.14487214487212
-8228.82882882883 -250.0620802620802
-8199.4994994995 -250.9792883792884
-8170.17017017017 -251.89649649649647
-8140.84084084084 -252.8137046137046
-8111.511511511511 -253.73091273091273
-8082.182182182182 -254.64812084812084
-8052.852852852853 -255.56532896532894
-8023.523523523523 -256.4825370825371
-7994.194194194194 -257.3997451997452
-7964.864864864865 -258.3169533169533
-7935.535535535536 -259.2341614341614
-7906.206206206206 -260.15136955136956
-7876.876876876877 -261.06857766857763
-7847.547547547548 -261.98578578578577
-7818.218218218218 -262.9029939029939
-7788.888888888889 -263.82020202020203
-7759.55955955956 -264.73741013741017
-7730.2302302302305 -265.65461825461824
-7700.9009009009005 -266.5718263718264
-7671.571571571571 -267.48903448903445
-7642.242242242242 -268.4062426062426
-7612.912912912913 -269.3234507234507
-7583.583583583583 -270.24065884065885
-7554.254254254254 -271.157866957867
-7524.924924924925 -272.07507507507506
-7495.595595595596 -272.99228319228314
-7466.266266266266 -273.9094913094913
-7436.936936936937 -274.8266994266994
-7407.607607607608 -275.74390754390754
-7378.278278278278 -276.6611156611157
-7348.948948948949 -277.5783237783238
-7319.61961961962 -278.4955318955319
-7290.290290290291 -279.41274001273996
-7260.960960960961 -280.3299481299481
-7231.6316316316315 -281.2471562471562
-7202.302302302302 -282.16436436436436
-7172.972972972973 -283.0815724815725
-7143.643643643643 -283.9987805987806
-7114.314314314314 -284.9159887159887
-7084.984984984985 -285.8331968331968
-7055.655655655655 -286.7504049504049
-7026.326326326326 -287.66761306761305
-6996.996996996997 -288.5848211848212
-6967.667667667668 -289.5020293020293
-6938.338338338338 -290.41923741923745
-6909.009009009009 -291.3364455364455
-6879.67967967968 -292.2536536536536
-6850.350350350351 -293.17086177086173
-6821.021021021021 -294.08806988806987
-6791.691691691692 -295.005278005278
-6762.362362362363 -295.92248612248613
-6733.0330330330335 -296.8396942396942
-6703.7037037037035 -297.75690235690234
-6674.374374374374 -298.6741104741104
-6645.045045045045 -299.59131859131855
-6615.715715715715 -300.5085267085267
-6586.386386386386 -301.4257348257348
-6557.057057057057 -302.34294294294295
-6527.727727727728 -303.26015106015103
-6498.398398398398 -304.17735917735916
-6469.069069069069 -305.09456729456724
-6439.73973973974 -306.0117754117754
-6410.410410410411 -306.9289835289835
-6381.081081081081 -307.84619164619164
-6351.751751751752 -308.7633997633998
-6322.422422422423 -309.68060788060785
-6293.093093093093 -310.597815997816
-6263.763763763764 -311.5150241150241
-6234.4344344344345 -312.4322322322322
-6205.105105105105 -313.34944034944033
-6175.775775775775 -314.26664846664846
-6146.446446446446 -315.1838565838566
-6117.117117117117 -316.1010647010647
-6087.787787787788 -317.0182728182728
-6058.458458458458 -317.93548093548094
-6029.129129129129 -317.87365547365545
-5999.7997997998 -317.4150514150514
-5970.470470470471 -316.95644735644737
-5941.141141141141 -316.4978432978433
-5911.811811811812 -316.03923923923924
-5882.482482482483 -315.58063518063517
-5853.153153153153 -315.1220311220311
-5823.823823823824 -314.66342706342704
-5794.494494494495 -314.20482300482297
-5765.1651651651655 -313.74621894621896
-5735.8358358358355 -313.2876148876149
-5706.506506506506 -312.8290108290108
-5677.177177177177 -312.37040677040676
-5647.847847847848 -311.9118027118027
-5618.518518518518 -311.4531986531986
-5589.189189189189 -310.99459459459456
-5559.85985985986 -310.53599053599055
-5530.53053053053 -310.0773864773864
-5501.201201201201 -309.6187824187824
-5471.871871871872 -309.16017836017835
-5442.542542542543 -308.7015743015743
-5413.213213213213 -308.2429702429702
-5383.883883883884 -307.78436618436615
-5354.554554554555 -307.32576212576214
-5325.225225225226 -306.8671580671581
-5295.895895895896 -306.408554008554
-5266.5665665665665 -305.94994994994994
-5237.237237237237 -305.4913458913459
-5207.907907907908 -305.03274183274186
-5178.578578578578 -304.57413777413774
-5149.249249249249 -304.11553371553373
-5119.91991991992 -303.65692965692966
-5090.59059059059 -303.1983255983256
-5061.261261261261 -302.73972153972153
-5031.931931931932 -302.28111748111746
-5002.602602602603 -301.82251342251345
-4973.273273273273 -301.36390936390933
-4943.943943943944 -300.9053053053053
-4914.614614614615 -300.44670124670125
-4885.285285285286 -299.9880971880972
-4855.955955955956 -299.5294931294931
-4826.626626626627 -299.07088907088905
-4797.2972972972975 -298.61228501228504
-4767.9679679679675 -298.1536809536809
-4738.638638638638 -297.6950768950769
-4709.309309309309 -297.23647283647284
-4679.97997997998 -296.7778687778688
-4650.65065065065 -296.3192647192647
-4621.321321321321 -295.86066066066064
-4591.991991991992 -295.4020566020566
-4562.662662662663 -294.9434525434525
-4533.333333333333 -294.4848484848485
-4504.004004004004 -294.02624442624443
-4474.674674674675 -293.56764036764037
-4445.345345345346 -293.1090363090363
-4416.016016016016 -292.65043225043223
-4386.686686686687 -292.19182819182817
-4357.357357357358 -291.7332241332241
-4328.028028028028 -291.2746200746201
-4298.6986986986985 -290.816016016016
-4269.369369369369 -290.35741195741195
-4240.04004004004 -289.8988078988079
-4210.71071071071 -289.4402038402038
-4181.381381381381 -288.98159978159975
-4152.052052052052 -288.5229957229957
-4122.722722722723 -288.0643916643917
-4093.3933933933936 -287.6057876057876
-4064.064064064064 -287.14718354718354
-4034.734734734735 -286.6885794885795
-4005.4054054054054 -286.2299754299754
-3976.076076076076 -285.77137137137134
-3946.746746746747 -285.3127673127673
-3917.4174174174173 -284.85416325416327
-3888.088088088088 -284.3955591955592
-3858.7587587587586 -283.93695513695513
-3829.4294294294295 -283.47835107835107
-3800.1001001001 -283.019747019747
-3770.770770770771 -282.56114296114293
-3741.4414414414414 -282.10253890253887
-3712.1121121121123 -281.64393484393486
-3682.7827827827828 -281.1853307853308
-3653.4534534534537 -280.7267267267267
-3624.124124124124 -280.26812266812266
-3594.7947947947946 -279.8095186095186
-3565.4654654654655 -279.3509145509145
-3536.136136136136 -278.89231049231046
-3506.806806806807 -278.43370643370645
-3477.4774774774774 -277.9751023751024
-3448.1481481481483 -277.5164983164983
-3418.8188188188187 -277.05789425789425
-3389.4894894894896 -276.5992901992902
-3360.16016016016 -276.1406861406861
-3330.830830830831 -275.68208208208205
-3301.5015015015015 -275.22347802347804
-3272.1721721721724 -274.76487396487397
-3242.842842842843 -274.3062699062699
-3213.5135135135133 -273.84766584766584
-3184.1841841841842 -273.38906178906177
-3154.8548548548547 -272.9304577304577
-3125.5255255255256 -272.47185367185364
-3096.196196196196 -272.0132496132496
-3066.866866866867 -271.55464555464556
-3037.5375375375374 -271.0960414960415
-3008.2082082082084 -270.6374374374374
-2978.878878878879 -270.17883337883336
-2949.5495495495497 -269.7202293202293
-2920.22022022022 -269.2616252616252
-2890.890890890891 -268.8030212030212
-2861.5615615615616 -268.34441714441715
-2832.232232232232 -267.8858130858131
-2802.902902902903 -267.427209027209
-2773.5735735735734 -266.96860496860495
-2744.2442442442443 -266.5100009100009
-2714.914914914915 -266.0513968513968
-2685.5855855855857 -265.5927927927928
-2656.256256256256 -265.13418873418874
-2626.926926926927 -264.6755846755847
-2597.5975975975975 -264.2169806169806
-2568.2682682682685 -263.75837655837654
-2538.938938938939 -263.2997724997725
-2509.60960960961 -262.8411684411684
-2480.2802802802803 -262.3825643825644
-2450.9509509509508 -261.92396032396033
-2421.6216216216217 -261.46535626535626
-2392.292292292292 -261.0067522067522
-2362.962962962963 -260.54814814814813
-2333.6336336336335 -260.08954408954406
-2304.3043043043044 -259.63094003094
-2274.974974974975 -259.172335972336
-2245.645645645646 -258.7137319137319
-2216.3163163163163 -258.25512785512785
-2186.986986986987 -256.4739284739285
-2157.6576576576576 -253.034398034398
-2128.3283283283286 -249.5948675948676
-2098.998998998999 -246.15533715533715
-2069.6696696696695 -242.71580671580668
-2040.3403403403404 -239.27627627627626
-2011.011011011011 -235.83674583674582
-1981.6816816816818 -232.3972153972154
-1952.3523523523525 -228.95768495768496
-1923.023023023023 -225.5181545181545
-1893.6936936936936 -222.07862407862405
-1864.3643643643643 -218.6390936390936
-1835.035035035035 -215.1995631995632
-1805.7057057057057 -211.76003276003274
-1776.3763763763764 -208.3205023205023
-1747.047047047047 -204.88097188097186
-1717.7177177177177 -201.44144144144144
-1688.3883883883884 -198.001911001911
-1659.059059059059 -194.56238056238055
-1629.7297297297298 -191.1228501228501
-1600.4004004004005 -187.68331968331967
-1571.0710710710712 -184.24378924378925
-1541.7417417417416 -180.80425880425878
-1512.4124124124123 -177.36472836472834
-1483.083083083083 -173.9251979251979
-1453.7537537537537 -170.48566748566748
-1424.4244244244244 -167.04613704613703
-1395.095095095095 -163.6066066066066
-1365.7657657657658 -160.16707616707615
-1336.4364364364365 -156.72754572754573
-1307.1071071071071 -153.2880152880153
-1277.7777777777778 -149.84848484848484
-1248.4484484484485 -146.4089544089544
-1219.1191191191192 -142.96942396942396
-1189.78978978979 -139.52989352989354
-1160.4604604604604 -136.09036309036307
-1131.131131131131 -132.65083265083263
-1101.8018018018017 -129.21130221130218
-1072.4724724724724 -125.77177177177175
-1043.143143143143 -122.33224133224132
-1013.8138138138138 -118.89271089271088
-984.4844844844845 -115.45318045318045
-955.1551551551552 -112.01365001365001
-925.8258258258259 -108.57411957411956
-896.4964964964965 -105.13458913458913
-867.1671671671671 -101.69505869505868
-837.8378378378378 -98.25552825552825
-808.5085085085085 -94.8159978159978
-779.1791791791792 -91.37646737646737
-749.8498498498499 -87.93693693693693
-720.5205205205206 -84.4974064974065
-691.1911911911911 -81.05787605787604
-661.8618618618618 -77.61834561834561
-632.5325325325325 -74.17881517881517
-603.2032032032032 -70.73928473928473
-573.8738738738739 -67.2997542997543
-544.5445445445446 -63.86022386022386
-515.2152152152153 -60.420693420693425
-485.8858858858859 -56.98116298116298
-456.55655655655653 -53.54163254163254
-427.2272272272272 -50.102102102102094
-397.8978978978979 -46.66257166257166
-368.5685685685686 -43.22304122304122
-339.2392392392392 -39.78351078351078
-309.9099099099099 -36.34398034398034
-280.5805805805806 -32.904449904449905
-251.25125125125126 -29.464919464919465
-221.92192192192192 -26.025389025389025
-192.59259259259258 -22.58585858585858
-163.26326326326327 -19.146328146328145
-133.93393393393393 -15.706797706797705
-104.6046046046046 -12.267267267267266
-75.27527527527528 -8.827736827736826
-45.945945945945944 -5.388206388206387
-16.616616616616618 -1.9486759486759486
12.712712712712714 0.0
42.04204204204204 0.0
71.37137137137137 0.0
100.70070070070071 0.0
130.03003003003002 0.0
159.35935935935936 0.0
188.6886886886887 0.0
218.018018018018 0.0
247.34734734734735 0.0
276.67667667667666 0.0
306.00600600600603 0.0
335.33533533533534 0.0
364.66466466466466 0.0
393.99399399399397 0.0
423.32332332332334 0.0
452.65265265265265 0.0
481.98198198198196 0.0
511.31131131131133 0.0
540.6406406406406 0.0
569.96996996997 0.0
599.2992992992993 0.0
628.6286286286286 0.0
657.957957957958 0.0
687.2872872872873 0.0
716.6166166166166 0.0
745.9459459459459 0.0
775.2752752752752 0.0
804.6046046046046 0.0
833.933933933934 0.0
863.2632632632633 0.0
892.5925925925926 0.0
921.9219219219219 0.0
951.2512512512512 0.0
980.5805805805805 0.0
1009.9099099099099 0.0
1039.2392392392392 0.0
1068.5685685685685 0.0
1097.8978978978978 0.0
1127.2272272272273 0.0
1156.5565565565566 0.0
1185.885885885886 0.0
1215.2152152152153 0.0
1244.5445445445446 0.0
1273.873873873874 0.0
1303.2032032032032 0.0
1332.5325325325325 0.0
1361.8618618618618 0.0
1391.1911911911911 0.0
1420.5205205205204 0.0
1449.8498498498498 0.0
1479.179179179179 0.0
1508.5085085085086 0.0
1537.837837837838 0.0
1567.1671671671672 0.0
1596.4964964964965 0.0
1625.8258258258259 0.0
1655.1551551551552 0.0
1684.4844844844845 0.0
1713.8138138138138 0.0
1743.143143143143 0.0
1772.4724724724724 0.0
1801.8018018018017 0.0
1831.131131131131 0.0
1860.4604604604604 0.0
1889.78978978979 0.0
1919.1191191191192 0.0
1948.4484484484485 0.0
1977.7777777777778 0.0
2007.1071071071071 0.0
2036.4364364364365 0.0
2065.765765765766 0.0
2095.095095095095 0.0
2124.4244244244246 0.0
2153.7537537537537 0.0
2183.0830830830832 0.0
2212.4124124124123 0.0
2241.741741741742 0.0
2271.071071071071 0.0
2300.4004004004005 0.0
2329.7297297297296 0.0
2359.059059059059 0.0
2388.388388388388 0.0
2417.7177177177177 0.0
2447.0470470470473 0.0
2476.3763763763764 0.0
2505.705705705706 0.0
2535.035035035035 0.0
2564.3643643643645 0.0
2593.6936936936936 0.0
2623.023023023023 0.0
2652.352352352352 0.0
2681.6816816816818 0.0
2711.011011011011 0.0
2740.3403403403404 0.0
2769.6696696696695 0.0
2798.998998998999 0.0
2828.3283283283286 0.0
2857.6576576576576 0.0
2886.986986986987 0.0
2916.3163163163163 0.0
2945.645645645646 0.0
2974.974974974975 0.0
3004.3043043043044 0.0
3033.6336336336335 0.0
3062.962962962963 0.0
3092.292292292292 0.0
3121.6216216216217 0.0
3150.9509509509508 0.0
3180.2802802802803 0.0
3209.60960960961 0.0
3238.938938938939 0.0
3268.2682682682685 0.0
3297.5975975975975 0.0
3326.926926926927 0.0
3356.256256256256 0.0
3385.5855855855857 0.0
3414.914914914915 0.0
3444.2442442442443 0.0
3473.5735735735734 0.0
3502.902902902903 0.0
3532.232232232232 0.0
3561.5615615615616 0.0
3590.890890890891 0.0
3620.22022022022 0.0
3649.5495495495497 0.0
3678.878878878879 0.0
3708.2082082082084 0.0
3737.5375375375374 0.0
3766.866866866867 0.0
3796.196196196196 0.0
3825.5255255255256 0.0
3854.8548548548547 0.0
3884.1841841841842 0.0
3913.5135135135133 0.0
3942.842842842843 0.0
3972.1721721721724 0.0
4001.5015015015015 0.0
4030.830830830831 0.0
4060.16016016016 0.0
4089.4894894894896 0.0
4118.818818818819 0.0
4148.148148148148 0.0
4177.477477477478 0.0
4206.806806806807 0.0
4236.136136136136 0.0
4265.465465465465 0.0
4294.794794794795 0.0
4324.124124124124 0.0
4353.453453453453 0.0
4382.782782782783 0.0
4412.112112112112 0.0
4441.441441441441 0.0
4470.7707707707705 0.0
4500.1001001001005 0.0
4529.42942942943 0.0
4558.758758758759 0.0
4588.088088088088 0.0
4617.417417417418 0.0
4646.746746746747 0.0
4676.076076076076 0.0
4705.405405405405 0.0
4734.734734734735 0.0
4764.064064064064 0.0
4793.393393393393 0.0
4822.722722722723 0.0
4852.052052052052 0.0
4881.381381381381 0.0
4910.71071071071 0.0
4940.04004004004 0.0
4969.369369369369 0.0
4998.6986986986985 0.0
5028.028028028028 0.0
5057.357357357358 0.0
5086.686686686687 0.0
5116.016016016016 0.0
5145.345345345346 0.0
5174.674674674675 0.0
5204.004004004004 0.0
5233.333333333333 0.0
5262.662662662663 0.0
5291.991991991992 0.0
5321.321321321321 0.0
5350.65065065065 0.0
5379.97997997998 0.0
5409.309309309309 0.0
5438.638638638638 0.0
5467.9679679679675 0.0
5497.2972972972975 0.0
5526.626626626627 0.0
5555.955955955956 0.0
5585.285285285286 0.0
5614.614614614615 0.0
5643.943943943944 0.0
5673.273273273273 0.0
5702.602602602603 0.0
5731.931931931932 0.0
5761.261261261261 0.0
5790.59059059059 0.0
5819.91991991992 0.0
5849.249249249249 0.0
5878.578578578578 0.0
5907.907907907908 0.0
5937.237237237237 0.0
5966.5665665665665 0.0
5995.895895895896 0.0
6025.225225225226 0.0
6054.554554554555 0.0
6083.883883883884 0.0
6113.213213213213 0.0
6142.542542542543 0.0
6171.871871871872 0.0
6201.201201201201 0.0
6230.53053053053 0.0
6259.85985985986 0.0
6289.189189189189 0.0
6318.518518518518 0.0
6347.847847847848 0.0
6377.177177177177 0.0
6406.506506506506 0.0
6435.8358358358355 0.0
6465.1651651651655 0.0
6494.494494494495 0.0
6523.823823823824 0.0
6553.153153153153 0.0
6582.482482482483 0.0
6611.811811811812 0.0
6641.141141141141 0.0
6670.470470470471 0.0
6699.7997997998 0.0
6729.129129129129 0.0
6758.458458458458 0.0
6787.787787787788 0.0
6817.117117117117 0.0
6846.446446446446 0.0
6875.775775775775 0.0
6905.105105105105 0.0
6934.4344344344345 0.0
6963.763763763764 0.0
6993.093093093093 0.0
7022.422422422423 0.0
7051.751751751752 0.0
7081.081081081081 0.0
7110.410410410411 0.0
7139.73973973974 0.0
7169.069069069069 0.0
7198.398398398398 0.0
7227.727727727728 0.0
7257.057057057057 0.0
7286.386386386386 0.0
7315.715715715715 0.0
7345.045045045045 0.0
7374.374374374374 0.0
7403.7037037037035 0.0
7433.0330330330335 0.0
7462.362362362363 0.0
7491.691691691692 0.0
7521.021021021021 0.0
7550.350350350351 0.0
7579.67967967968 0.0
7609.009009009009 0.0
7638.338338338338 0.0
7667.667667667668 0.0
7696.996996996997 0.0
7726.326326326326 0.0
7755.655655655655 0.0
7784.984984984985 0.0
7814.314314314314 0.0
7843.643643643643 0.0
7872.972972972973 0.0
7902.302302302302 0.0
7931.6316316316315 0.0
7960.960960960961 0.0
7990.290290290291 0.0
8019.61961961962 0.0
8048.948948948949 0.0
8078.278278278278 0.0
8107.607607607608 0.0
8136.936936936937 0.0
8166.266266266266 0.0
8195.595595595596 0.0
8224.924924924924 0.0
8254.254254254254 0.0
8283.583583583584 0.0
8312.912912912912 0.0
8342.242242242242 0.0
8371.571571571572 0.0
8400.9009009009 0.0
8430.23023023023 0.0
8459.559559559559 0.0
8488.888888888889 0.0
8518.218218218219 0.0
8547.547547547547 0.0
8576.876876876877 0.0
8606.206206206207 0.0
8635.535535535535 0.0
8664.864864864865 0.0
8694.194194194195 0.0
8723.523523523523 0.0
8752.852852852853 0.0
8782.182182182181 0.0
8811.511511511511 0.0
8840.840840840841 0.0
8870.17017017017 0.0
8899.4994994995 0.0
8928.82882882883 0.0
8958.158158158158 0.0
8987.487487487488 0.0
9016.816816816818 0.0
9046.146146146146 0.0
9075.475475475476 0.0
9104.804804804804 0.0
9134.134134134134 0.0
9163.463463463464 0.0
9192.792792792792 0.0
9222.122122122122 0.0
9251.451451451452 0.0
9280.78078078078 0.0
9310.11011011011 0.0
9339.43943943944 0.0
9368.768768768768 0.0
9398.098098098098 0.0
9427.427427427427 0.0
9456.756756756757 0.0
9486.086086086087 0.0
9515.415415415415 0.0
9544.744744744745 0.0
9574.074074074075 0.0
9603.403403403403 0.0
9632.732732732733 0.0
9662.062062062061 0.0
9691.391391391391 0.0
9720.720720720721 0.0
9750.05005005005 0.0
9779.37937937938 0.0
9808.70870870871 0.0
9838.038038038037 0.0
9867.367367367367 0.0
9896.696696696697 0.0
9926.026026026026 0.0
9955.355355355356 0.0
9984.684684684684 0.0
10014.014014014014 0.0
10043.343343343344 0.0
10072.672672672672 0.0
10102.002002002002 0.0
10131.331331331332 0.0
10160.66066066066 0.0
10189.98998998999 0.0
10219.31931931932 0.0
10248.648648648648 0.0
10277.977977977978 0.0
10307.307307307306 0.0
10336.636636636636 0.0
10365.965965965966 0.0
10395.295295295295 0.0
10424.624624624625 0.0
10453.953953953955 0.0
10483.283283283283 0.0
10512.612612612613 0.0
10541.941941941943 0.0
10571.271271271271 0.0
10600.600600600601 0.0
10629.92992992993 0.0
10659.25925925926 0.0
10688.58858858859 0.0
10717.917917917917 0.0
10747.247247247247 0.0
10776.576576576577 0.0
10805.905905905905 0.0
10835.235235235235 0.0
10864.564564564565 0.0
10893.893893893894 0.0
10923.223223223224 0.0
10952.552552552552 0.0
10981.881881881882 0.0
11011.211211211212 0.0
11040.54054054054 0.0
11069.86986986987 0.0
11099.1991991992 0.0
11128.528528528528 0.0
11157.857857857858 0.0
11187.187187187186 0.0
11216.516516516516 0.0
11245.845845845846 0.0
11275.175175175174 0.0
11304.504504504504 0.0
11333.833833833834 0.0
11363.163163163163 0.0
11392.492492492493 0.0
11421.821821821823 0.0
11451.15115115115 0.0
11480.48048048048 0.0
11509.809809809809 0.0
11539.139139139139 0.0
11568.468468468469 0.0
11597.797797797797 0.0
11627.127127127127 0.0
11656.456456456457 0.0
11685.785785785785 0.0
11715.115115115115 0.0
11744.444444444445 0.0
11773.773773773773 0.0
11803.103103103103 0.0
11832.432432432432 0.0
11861.761761761762 0.0
11891.091091091092 0.0
11920.42042042042 0.0
11949.74974974975 0.0
11979.07907907908 0.0
12008.408408408408 0.0
12037.737737737738 0.0
12067.067067067068 0.0
12096.396396396396 0.0
12125.725725725726 0.0
12155.055055055054 0.0
12184.384384384384 0.0
12213.713713713714 0.0
12243.043043043042 0.0
12272.372372372372 0.0
12301.701701701702 0.0
12331.03103103103 0.0
12360.36036036036 0.0
12389.68968968969 0.0
12419.019019019019 0.0
12448.348348348349 0.0
12477.677677677677 0.0
12507.007007007007 0.0
12536.336336336337 0.0
12565.665665665665 0.0
12594.994994994995 0.0
12624.324324324325 0.0
12653.653653653653 0.0
12682.982982982983 0.0
12712.312312312311 0.0
12741.641641641641 0.0
12770.970970970971 0.0
12800.3003003003 0.0
12829.62962962963 0.0
12858.95895895896 0.0
12888.288288288288 0.0
12917.617617617618 0.0
12946.946946946948 0.0
12976.276276276276 0.0
13005.605605605606 0.0
13034.934934934934 0.0
13064.264264264264 0.0
13093.593593593594 0.0
13122.922922922922 0.0
13152.252252252252 0.0
13181.581581581582 0.0
13210.91091091091 0.0
13240.24024024024 0.0
13269.56956956957 0.0
13298.898898898899 0.0
13328.228228228229 0.0
13357.557557557557 0.0
13386.886886886887 0.0
13416.216216216217 0.0
13445.545545545545 0.0
13474.874874874875 0.0
13504.204204204205 0.0
13533.533533533533 0.0
13562.862862862863 0.0
13592.192192192193 0.0
13621.521521521521 0.0
13650.850850850851 0.0
13680.18018018018 0.0
13709.50950950951 0.0
13738.83883883884 0.0
13768.168168168168 0.0
13797.497497497498 0.0
13826.826826826828 0.0
13856.156156156156 0.0
13885.485485485486 0.0
13914.814814814816 0.0
13944.144144144144 0.0
13973.473473473474 0.0
14002.802802802802 0.0
14032.132132132132 0.0
14061.461461461462 0.0
14090.79079079079 0.0
14120.12012012012 0.0
14149.44944944945 0.0
14178.778778778778 0.0
14208.108108108108 0.0
14237.437437437437 0.0
14266.766766766767 0.0
14296.096096096097 0.0
14325.425425425425 0.0
14354.754754754755 0.0
14384.084084084085 0.0
14413.413413413413 0.0
14442.742742742743 0.0
14472.072072072073 0.0
14501.401401401401 0.0
14530.730730730731 0.0
14560.06006006006 0.0
14589.38938938939 0.0
14618.71871871872 0.0
14648.048048048047 0.0
14677.377377377377 0.0
14706.706706706707 0.0
14736.036036036036 0.0
14765.365365365366 0.0
14794.694694694695 0.0
14824.024024024024 0.0
14853.353353353354 0.0
14882.682682682682 0.0
14912.012012012012 0.0
14941.341341341342 0.0
14970.67067067067 0.0
15000.0 0.0


==> utility.csv.txt <==
 basic_relax basic_round persp_relax persp_round mip
0 -0.0009604929162981489 -0.0010695165782043732 -0.0010358405694095006 -0.0010354956749389643 -0.0010349002569283745
1 0.006841352453182392 -1.3247372942527152e-05 0.0002117020232238219 0.00021816398600656953 0.00021759647820419244
2 -0.00015971756985463148 -0.0002824720801507811 -0.000253498846206794 -0.0002504762771510141 -0.0002504762771510141
3 0.00037783566765575157 -0.0010562033436062766 -0.000879128469926924 -0.0008804899646363103 -0.0008797714475229291
4 -3.719899063958023e-05 -0.0008963167088414511 -0.000794560273882784 -0.000793847886809996 -0.0007940258322739378
5 -0.000640336911487637 -0.0006426976666186856 -0.0006429481791561672 -0.0006419691699019783 -0.0006419691699019783
6 -0.0014124709135686622 -0.0014629820452626363 -0.0014641415136734972 -0.0014629820452626363 -0.0014629820452626363
7 -0.0005287127354301969 -0.0005350786683897953 -0.0005355397172846234 -0.0005350786683897953 -0.0005350786683897953
8 -0.0007999946823510998 -0.0008075760173970655 -0.0008070101279243271 -0.0008061113735880907 -0.0008061113735880907
9 0.002327569068009665 5.5816356609769704e-05 0.0009025791918722355 0.0009035808794994701 0.0009029973842649543
10 -0.0005610376305302683 -0.0007310605952934778 -0.0006119928531641797 -0.000610877882691314 -0.0006114644429424443
11 -0.0027145128426195883 -0.003630659764777002 -0.003525282567303245 -0.0035309866933240317 -0.0035320089236194866
12 -0.00093207331944964 -0.0009797564652937823 -0.0009403695278765808 -0.0009394249335408514 -0.0009394247210282282
13 -0.00113479985624082 -0.0011361073687350441 -0.001136154579004137 -0.0011352834013785625 -0.0011352834013785625
14 -0.0005835063465640272 -0.0005987776226441357 -0.0005994540094045954 -0.0005987800571692785 -0.0005987776226441357
15 0.003579796715001077 0.002041827821115592 0.002325389740056058 0.0023341815563236033 0.002327513934422618
16 0.008633077090817556 0.0035459938024384155 0.004043010382379416 0.004051590559000569 0.004043374770046236
17 -0.0007498731810937901 -0.0007503470853056976 -0.000750762404384742 -0.0007503470853056976 -0.0007506010728268992
18 0.00026058258080589625 -0.0008771639505514126 -0.0007267814088591524 -0.0007404489821168799 -0.0007381897283777952
19 -0.0018503866743454368 -0.00198665128881028 -0.0019643961748675265 -0.001963196206628828 -0.001963196206628828
20 -0.0010788306639291708 -0.0013320209672619664 -0.0012780565528686396 -0.0012767461873494526 -0.0012767461873494526
21 -0.0002264996439461669 -0.0005840010120681357 -0.0005402947232384728 -0.000538703163915784 -0.000538703163915784
22 0.019336151882419945 0.003618630338686547 0.006109647724619464 0.006126443325763064 0.006110907922756054
23 0.001569275639992695 0.000490740601617178 0.0005699463670843335 0.0005730837805436169 0.0005720897793670894
24 -0.0006869045221469068 -0.0007028380131938503 -0.0006960037458170842 -0.0006930088762638092 -0.0006931460961096545
25 0.001763879816912391 0.0002868906190966722 0.00038200228596251776 0.0003871629722530523 0.0003860344850523511
26 -0.0004246574685240794 -0.0005497404931766588 -0.0004461450996659925 -0.00044475654466830344 -0.00044483947532427824
27 0.01771575190643325 0.004477923720585634 0.005077302287904179 0.004957497476591687 0.004965074403701359
28 -0.0006260598805906582 -0.000710553281302429 -0.0006982362868177689 -0.0006913426561130243 -0.0006933474393894659
29 0.00676448728203115 -0.00038141849523059445 -0.00034095333405571935 -0.0003424859798172618 -0.00034346011942399486
30 -0.0004052346652204421 -0.0022605082450098905 -0.002230984102455172 -0.00222561459381338 -0.002230445372716667
31 -0.0003494042030117248 -0.0012499343397566244 -0.0010984877618769213 -0.0011236320930542555 -0.0011118549288492133
32 -0.0020423376664418127 -0.002049887004255616 -0.0020506328260149953 -0.002049887004255616 -0.002049968852981874
33 0.0006299858790834231 -0.0016934893440531552 -0.00016211794834809963 -0.00015451343548630368 -0.0001574007092916997
34 -0.0011646761344831346 -0.0011778141356792316 -0.0011740275339289447 -0.001173026188522409 -0.0011737141216997858
35 0.0005530294345879469 -3.8181990617192956e-05 0.0001686918646725993 0.00014784969176107404 0.00016439411479737308
36 -0.0005785516368570377 -0.0006014574666642104 -0.0005991242841353117 -0.0005967989535917914 -0.0005969028566131853
37 -0.004024454539293441 -0.004053687434637308 -0.004031703122971385 -0.004031545850858118 -0.004031545850858118
38 0.0018702643691032087 0.0010125292071348642 0.0010973653091183987 0.001099005238101257 0.001097963929023589
39 0.03171635000000957 0.012522943531222413 0.01643758138552073 0.01644097524354842 0.01638005976172697
40 -0.001570656248754984 -0.0016176890967733234 -0.0016189312849802678 -0.0016176890967733234 -0.0016178934912580499
41 0.0017572742731248863 0.00019203213312390667 0.00041784916797778666 0.00043248028350157145 0.00042503949690745534
42 -0.0004563840746442537 -0.0009775794597607212 -0.0009609785719088081 -0.0009601737503614808 -0.0009601737503614808
43 0.009359540391763146 0.0056798758327548824 0.006879864962138369 0.006890115748430397 0.006867613534515968
44 -0.0019237732806784383 -0.0020774171676995012 -0.0020124979161817726 -0.0020091633400168827 -0.0020091633400168827
45 -0.000428676763724514 -0.00047635767170763304 -0.00043641334674927477 -0.00043588502391936747 -0.00043597722917952794
46 -0.00105491470538173 -0.0017813456555625519 -0.0016495519328022373 -0.0016478088102910428 -0.0016478088102910428
47 -0.0006406204216504387 -0.000963601767563347 -0.000789689082375387 -0.0007881995609230559 -0.0007891256321003872
48 -0.0010351911300584898 -0.0010552371704942048 -0.0010396980262875292 -0.0010384875541385652 -0.0010388675625128037
49 0.0017444769091208379 0.000762148937784718 0.0008109378071402603 0.0007943708140858481 0.0008021495381947901
50 0.0022114240546788236 7.117994927321203e-05 0.0008228665512120761 0.0008271733810766407 0.0008256388557669781
51 -0.0029256527676392373 -0.002990656834147695 -0.0029860485394711312 -0.0029854487889802972 -0.0029854487889802972
52 -0.0005896984887866705 -0.0006114264354230627 -0.0005923471201699664 -0.0005922834855031973 -0.0005922834855031973
53 0.00013834980526328643 -0.00023534529036507254 -0.00010218794222295961 -9.987939923441213e-05 -9.987939923441213e-05
54 -3.2528578091231146e-05 -0.000611238795266884 -0.0004973916226666476 -0.000495385986377632 -0.000496675929037206
55 -0.0012124905633723625 -0.0012125484685555153 -0.0012138008152827128 -0.0012125484685555153 -0.0012125484685555153
56 -0.0010991606792113385 -0.0012001525988877125 -0.0011300030184686852 -0.0011295742181456738 -0.001129571655836159
57 0.04593410829166231 0.026972860041632248 0.028291375226375353 0.028446063305982747 0.02858138305187253
58 -0.0008453566307764245 -0.0009484198017399599 -0.0009473045755823645 -0.0009456910189287835 -0.0009457222498616706
59 -0.0009241846829569442 -0.0009846264716887882 -0.0009436728776287563 -0.0009421472585004055 -0.0009421584422873875
60 0.00013414721801264292 -2.5312139813540232e-05 1.2604060529352699e-05 1.325256080160877e-05 1.491353995454085e-05
61 -0.000860160763162175 -0.0009201736729369871 -0.0009115632045852954 -0.0009115736291535353 -0.0009115736291535353
62 -0.0010851304906280088 -0.0022226505968890244 -0.0021750508214807935 -0.0021725696849775886 -0.002172489194854223
63 -0.0007309251339392109 -0.0009196906439404555 -0.0008775622518074811 -0.0008750914099331944 -0.0008745728061144271
64 0.002487542985703166 0.0017701184228349025 0.0018559428883921883 0.001857469010225781 0.001857469010225781
65 -0.00045567228601619837 -0.0006013023155830085 -0.0005947437757841689 -0.0005946250663512078 -0.0005946250663512078
66 -0.000956531045611327 -0.0009564960212778706 -0.0009565939103760484 -0.0009564960212778706 -0.0009564960212778706
67 -0.0009690342866878384 -0.0011051590230215394 -0.0010888408289033947 -0.0010874827824159407 -0.0010886702134329921
68 0.007802018052176242 0.0021940836994853202 0.003697163811988154 0.0036947700953471802 0.0036930863852263672
69 0.047792112729246765 0.017017849406757827 0.0192026912463776 0.019217421843637447 0.019222875284252507
70 -0.0004994441625087401 -0.0005439708827730904 -0.0005226023912274532 -0.0005204239322811866 -0.0005205799911624494
71 0.03482525161352109 0.011529436478561238 0.013502596521023529 0.013577758147152527 0.013555190292203468
72 -0.00040931913066752254 -0.000983568529181782 -0.0006469110830111746 -0.0006448549972101419 -0.000644543342185839
73 -0.000946178852315123 -0.001254832490117677 -0.0010512486886390985 -0.0010506829462134917 -0.0010506829462134917
74 -0.001434823824143912 -0.0014592712629012093 -0.0014426713124164 -0.001442178973980621 -0.0014425326008506783
75 -0.0013821249268089772 -0.0013855209263612049 -0.0013833481822118 -0.0013826245790373557 -0.001383491129487697
76 0.0033621639081125305 0.0019342213723843094 0.00279124618581974 0.0027527060447863952 0.0027827680864086594
77 -0.000846893906396917 -0.0008590809488344382 -0.0008500223949930053 -0.0008498643566302342 -0.0008505027647495115
78 0.0007697935044977045 -0.0009580213057092315 -0.000632064123272578 -0.0006422165467711359 -0.0006276601219085823
79 -0.001139537276803531 -0.0011711475848987121 -0.00117034157450692 -0.0011665213056396236 -0.0011700514826487555
80 -0.0003106282500386581 -0.0007757634506882418 -0.0007290973122123905 -0.0007233155197134718 -0.0007251801491265299
81 -0.000824927357769931 -0.001072202439347321 -0.0010639046806805495 -0.0010670722303702236 -0.001059849287526013
82 -0.00012637124649256967 -0.00031167844056318047 -0.00020879167520155992 -0.00020816407173005144 -0.0002078959338073769
83 -0.0011366556494921604 -0.0011527366701124505 -0.0011521017399414445 -0.0011515323280884427 -0.0011515323280884427
84 -0.0008780305992306162 -0.001543402916949737 -0.0015440371721741268 -0.0015422466904086328 -0.0015430181562346486
85 -0.0016463590685727274 -0.0016464158407388928 -0.0016467144604633032 -0.0016464158407388928 -0.0016464158407388928
86 -0.00083859519128578 -0.0008455365482720061 -0.0008443761077488444 -0.0008438387977991496 -0.0008451669541324918
87 0.0006073680537543518 0.0003110972147196257 0.00037733330208182146 0.0003810400956375274 0.0003811865467801272
88 -0.00021065359811209963 -0.0003877397324322702 -0.00031850613661900444 -0.0003172822908225171 -0.00031802601168006556
89 -0.000537680280124795 -0.001208864988944032 -0.0012093356736110226 -0.001208864988944032 -0.0012103918510278228
90 -0.0006311029650383663 -0.0006593686824938836 -0.0006533804581290483 -0.0006528256502503971 -0.0006529023806599429
91 -0.001051796624972859 -0.0010873370450227425 -0.0010886789145976657 -0.0010870640990530741 -0.0010871458483141952
92 -0.0011379630350392426 -0.0011538545890279657 -0.0011397251659676527 -0.0011390380534926133 -0.0011390380534926133
93 -0.0022722561447659946 -0.002275493429306469 -0.0022757168317474774 -0.002275493429306469 -0.002275493429306469
94 0.005818863565263128 0.0024297121474881472 0.002886543780628372 0.0028949069283811016 0.002892210081128351
95 0.0013546971845679254 -0.00035950111404386395 0.00021459561656919722 0.0002131225205852201 0.0002143940356488171
96 0.00016075848232464035 -0.0006694376667804126 -0.0006610499839959958 -0.0006587519227707702 -0.0006587519227707702
97 0.0002114274521441558 -0.00015474568951035194 -0.0001447794885542608 -0.00014871805827511135 -0.00014666965411034002
98 -0.0006401218899854788 -0.0006850177046192251 -0.0006866305570729808 -0.000684180789610988 -0.0006852377854577576
99 -0.0006857384955392589 -0.0008319113360628646 -0.0008325822767813978 -0.0008317110636584293 -0.0008319113360628646
100 0.0379928054860009 0.024628894824090065 0.02526146904786022 0.02532440065327219 0.02529286114886679
101 -0.00393885270044621 -0.004594972015965081 -0.004543868561689958 -0.004539406329837679 -0.004539252665820548
102 -0.0007092229448230037 -0.0007741795203494865 -0.0007360822604542341 -0.0007346684346525099 -0.0007346684346525099
103 -0.00031037599360086234 -0.00037379792222709405 -0.000375207957930345 -0.00036920626847870163 -0.0003697282036802686
104 -0.0006515802885987378 -0.0008226379544951846 -0.0007945542829806975 -0.000793880622392255 -0.000793880622392255
105 -0.0008201430821756551 -0.0008624803061196882 -0.0008605017047923821 -0.0008585638987592129 -0.0008585638987592129
106 -0.0009580373887492795 -0.0009584886546669702 -0.0009588335379763199 -0.0009584886546669702 -0.0009584886546669702
107 0.01155085926875768 0.0065247847271639485 0.007519306772394317 0.007521134363838788 0.007502788294897994
108 -0.0005715643667526803 -0.0006052210556540307 -0.0005801549851757691 -0.0005791745536669211 -0.0005791745536669211
109 -0.001123347288454383 -0.0012841212042552456 -0.0012844036350419489 -0.0012841212042552456 -0.0012841212042552456
110 -0.00044287479476929834 -0.0004616304177325222 -0.00046256511538684403 -0.00046146695689999956 -0.00046152748178007784
111 9.990835052417915e-05 -0.0006846536632944574 -0.00033364348343303704 -0.0003322213937309154 -0.0003338004781471071
112 -0.000696709873104869 -0.0009308980434618334 -0.000888572584539748 -0.0008851999965557036 -0.0008857828144877807
113 -0.0010430189889036373 -0.001079465279954049 -0.0010552435320362067 -0.001054687628295259 -0.001054687628295259
114 -0.002461921682139555 -0.0037877952417552326 -0.0037833022906798093 -0.003774086770973982 -0.0037741965773811204
115 0.0007551517727983922 0.0003527985041315697 0.0005079614345340509 0.0005114922238213368 0.0005119413840449595
116 -0.001179382621852334 -0.0011798949226614307 -0.0011797397616758521 -0.001179600477672126 -0.0011803329476487285
117 -0.0008382540342294617 -0.000925577731570227 -0.0008946310043925955 -0.0008936548101349135 -0.0008936960623400968
118 -0.0004142613586641997 -0.0004352194554137873 -0.0004278638894775788 -0.00042629832081632617 -0.0004269155483010545
119 -0.0010718810877272322 -0.001105194816235191 -0.0010984509514072745 -0.0010945558822146465 -0.0010944812470205089
120 -0.0012924361484301149 -0.0013998028464987946 -0.001393576081332103 -0.0013929925681595444 -0.0013929925681595444
121 0.0011082557819123851 0.0004957977045346721 0.0007848727193452934 0.0007868135044454722 0.0007869150936998667
122 -0.0005092656055718946 -0.0005118793694811482 -0.0005122749187508979 -0.0005118793694811482 -0.0005118793694811482
123 -0.0007495482208572679 -0.0009919682434060548 -0.0008898952028299345 -0.0008871354104834484 -0.0008870923368896893
124 0.0017280388019751767 -9.604972677421926e-05 0.00012848006090798863 0.00013194653542586215 0.0001305425811038712
125 0.0020563965010606364 0.0008309143628154444 0.0008980211663357344 0.000912690057772743 0.000912277905010905
126 -0.0008268733602551454 -0.0014840517695674325 -0.0014610692623550907 -0.0015012178212860379 -0.0014840517695674325
127 -0.0006753766008591812 -0.0008064109076182386 -0.0007686028694331294 -0.0007699274911226122 -0.0007680063275055023
128 -0.0010958275973317279 -0.0012632148795017858 -0.0011788333368720808 -0.001176861120214563 -0.0011780504080059289
129 0.010228268182105895 0.005936132953634046 0.006355909286279371 0.006361892140550903 0.006336904978616442
130 -0.0012431443810469876 -0.0015799174489654086 -0.0015311149957999363 -0.0015273123208809504 -0.0015273193804450859
131 0.0007275916180978813 0.00022301565544472922 0.0002468769226469316 0.0002513111574177829 0.0002495551555518
132 0.007526691490866522 0.004737498937070504 0.005882667704728338 0.0058639012658141905 0.005868501457963885
133 -0.0013050083878916325 -0.0013882484327887626 -0.0013796565995885946 -0.0013788797560613686 -0.0013788797560613686
134 -0.00012236168751380275 -0.0007449610298715406 -0.0006445794101052832 -0.0006424482639947104 -0.0006422660540394969
135 -0.0008898940549037696 -0.0009261691220072049 -0.0009007574073879762 -0.0008988539681075627 -0.0008988539681075627
136 -0.0010094827733851278 -0.0011017119522356718 -0.0010739944706018576 -0.0010739692501867337 -0.0010739692501867337
137 0.003064318097799269 0.0013084249406172188 0.0015384028796625474 0.0015241448798881424 0.0015369259731375022
138 0.0006953328207718287 -0.0001082347621268225 5.578356417778403e-05 5.4952619636652343e-05 5.4198769712076654e-05
139 -0.000629770317935435 -0.0007027886717870074 -0.0006477841484529452 -0.0006463739118503628 -0.0006464381290121428
140 0.0025463657087074283 0.0014051411727949014 0.001601396201218162 0.001603233483728892 0.001599188750149581
141 -0.0006572337579935873 -0.0007729617514001711 -0.0006915967628922306 -0.0006911446333441005 -0.0006911446333441005
142 -0.0006446087181228079 -0.0009870376786291321 -0.0009003976026719059 -0.000897406409404687 -0.0008996900769549281
143 -0.0006027159511862774 -0.0006199573888345051 -0.0006048192710656399 -0.0006046794454795606 -0.0006046794454795606
144 -0.00042565005584890327 -0.0004992012993899006 -0.0004421214232124575 -0.00044123490691949386 -0.00044123490691949386
145 -0.0013681118708664352 -0.0013726716392327045 -0.0013731143026530326 -0.0013726716392327045 -0.0013726716392327045
146 -0.0006496663989161494 -0.0006516823156541457 -0.0006512409423316 -0.0006509767405590603 -0.0006509767405590603
147 0.010234664211376329 0.004147233328594514 0.005257857581648042 0.005248811003288274 0.00522812983759229
148 -0.0011551792221583769 -0.0012285001367539022 -0.0012090765120485638 -0.001208839692914494 -0.0012087883864377422
149 0.00032138226574781155 -0.00031431817215196717 -0.0002307153634596244 -0.00023980698219357036 -0.00024007106887155658
150 0.007246360757064949 6.442829998453148e-05 0.002713924873447326 0.0027070000140142123 0.0026987841187552618
151 -0.0011737610098820005 -0.0016719603063873208 -0.0014505607073869626 -0.0014495236365869634 -0.0014495388022830865
152 -0.0006887476241712121 -0.0006905847973003297 -0.0006905543521014775 -0.0006905847973003297 -0.0006905847973003297
153 -0.0006864911884533631 -0.0007470961202000623 -0.0007149591015418644 -0.0007144090115253317 -0.0007144090115253317
154 0.06455148702484162 0.03235807709137035 0.04183799506664021 0.04182984575986943 0.04180998617231489
155 -0.0007742744112422272 -0.0008625751376905508 -0.0008564261722357293 -0.0008560336434028835 -0.0008560336434028835
156 0.02324390969241066 0.008469084115618596 0.01104720137064969 0.011041529606617653 0.011003053042585276
157 -0.0014535274323573943 -0.0014827154783793588 -0.0014836087703250006 -0.0014827154783793588 -0.0014827154783793588
158 -0.0006760990671121856 -0.0006857836740756308 -0.0006897473369966901 -0.0006855628189815021 -0.0006855628189815021
159 -0.0005192675383278341 -0.0006529457418593727 -0.000540071097990045 -0.0005377547148202823 -0.0005381437263655403
160 -5.00316999011806e-05 -0.0010879481622173722 -0.0010545367438292018 -0.0010728634999935514 -0.0010712250050168264
161 0.0013129814792610336 -0.001225751052118832 -9.811733671378996e-05 -0.00010317521703685377 -0.00010063039718822982
162 0.0009856832053158082 0.0002759435357234267 0.0006329190659023189 0.0006219629588423878 0.0006310054698938467
163 -0.0006413103783968264 -0.00064270967676508 -0.0006426529908217187 -0.0006423314107263774 -0.0006423314107263774
164 -0.0019552822050685897 -0.002060639000521464 -0.0020254043510100806 -0.0020249052103226434 -0.002025522287735343
165 0.00986816031098145 0.002216209447868781 0.0024509714664648703 0.0024918839456596668 0.0024757861844004166
166 -0.001008018997041411 -0.0010799599812350432 -0.0010694970965559813 -0.0010677493322246597 -0.0010687921098516467
167 0.018478357227024355 0.01122454778544574 0.01297197239456003 0.012952100173072188 0.012972689871955434
168 -1.7455867893328163e-05 -0.0010947936779408844 -0.0009434127916464888 -0.0009528195525809717 -0.0009528195525809717
169 -0.0008435005148329067 -0.0014701348076752898 -0.0014362865108237073 -0.001436113549360267 -0.001436113549360267
170 -0.0006292067247219802 -0.0009878217996987437 -0.0009596582148274383 -0.0009594021501365098 -0.0009594296053688497
171 0.0021994470726023037 -0.0005356831294076197 0.0005483294321184482 0.0005538902381035356 0.000551150440563113
172 0.00024532983174630407 -0.00036218140467671374 -0.00036349282534654917 -0.00036095905204081485 -0.0003615448726879907
173 -0.000789229703568855 -0.000859637857767756 -0.0008568370462120487 -0.0008559827199007035 -0.0008559827199007035
174 -0.0005825238968912888 -0.0006223211328153751 -0.0006139679141705839 -0.0006136926807584543 -0.0006136926807584543
175 0.03570844667599939 0.01302819289374237 0.01465652879540374 0.014689821686439161 0.014598756587817773
176 0.020063869537257688 0.01007729732247566 0.01095015296392739 0.010989077515344966 0.010961717062950712
177 -0.0008218442753959964 -0.000898095595875927 -0.000884853817105454 -0.0008843918570585225 -0.0008843918570585225
178 0.02997362633704248 0.01012711031951218 0.010791813185390667 0.010834533024087928 0.010806434795926127
179 0.001291314199886013 -4.6739741728574395e-05 0.00010262472431970541 0.00010307613954967565 9.770854283446562e-05
180 0.03739362745423465 0.012339427690941441 0.014420805476723256 0.014474605417499568 0.014427322348181249
181 -0.00019091347955974992 -0.00033092246286611614 -0.00023310968903719192 -0.00022972225320181837 -0.0002303046461998046
182 -0.0009756485621982416 -0.0010489293556597075 -0.0010484905265792015 -0.0010465872248605042 -0.0010465872248605042
183 0.001189264741671522 0.0005592265187659219 0.0006966207670955632 0.0007008597326381262 0.0007008899541320427
184 -0.000613953681103879 -0.0007213597744489916 -0.0006901796445807635 -0.0006896589736394514 -0.0006898208501511784
185 -0.0009403384864420895 -0.0009612980955231003 -0.0009551139748220723 -0.000954426265309313 -0.0009544434165550795
186 9.937278089912439e-05 -0.000712270617183487 -0.0006008981117518241 -0.0006033067020027755 -0.0006022988634477235
187 -0.001422021434127709 -0.0014247431734537236 -0.0014234217904929435 -0.0014232919925964533 -0.0014232919925964533
188 -0.0001570427469794621 -0.00020722812322847403 -0.00020755122418126843 -0.0002071554879044293 -0.0002071554879044293
189 -0.0010904836677640656 -0.0012383722340759378 -0.0012227029569103066 -0.0012214040599035868 -0.001222693997878812
190 0.0017124711237573806 0.000310998384518497 0.0004159416210650561 0.00041590821694988215 0.00041314950909518005
191 0.0009935686785397498 -1.72558540266408e-05 0.0002547520478428449 0.0002573042180530584 0.00025581252339397314
192 -0.001526809898070836 -0.002402546590951977 -0.002387517881230825 -0.00240304241298263 -0.0023834654578675295
193 -0.0013443069717615276 -0.0013598228122436347 -0.0013515258471168805 -0.0013504910661824392 -0.0013504910661824392
194 0.005271544280816353 0.0003789668161657828 0.002634418640205651 0.002635912885720655 0.002637839563942449
195 0.006443334065364084 0.0031518732745132016 0.003332603488081122 0.003349491560681858 0.0033434591656708278
196 -0.0008361129142502253 -0.0008665509572845038 -0.0008670996961679649 -0.0008665509572845038 -0.0008668408552964202
197 0.027748328418867377 0.010492071673614087 0.01165055653119428 0.011810821821980871 0.011782371552548764
198 0.01252307754791479 0.0033513563157252717 0.003267492727448663 0.00337761398746062 0.0033565568990737223
199 -0.0017661257337559524 -0.0017793242318764814 -0.0017801309547471346 -0.0017793242318764814 -0.0017793242318764814
200 -0.00012645741356132666 -0.0008329810230948058 -0.0007963518311791215 -0.0008009145592437188 -0.0007979698997417734
201 -0.0012186368498397708 -0.0013810185007352843 -0.0013814385369230926 -0.00138018193119254 -0.00138018193119254
202 0.0005164964901412653 2.752682813787071e-05 0.00016479028595436584 0.00016496289284516366 0.00016496289284516366
203 -0.0008532205273869628 -0.001086945915104478 -0.0010870190007692582 -0.001086940213525699 -0.001086940213525699
204 -0.0006565929982108774 -0.0007075607664165252 -0.0006740965381072547 -0.0006732874760185696 -0.0006732874760185696
205 -6.856369031190242e-05 -0.000402646440878284 -0.00029085066115948414 -0.00029151296898040645 -0.00029078844833547676
206 -0.000745434874143289 -0.000962221156142172 -0.0008933242909690745 -0.0008925966732321316 -0.0008950629811075197
207 0.0030312316237369997 -0.0008701205846712997 0.0005139457205075677 0.0005147214802063642 0.000514697679217308
208 -0.0007411850288952526 -0.0009021483375943954 -0.0007974325826067666 -0.0007967183252901754 -0.0007969916670267268
209 -0.0014642439362617052 -0.002063382811265146 -0.0019075859487856137 -0.0019072086314740055 -0.0019075968273156185
210 0.0004705549044327264 -0.0009212747782804389 -0.0006359769232590964 -0.000632792642749284 -0.0006331801746637143
211 0.0028964912637813936 0.0003790770593113354 0.0009538807657214241 0.0009484342921181281 0.0009642272034039534
212 -0.0003958105072693335 -0.00043424664068650076 -0.0004348250880825683 -0.00043424664068650076 -0.0004348803272553888
213 0.0012186880142525628 -0.0018947400114764366 -0.001282157183813057 -0.0012793518412541369 -0.0012835191243993217
214 -0.0008838976317659196 -0.0009059080288542226 -0.0009052087632455861 -0.000903411528487888 -0.000903411528487888
215 -0.0012822005843764694 -0.0016687175643380389 -0.0016111292311889013 -0.0016949266931385845 -0.0016687175643380389
216 -0.00020027113943379878 -0.0004163238140716455 -0.0003911071557764939 -0.00039265078793979005 -0.00039282978862714317
217 0.0006936998547171652 0.00011020455099147547 0.00041467835408972654 0.00042380472789119465 0.00042360339460563966
218 -0.0012141293066227907 -0.0018646862666896226 -0.0018658734929309579 -0.0018646910121231043 -0.0018646862666896226
219 -0.001665197687379836 -0.002078026162299862 -0.0020470722380608393 -0.0020469074375472685 -0.002046502005578583
220 -0.0007899187080426362 -0.0017709182037469657 -0.0017697181030462343 -0.0017709182037469657 -0.0017709182037469657
221 -0.00046969583175517115 -0.0007181375468993549 -0.0006469468588818822 -0.000645644177797081 -0.0006473366253600271
222 0.02208424305615929 0.0025310066547596915 0.011039773258099494 0.011036611263573264 0.011018700834280097
223 -0.0009833047807945305 -0.0009886307099855314 -0.00098552197232047 -0.0009844677474278175 -0.0009844806469350654
224 -7.823178565805476e-07 -0.0004869440993223452 -0.0004843677868588529 -0.00048327141428088636 -0.00048327141428088636
225 -0.0008288708921978789 -0.0008299594904271769 -0.0008309571895379453 -0.0008299594904271769 -0.0008299594904271769
226 -0.0014384876574864262 -0.0016668579673409802 -0.0016090700900993958 -0.0016085004495815397 -0.0016085004495815397
227 -0.0006969675666296644 -0.0007117605320357037 -0.0007013477110185052 -0.0007007827041735804 -0.0007007827041735804
228 -0.0008297960255683603 -0.0009864425710121446 -0.0009505204470775674 -0.0009490335686257802 -0.0009503785810833814
229 -0.0010893928117250327 -0.0020785997857477607 -0.002066568799131397 -0.0020584292689191496 -0.0020593211685860048
230 -0.00076057451834826 -0.00096203659322558 -0.0009622696436655843 -0.00096203659322558 -0.00096203659322558
231 -0.001152336295587541 -0.00116504390976781 -0.0011659615771209436 -0.0011649914017878343 -0.0011649914017878343
232 -0.0005641655411868258 -0.0009572841542654362 -0.0008558964038335376 -0.0008550510180960838 -0.0008555470482220168
233 -0.0009386905581843229 -0.0009723680479454415 -0.0009528942909036081 -0.0009522128146101877 -0.0009526895011266407
234 -0.0002000484017905312 -0.000429537387086693 -0.0003677036526782365 -0.0003670287462321567 -0.0003670287462321567
235 0.014556581294425202 0.001691907144644396 0.002330814641629157 0.0023181543200582037 0.002306533846799948
236 -0.0009783192238875696 -0.0009783800624474889 -0.0009793936275514223 -0.0009783800624474889 -0.0009783800624474889
237 -0.00019862916459163554 -0.0010859549890274867 -0.0010684813165973653 -0.0010681259087228763 -0.001070002752257207
238 -0.0013776067853948982 -0.0013885688701753202 -0.00138325997804053 -0.0013827388528138873 -0.0013829392798446719
239 -0.0007390062837009852 -0.0008127504335014127 -0.0007996680603422107 -0.0007981273913036207 -0.0007981273913036207
240 -0.001068867184577028 -0.00107572898433285 -0.0010721251849807642 -0.0010716526438385252 -0.0010716526438385252
241 1.2901885571952159e-05 -0.00019006471459204988 -0.00010023680323684828 -0.00010122546257279981 -0.00010169050078538985
242 -0.00041439149450474256 -0.0004947672035976954 -0.0004532836871703017 -0.00045306040954891505 -0.00045306040954891505
243 4.2899165606497506e-05 -0.000958841471005634 -0.0009045701071706644 -0.0009076368157375073 -0.0009075971829776071
244 -0.0005734693513521533 -0.0008660795420773035 -0.0007777601054620695 -0.0007748747620844706 -0.0007752069286086567
245 -0.0014435591100483314 -0.001476211769019486 -0.0014583441419488098 -0.0014575186560144547 -0.0014575186560144547
246 0.0001693207066553987 -2.636473990944667e-05 9.744351647740293e-05 9.817081352807176e-05 9.723582113633708e-05
247 -0.0013881989843732708 -0.0013896667186553027 -0.0013901224995075756 -0.0013896667186553027 -0.0013896506523044306
248 -0.0008374296742661929 -0.0008857579066321419 -0.0008716330577597038 -0.000866700590313984 -0.000866693731148679
249 -0.0005926726981008758 -0.0007188779864011311 -0.0006933945885643784 -0.0006963734729561509 -0.0006952404524440837
250 -0.0007911616395975091 -0.0008054107980624154 -0.000805996512156378 -0.0008054107980624154 -0.0008064215450674923
251 -0.0020440765795253888 -0.0025610982724240386 -0.0025497277609981043 -0.002552000468316725 -0.0025503628333457796
252 -0.0009595458539661012 -0.0011726223743802997 -0.0010694942681026484 -0.0010677933579888528 -0.0010677933579888528
253 -0.0011274713195553081 -0.0011274594568698468 -0.0011275209693677934 -0.0011274594568698468 -0.0011274594568698468
254 -0.0012236780135989208 -0.001231043819184586 -0.0012325446678728626 -0.001231043819184586 -0.001231043819184586
255 -0.0010333582222557547 -0.0010541626853925157 -0.0010404462921883996 -0.0010399543749512788 -0.0010399543749512788
256 -0.0005401876210927379 -0.0005824989529517436 -0.0005716001375839085 -0.000570532659550592 -0.000570532659550592
257 -0.003526039900337512 -0.0037789089054174984 -0.0037258465306095555 -0.003725438507468862 -0.0037256257892129994
258 -0.0010281409574332584 -0.0010951772443289582 -0.001053793963342379 -0.0010514629246631167 -0.0010514625515555607
259 -0.002119264143029038 -0.00334454601295215 -0.0033266103395347677 -0.003323765657564547 -0.0033251754809598497
260 -0.001047735855153215 -0.0011902055309741726 -0.00110429449287174 -0.0011038359658434717 -0.0011038359658434717
261 0.00053507031253601 -0.0006138493906130168 -0.0005701008957829194 -0.0005668165255098629 -0.000568608238464926
262 -0.0006713981255125599 -0.0006749804453637374 -0.0006754039131415136 -0.0006749804453637374 -0.0006749804453637374
263 -0.0007593672801763145 -0.0007603511788704913 -0.0007604720514858522 -0.0007601929169838378 -0.0007602535946645983
264 -0.0010279201919125398 -0.0010778710165430935 -0.0010793264123828109 -0.0010772984021205892 -0.0010775559262912204
265 0.00010961033929993815 -0.0002286090375314626 -0.00022781587080093784 -0.00022765228383607369 -0.00022765228383607369
266 -0.0018309324754317649 -0.002931330289289366 -0.0028343904848175004 -0.002827450452285351 -0.002829641036514373
267 0.0005355422859442234 -0.00036148858578050026 -1.0591877918830165e-05 -9.903354125392824e-06 -1.0014488123777539e-05
268 -0.0006260732533552094 -0.0006774963392766084 -0.0006300556046781522 -0.000629593559385815 -0.000629605877630066
269 -0.000757111776142998 -0.000852088829835477 -0.0008225832629234015 -0.0008221873352750909 -0.0008227423106508908
270 -0.0012063099019322735 -0.0012602753565760906 -0.0012540327276502638 -0.001252875819836273 -0.0012529144255280344
271 0.00011954634145942937 -0.0005379564962797401 -0.0005328889702632382 -0.0005310000169512932 -0.0005310010045201792
272 -0.001542055417389314 -0.0019329129518371687 -0.001888295719922115 -0.0019007068917897068 -0.001889576392889287
273 -0.0001429323901223611 -0.0005518324973257431 -0.00043594544158227484 -0.0004429229689550395 -0.00044341290947488864
274 0.00015134438666882213 -0.00047267189689158945 -0.0002171885367583925 -0.0002169289468976128 -0.000216854492333798
275 -0.0006211541789206362 -0.000666724516138807 -0.0006343575996237067 -0.0006342309171232482 -0.0006342309171232482
276 -0.0007653070277170829 -0.0008244525049030215 -0.0007992608367119293 -0.0007976807792033302 -0.0007976807792033302
277 -0.0007095461052893718 -0.001072031427887619 -0.0010728536472938597 -0.0010715040612909775 -0.0010717693251973395
278 -0.0005766114754477485 -0.0006235227307924207 -0.0006214811260022048 -0.0006235227307924207 -0.0006232479409263366
279 0.0012000594568827726 0.0005573002678672873 0.0006869439581577144 0.0006919009050286621 0.0006890957469966449
280 -0.0008098474770964784 -0.0008661636604567093 -0.0008505750611010137 -0.0008493597937429961 -0.000849624091335114
281 0.0004260598632906445 -5.784482095106609e-05 0.00013720319394269024 0.0001343966103673468 0.00013730808116879656
282 -0.00017151525201240266 -0.0006690112890357839 -0.000663269944546043 -0.000663323663182184 -0.000663323663182184
283 -0.0012675281013320094 -0.0012691837318623326 -0.001269414839560424 -0.0012689992905550547 -0.0012689992905550547
284 0.02101352826511013 0.007988261070684871 0.008548653532883749 0.008574605943294449 0.00856915261190209
285 -0.001026591971455705 -0.001161876335972559 -0.0011426636398494657 -0.001141880852238354 -0.0011418192917522904
286 -0.00041846227616472616 -0.0005484236463284252 -0.0005379275086561932 -0.0005360349932651362 -0.0005370754205940289
287 -8.305262504598112e-05 -0.00026308409168194726 -0.00020681121383489545 -0.0002064303786874974 -0.00020641545040909383
288 -0.0002070540149434282 -0.00041129279103038427 -0.00032802098764508127 -0.00032770838370066246 -0.00032751563310684246
289 0.0007164877492066302 -5.186186125865845e-05 4.366127857315478e-05 4.586061928367583e-05 4.563801550470769e-05
290 -0.0012390172729270495 -0.0013190526880462524 -0.0013198994768253694 -0.0013190526880462524 -0.0013190526880462524
291 0.02296807738698615 0.004470368291151915 0.005638931276233053 0.005651570851778216 0.005628098015514866
292 0.0017031261274496256 -0.0010212945136480872 -0.00019642724696861092 -0.00019230891974047584 -0.00020700838695864162
293 7.0769584461489e-05 -0.000399213065873628 -0.0003866220969297394 -0.0003881904088124198 -0.0003877520772635501
294 0.01422796107399606 0.006111446844960503 0.007712221323846971 0.007712369007415544 0.007692826256893952
295 -0.0008072809363107663 -0.0008535771814805453 -0.000838862771096767 -0.0008369801469754064 -0.0008371715472104183
296 -0.001336997393167436 -0.0013754293474345053 -0.0013755056197836386 -0.0013754293474345053 -0.0013754293474345053
297 -0.0009124926041580178 -0.0010130219241950914 -0.000932377021149795 -0.0009300672370872443 -0.0009298397000912696
298 0.0021982479764973304 0.0008862475841327964 0.0010771166970958816 0.0010814662289908136 0.0010778617763976634
299 0.0008373229932609958 -0.0027879338813573975 -0.0026903340033332117 -0.002688573227188517 -0.002693681344766421
300 -0.0008702002327697735 -0.0008705417335553652 -0.0008722412403410917 -0.0008703921201368163 -0.0008703921201368163
301 -0.000685697203133006 -0.0007145763800937415 -0.0006981643227229282 -0.0006966872143218746 -0.0006969068953512532
302 -0.0012002547659434042 -0.0013653215698080793 -0.0013656988967261114 -0.0013640270551491032 -0.0013645404077105776
303 0.04791166163348795 0.013641639496264981 0.016323491646534162 0.016309627713965155 0.01622224778286675
304 4.827604177391505e-05 -0.0005780602141723946 -0.0005835415393754177 -0.0005780602141723946 -0.0005789063632378031
305 -0.0005454839509477427 -0.0006999910101014593 -0.0006838622045045148 -0.0006838371366117079 -0.0006838493130077115
306 -0.0011058506993002475 -0.0024744678145132695 -0.0024264290123167716 -0.00242318191098022 -0.0024230032586961717
307 -0.0007865595734772619 -0.0012880125643524468 -0.001260707340747606 -0.0012574753256825275 -0.0012574753256825275
308 -0.003978153490865269 -0.0040220904016359865 -0.004008841067800424 -0.004008287185702754 -0.004008477274855991
309 -0.001765223978264558 -0.0017880050816982194 -0.0017919702159153558 -0.0017876514008768071 -0.0017876172945819162
310 -0.0016547252051616963 -0.0018434402436311292 -0.0017528536260170463 -0.0017513949278805674 -0.0017513876888832541
311 0.0023204077714008915 0.00045959353008448195 0.00047914350358405083 0.00048339567870089373 0.00048326208201864587
312 -0.0012746352988302148 -0.001507810835727264 -0.0014662688540807082 -0.0014635803334273972 -0.001464271457064287
313 0.011661842988929399 0.0011374345176407626 0.0011490386162496704 0.0009625613194339249 0.0011412338495282103
314 -0.0011830351242647058 -0.0012129256941130948 -0.0012004921613677489 -0.0012009433638728714 -0.0012009433638728714
315 -0.0003381762846720428 -0.0017963614479320237 -0.0014392798209638944 -0.001431252434980125 -0.0014345346782772977
316 -9.192708082469946e-05 -0.0003680543775114246 -0.00036173938575427794 -0.00036112429750982894 -0.00036112429750982894
317 0.02892599011375597 0.003624151471889896 0.008834094661113182 0.008807969322755703 0.008668860536226421
318 -0.00028477618133669754 -0.00033791044081429573 -0.00031279041690483115 -0.000310756061565752 -0.00031113737349622176
319 -0.0010386727259074303 -0.0010451201103588814 -0.0010448553752711008 -0.0010438255883282457 -0.0010438255883282457
320 -0.00124123739219596 -0.001346619212394926 -0.0013081830269837515 -0.0013080175852816921 -0.0013080175852816921
321 -0.0006969390552922119 -0.0009446567053955978 -0.000943581163414224 -0.0009446567053955978 -0.0009446567053955978
322 0.0015573323634028443 0.0011586830394265456 0.001149239997095076 0.0011600565769859916 0.0011591971173898967
323 -0.0007866378482113408 -0.001046705443890553 -0.00101401339462033 -0.0010136973199163927 -0.0010136973199163927
324 -0.0008316276397609451 -0.002254111576959497 -0.002120052546892102 -0.002120876553016587 -0.0021222466812105094
325 0.002506933992880694 0.0014088518533560458 0.0016701436050309535 0.001671828325408541 0.0016694951987296892
326 -0.0003355670847260891 -0.0005955359127737794 -0.0004627715816779412 -0.0004608723358851693 -0.00046090953248156076
327 -0.000906660368253387 -0.0010754430262229658 -0.0010656185512602217 -0.001065131883026688 -0.001065131883026688
328 0.0006007972223562171 -0.0013937485137488139 -0.0005949718215773511 -0.0005931469807424226 -0.000597497921932533
329 -0.0009045408357650413 -0.001315327400427376 -0.0012543473006576362 -0.0012538184532761903 -0.0012538545685207008
330 -0.0010584495929033763 -0.0010734335382363268 -0.0010686000598289092 -0.0010648126394834812 -0.0010648126394834812
331 -0.0007446652526965795 -0.0008111958067689531 -0.0007626320338637724 -0.0007627421152911519 -0.0007627421152911519
332 -0.0019915570321937374 -0.0019924710710220537 -0.0019928881594866925 -0.0019924710710220537 -0.0019924710710220537
333 -0.0008246198583928272 -0.000830120470266998 -0.0008267908111363586 -0.000826505064165713 -0.000826505064165713
334 -0.0011890673490013983 -0.001241088911537222 -0.0012231348134623594 -0.0012228624832439907 -0.0012228624832439907
335 0.05183421931616281 0.018046697740237747 0.03260373579593823 0.032615089102627816 0.03259703681167019
336 -0.0008574593849181193 -0.0008955300152851865 -0.0008713285030620364 -0.0008712511609705989 -0.0008712511609705989
337 -0.00029774745729340806 -0.0007102611799065759 -0.0006251257005647419 -0.000623053754749524 -0.0006226809286545802
338 -0.0012416304873052255 -0.001283787219695008 -0.0012837297376700715 -0.001283787219695008 -0.001283787219695008
339 -0.000908010007829678 -0.00091193536913291 -0.0009124808652122257 -0.00091193536913291 -0.00091193536913291
340 -0.0013753099511368346 -0.001425526992290332 -0.0014168849884846596 -0.001422338453280242 -0.0014166356974026095
341 -0.001437380440314847 -0.0014485024033641216 -0.0014487242124031003 -0.0014486616189124998 -0.0014486284591382573
342 0.01860902476835976 0.004667619296113933 0.006896452450335357 0.006940573126636566 0.006917576066341674
343 -0.0008993599783547618 -0.0009103271424372368 -0.0009120201331242451 -0.0009103271424372368 -0.0009103271424372368
344 -0.0014321045132456764 -0.0014427321721155646 -0.0014428790074278955 -0.0014427321721155646 -0.0014429585957702528
345 -0.0006461489825217684 -0.0010793549065868054 -0.001066796731365322 -0.001057609772742735 -0.001057609772742735
346 0.0008761208707318183 -0.00012004477710411885 0.00014413095684557046 0.00014710352691677957 0.00014673832251308247
347 -0.0006621805466697864 -0.0007380421525723467 -0.0006716612198456966 -0.0006701090160805414 -0.0006704292880508267
348 -0.0010515266595434029 -0.0011901644359521282 -0.001116625976128754 -0.0011141849437471137 -0.0011146989673505034
349 0.00034733115921872657 0.0002701302461834099 0.000279247075182831 0.0002805571885999268 0.0002805571885999268
350 0.0016601662071181037 -0.001731650624720435 -0.0016693612147755633 -0.0016728440530594164 -0.0016716934976027092
351 0.0015269412237952661 0.00011757884700057497 0.00011832770874268145 0.00012751640205429404 0.00012751640205429404
352 0.00027220173963311806 -0.0003627252599458455 -0.00023945557268215164 -0.00023789581308529686 -0.00023789581308529686
353 -0.001218948974538196 -0.001218987516532696 -0.001219051679248838 -0.001218987516532696 -0.001218987516532696
354 -0.0008476097108101617 -0.0009449794021920684 -0.0009104193964538751 -0.0009091805911583794 -0.0009093198125821362
355 0.006880203443890469 0.0011763379364741456 0.0028593578598152436 0.002846606156709141 0.002858655931626541
356 -0.0007414775745206425 -0.0007914582912207037 -0.0007559725616948934 -0.0007555819392284182 -0.0007555591774469909
357 0.0014019363992611902 -0.0003940101730443712 7.118105087522367e-05 5.423983157939433e-05 6.979641700240306e-05
358 -0.0016218541274337763 -0.001632901424852126 -0.001634212780623164 -0.001632901424852126 -0.001632901424852126
359 0.005326326268520395 0.003187612160879358 0.004002767536262259 0.004019828151488554 0.004010277797874247
360 -0.0006382656411025205 -0.000644375800045431 -0.0006422049094237926 -0.0006417966711404825 -0.000641967622087335
361 0.004467407965027203 0.0020824993165377836 0.0026012515995892686 0.0026081460943048794 0.0025997243410371905
362 -0.0010693951071309308 -0.0010969294608083728 -0.0010850493573036656 -0.0010834162898077935 -0.0010834162898077935
363 -0.0008856298269397112 -0.0008964649214843395 -0.0008946832291442549 -0.0008944397049404315 -0.0008946154940049845
364 -0.0013092364650410075 -0.0018999206588050865 -0.0017397000196000222 -0.0017389840118863244 -0.0017389840118863244
365 -0.0011636727700927595 -0.0011742852787294772 -0.0011703067063120534 -0.0011695408178352285 -0.001170222546194308
366 -0.0016877595037644699 -0.0023630456213051213 -0.002365098436035081 -0.0023630456213051213 -0.0023630456213051213
367 -0.0002843387340541625 -0.0011424434189495928 -0.0010298107364488432 -0.0010299386479147169 -0.0010300605389740281
368 0.013584194334417462 0.00816709621378563 0.0086096483263017 0.00861487025706476 0.00861303141222358
369 0.012713012954794831 0.008013033797407962 0.009050603716035647 0.00906001726506363 0.009045953135765318
370 0.0020748932142945617 0.001136447061967312 0.0012414396757774713 0.0012438090855874202 0.001242601373300942
371 -0.0006450943796460482 -0.0006966081829669628 -0.0006645364430863793 -0.0006624488239919112 -0.0006619659407632748
372 -0.0008746856674337921 -0.0009361145879854294 -0.0009341289848702399 -0.0009339303822285477 -0.0009339303822285477
373 0.0003568157156093187 -9.365277968139862e-05 1.6672422817218533e-05 2.0515127224918503e-05 2.0554349922880534e-05
374 0.003270742551207377 -0.0026332639188597546 -0.002558439611177616 -0.0025365041588070077 -0.0025381155763992244
375 -0.0007834041698560527 -0.0007836444982183275 -0.000783713230194915 -0.0007836444982183275 -0.0007836444982183275
376 -0.0010901924508715083 -0.0012324016090282486 -0.001232912114050599 -0.001231483674492708 -0.001231992172010629
377 0.0001489263823891314 -2.8464621003265467e-05 5.100436377378826e-05 5.3428779306005636e-05 5.2989831389354175e-05
378 -0.0014638537216582583 -0.0014927812826626878 -0.0014929068347821334 -0.0014927812826626878 -0.001492784385611072
379 0.014244235959748365 0.006436230988871375 0.0077060033200967975 0.007710528356313418 0.007668495072907015
380 -0.00025385685006452344 -0.0009918766431778216 -0.0008003945630423757 -0.0007994205970091144 -0.0007994205970091144
381 -0.0006814169162695998 -0.0006853757639892996 -0.0006838750659537737 -0.0006829910222103256 -0.0006829910222103256
382 0.00020506429596567067 -0.001066687449482652 -0.0009393551335391853 -0.0009909115978489504 -0.0009909115978489504
383 -0.00042842569943549766 -0.0005068758447383311 -0.00047825274647432124 -0.00047709182425623094 -0.00047709182425623094
384 -0.0009655730607973564 -0.0009927246116996163 -0.0009799515877171416 -0.0009805630247875217 -0.0009805630247875217
385 -0.0012497103693830374 -0.0012666157933211842 -0.0012662938468017302 -0.0012657141420330126 -0.0012666157933211842
386 -0.0009466655107709233 -0.0010187632443602532 -0.0010081248774629925 -0.0010075399277299543 -0.0010075399277299543
387 0.0007892609314386435 -0.00029004092587479326 -0.0002837643012607512 -0.0002748580131931765 -0.0002805234266930006
388 -0.0008519572463564627 -0.0008919886664641497 -0.0008576719099167364 -0.000857174986351463 -0.0008580703236281981
389 -0.00020635747095535393 -0.0011670505005046013 -0.0010464189030650439 -0.0010515171452128258 -0.0010515171452128258
390 0.001172511786221881 0.000689087182030651 0.0007797322809508716 0.0007821887392711307 0.0007816620595656204
391 0.0002381833705932858 -0.0004589741902663095 -0.00039953711568311206 -0.0003989017896915524 -0.0003991858019365162
392 0.0010681142600842339 0.0006540605057491161 0.0006497933315559312 0.0006553527303460057 0.0006541092955937793
393 -0.0030368142611030546 -0.003183326160335615 -0.0031849310504314075 -0.003183326160335615 -0.003183326160335615
394 -1.978990507145168e-05 -0.0008788060726767979 -0.000317725151670473 -0.0003134857627556063 -0.0003135020616456002
395 -0.0009828962373262732 -0.0010324137674353492 -0.00103379575257067 -0.0010324137674353492 -0.0010356974857966494
396 0.00016217491930563114 2.4535075219033762e-05 4.2130036336076934e-05 4.603499636726815e-05 4.526386652063206e-05
397 -0.0008820777753918061 -0.0009850273842849082 -0.0009012961626812227 -0.00089786145137822 -0.0008988900084483914
398 -0.00025591667436719346 -0.00034318036705740753 -0.0002863091806296594 -0.0002821321040577226 -0.000283166813717943
399 -0.0009548242846257064 -0.0009719578765225716 -0.0009631471242638359 -0.0009624213741211517 -0.0009624213741211517
400 0.005459516996694146 0.0037448548890879883 0.003962283934400494 0.003961966840405461 0.003957565538218334
401 0.0006085848711325517 -0.000954722415468969 -0.000574129930570143 -0.0005717688487041055 -0.0005720449208374162
402 0.0021506024831628116 0.0009757243632743175 0.00122581335014653 0.0012297594858629525 0.0012286290443292442
403 -0.0006318167869233811 -0.0006368027208910089 -0.0006347187402454548 -0.0006332309373008854 -0.0006332309373008854
404 0.0012180150217585963 0.000647055086646337 0.0006468818362293833 0.0006536877894791091 0.0006537409244989205
405 -0.0013653020147329613 -0.0013836326902683172 -0.0013837826982048191 -0.0013836326902683172 -0.0013836326902683172
406 -0.001628361413296279 -0.0018454134924041886 -0.0018143006092545939 -0.0018140071658109258 -0.0018140071658109258
407 -0.0009576663066697019 -0.0009755746571651257 -0.0009634818713611324 -0.0009627337834808564 -0.0009627359959820666
408 -0.0015720134189595545 -0.001600732798225629 -0.0016014892955075626 -0.001600732798225629 -0.0016008714543020556
409 -0.0009929902391830068 -0.001112179735251603 -0.00111264385512204 -0.001112179735251603 -0.0011128369458718824
410 -0.0011813382334976373 -0.0011971793792979548 -0.0011879221933121724 -0.001187783846439855 -0.001187783846439855
411 0.005851141795046003 -0.0002306817473277891 0.0004936357443313119 0.00047326169616997745 0.00047723556444793556
412 0.0003929912777600891 -6.876342044167795e-05 0.00028526476672490153 0.00028975632607506334 0.00028964474592924023
413 -0.0005793232491771219 -0.000665028528283106 -0.0006655423787067611 -0.000665028528283106 -0.000665028528283106
414 -0.0002971363738531665 -0.0005497938897850162 -0.0005497986959981327 -0.0005496645024924761 -0.0005496645024924761
415 0.0008414531624955821 0.0004905623454980015 0.0005681512365490369 0.0005730468245154026 0.0005726468018859041
416 -0.00013849875614597572 -0.000496218172163742 -0.00022540900134869975 -0.0002237250978038415 -0.00022480991792249888
417 -0.0007697478022962959 -0.0007794241304216238 -0.0007754053371802063 -0.0007734391438950223 -0.0007734391438950223
418 -0.0005849275252968389 -0.0006824961781983623 -0.0006427889644496388 -0.000640662221438793 -0.000640662221438793
419 -0.0009029228489835107 -0.0010426713162828478 -0.0009854496776701472 -0.0009844671337008867 -0.0009844118243853735
420 -0.0008390288850545103 -0.0008691289733037057 -0.0008512431866734829 -0.0008508301948188018 -0.0008508301948188018
421 -0.0007186170630806845 -0.0007821704024286135 -0.0007459903125572333 -0.0007449073691349416 -0.000745479363969732
422 0.04301563467931466 0.012919580031344934 0.014147098614322989 0.014186761353525926 0.014179683472771732
423 -0.0007041904597537719 -0.000813728150986781 -0.0007614361990047719 -0.0007597021959913654 -0.0007614644692370425
424 -0.0006178499308118563 -0.000776061551990464 -0.0006798278192156703 -0.0006766566715935957 -0.0006766696347808419
425 1.4159773596082099e-05 -0.00022803179829869019 -0.00021788595925109912 -0.00022162052297948663 -0.00022003444735284748
426 -0.0008149226547376796 -0.0014825458524617948 -0.0011777926455678776 -0.0011777713484801807 -0.0011773244500182063
427 -0.0008169760135594311 -0.0009450798188892636 -0.0009452887132992642 -0.0009450798188892636 -0.0009450798188892636
428 -0.000514187296327506 -0.0005689562419168068 -0.000527159398927118 -0.0005265997970559085 -0.0005274386179554535
429 -0.0003012631274786243 -0.0005622244601259898 -0.00043118233414134947 -0.0004292547555177289 -0.0004291871175149916
430 -0.0008587292146175171 -0.0008662158234101036 -0.0008607921196376589 -0.000860603144457445 -0.000860603144457445
431 -0.0005687904570958156 -0.0007313644909726719 -0.0007129537419407068 -0.0007140721521973548 -0.0007140721521973548
432 -0.0007291765763349622 -0.0007496751410859485 -0.0007403544429616467 -0.0007391940792013332 -0.0007391940792013332
433 -0.000691004422316112 -0.0006962484930252726 -0.0006964254536260967 -0.0006962484930252726 -0.0006962484930252726
434 -0.0010947002057472462 -0.001287464773822853 -0.0012384492126384225 -0.0012363977321646407 -0.0012364400951435349
435 0.013203081079180234 0.003368878926682807 0.006125259335485398 0.006111052213343278 0.006111603904151494
436 -0.001202060322169472 -0.0012419008748590686 -0.0012117402877708059 -0.0012109244193899249 -0.0012109244193899249
437 -0.00032292261749850297 -0.00035834985063602797 -0.0003497226198355098 -0.00034993943327952647 -0.0003500199159366017
438 -0.0015773258566684012 -0.001719437685612594 -0.0017188968451355337 -0.001719437685612594 -0.001720326349444386
439 -7.807344514604235e-05 -0.0008325289832700838 -0.0006541615928707415 -0.0006540736824145015 -0.0006540736824145015
440 -0.0006658291895450064 -0.0008458061697853153 -0.0006969605329719462 -0.000695749603020916 -0.000695749603020916
441 0.014648815168736493 0.0010769013708835508 0.003291818353546374 0.003308994252103601 0.0032972662221157265
442 0.0020141272270438235 0.0013991796071263845 0.0014297101362569342 0.001437735894950802 0.0014389338972693939
443 0.004386034074042427 0.0024599413146875466 0.0027702558986893344 0.002772821300557258 0.0027679810887367424
444 0.014360972027738141 0.0024101251846089353 0.002759805340709841 0.002767830968895563 0.0027633297166319627
445 -0.0007526000915964 -0.0008207125313935377 -0.0008225184302984036 -0.0008207125313935377 -0.0008207125313935377
446 -0.0012467529893042222 -0.001253890150632075 -0.0012507558946052745 -0.0012502343254341289 -0.0012502343254341289
447 -0.0007829576889955692 -0.0017715669560144428 -0.0015907600610507795 -0.0015887082903935819 -0.0015899720313712336
448 -8.864520631189781e-05 -0.0008061465034881329 -0.0003933239659209983 -0.00038950839534633797 -0.0003931350457842384
449 -0.0009911020687462962 -0.0017726111190656487 -0.0016459416586031583 -0.0016679455646728058 -0.0016680028978388764
450 -0.000779355278209314 -0.00092315870362565 -0.00083652792292679 -0.0008316807257312762 -0.0008365581732432345
451 -0.000782807732140578 -0.000794448008211113 -0.0007896643237299942 -0.0007882693730958734 -0.0007882693730958734
452 -0.002106507234226199 -0.002147473932309938 -0.0021443025422152734 -0.0021448191015828112 -0.0021449531710415947
453 -0.0006118376649196122 -0.0006178246291337685 -0.0006187451476797699 -0.0006178246291337685 -0.0006178246291337685
454 0.0038369444830455815 0.0014153733185615221 0.0014753313257258346 0.0013406726623857237 0.0014651676961597371
455 0.007790590444178447 0.00257970963294189 0.0033063121904081563 0.0033167369090838414 0.003296348813297186
456 -0.0012051516431177446 -0.0012051786939188144 -0.0012055485224827822 -0.0012051786939188144 -0.0012051786939188144
457 -0.001312281986441132 -0.0013927845083475782 -0.0013945940578174527 -0.0013927845083475782 -0.0013927845083475782
458 -0.001159774565051732 -0.0011607276786189697 -0.0011610714310428627 -0.0011607276786189697 -0.0011607276786189697
459 -0.0009598093131806988 -0.0011050808730170426 -0.0009861100201284476 -0.000985255851715197 -0.0009853834899517951
460 -0.0006963841370248194 -0.0007448515535336975 -0.0007080961813690603 -0.0007050857722098553 -0.0007067241451645033
461 -0.00040765897326589835 -0.000655474453277594 -0.0006253373920046966 -0.0006234644557988999 -0.0006234722208999272
462 -0.0009856813511526067 -0.001119095075385177 -0.001052914489413889 -0.001051598959070083 -0.001051587655258775
463 0.0014537713137055424 0.00032294710400848425 0.0005444283216390542 0.0005431162032264945 0.0005434206751918418
464 -0.0009622313557647425 -0.0009747514770681228 -0.0009663577628330726 -0.0009663262186699899 -0.0009663262186699899
465 -0.0006180902904952129 -0.0006424177994697302 -0.000641482916727899 -0.0006412971032704365 -0.0006412971032704365
466 0.003840829560685276 0.001907935406983871 0.0025735441698792436 0.002586700499329412 0.00256857116494437
467 -0.0005224926782817508 -0.0005236033544864286 -0.0005243447191777575 -0.0005233901606477609 -0.0005237127830955658
468 -0.0007358391710899968 -0.0007408947966510735 -0.0007415063868284382 -0.0007407155808204623 -0.0007407155808204623
469 -0.00019208449179963473 -0.0003063408531562613 -0.0002526660458371038 -0.0002516990731255286 -0.0002584029261740331
470 -0.0006259431867005293 -0.0006773412109414684 -0.0006784571296217732 -0.0006773412109414684 -0.0006773412109414684
471 -0.000404891031242152 -0.00048586440723357636 -0.000478924541300969 -0.0004786734159294056 -0.0004786734159294056
472 0.0005508586992878079 -0.0006832062255750656 -0.0004578747687900889 -0.00046299529496362016 -0.0004577005139958448
473 -0.00072495260529473 -0.0007494947882228485 -0.0007494195232391713 -0.0007487667025999681 -0.0007487667025999681
474 -0.0009246880143312803 -0.0009344836587710077 -0.0009348555787884699 -0.0009344836587710077 -0.0009349966364862276
475 0.008534236308751855 0.0026895539407561803 0.005372066738570134 0.005380341059411693 0.005373467779822785
476 5.1089751180522094e-05 -0.0004460325999257789 -0.0002764325816479434 -0.00027595336350233945 -0.000276268107923642
477 -0.00030910099748874496 -0.0003249361772236287 -0.0003276039212381285 -0.0003249361772236287 -0.0003249361772236287
478 6.861099415610046e-05 -0.0009174191646523196 -0.0008325019305087928 -0.000829188865345499 -0.0008351764304654171
479 0.003142066404920455 -0.0008499880444985164 -0.0008145309936635059 -0.0008161080671399079 -0.0008148774975634945
480 0.03987903071878215 0.017457088311614667 0.01979409046010228 0.01985665804332805 0.019796142188736796
481 0.004799046741221877 0.0006211197670618359 0.0017814745877830736 0.0017747207280069497 0.0017760983055698947
482 -0.0012026628274888452 -0.0018666106240750548 -0.0018434399971191408 -0.00183827655189162 -0.0018429969858507725
483 -0.0007553217984293009 -0.0008141639097887566 -0.0008086284353100422 -0.0008077774987816273 -0.0008075422147840458
484 -0.001344290271908679 -0.0013820862405484263 -0.0013784416931467963 -0.001374891130470437 -0.0013756328835572268
485 0.0017256594443434412 0.00047016029495574956 0.0010937464860344937 0.001098254283935621 0.0010911088134066091
486 0.01915314184348478 0.005802370464699454 0.00728345801503422 0.007314064979074432 0.007255275717148293
487 -0.0036810586488755397 -0.003687784799764381 -0.00368476770125184 -0.003684368593580356 -0.003684368593580356
488 -0.0005209912074057475 -0.0007505460036408385 -0.0005983447706225867 -0.0005966973411531065 -0.0005963972166232717
489 -0.000982295989439827 -0.0009831322504229457 -0.0009836010004735508 -0.0009831322504229457 -0.0009831322504229457
490 -0.0004274075109144689 -0.0005554163843505942 -0.0004720426861905357 -0.00047176351737932774 -0.00047176351737932774
491 -0.0005086482762287556 -0.0005238900366037766 -0.0005198195736807731 -0.0005192151852793852 -0.0005208836909134106
492 -0.0007006364294566137 -0.0007041122037464752 -0.0007043861346177893 -0.0007041122037464752 -0.0007048220523025929
493 0.019942385050967962 0.00899120234395409 0.009514981410400893 0.009500404084379235 0.009475886497272799
494 -0.0012173712644087634 -0.0014710803240194947 -0.0014708561274571525 -0.0014720335579699367 -0.0014709985439408375
495 0.0018966634470174723 0.00022428160715861966 0.00034057289218273164 0.00034512733449014384 0.00033927365411058825
496 -0.0007381970125089855 -0.0007592603240400625 -0.0007480043243121343 -0.0007455639317151413 -0.0007461678902204547
497 -0.0001403331409122021 -0.00035262323466780324 -0.00023346239187614203 -0.00023112097632308794 -0.00023112097632308794
498 -0.0007842062108217568 -0.0007847064002228869 -0.0007847188027035539 -0.0007847064002228869 -0.0007847064002228869
499 -0.0007364481415734794 -0.0007705871534920589 -0.0007452505220017364 -0.0007449880481578978 -0.0007449880481578978
500 -0.0004412691674594622 -0.0005345702235023145 -0.0005157337838200075 -0.0005149714902971436 -0.0005150141622164097
501 0.0021371816109409998 0.0008905023146049142 0.0013130321471043148 0.0013201850705337184 0.0013159492433211667
502 0.0014678324786263142 -0.00040024087517306423 -0.00021959373138983056 -0.00020575418690377018 -0.00020942768917469673
503 -0.0009764238924298394 -0.0009889072396461454 -0.00099028555104833 -0.0009889072396461454 -0.0009893401115356945
504 0.008686622060095413 0.0025760566032642356 0.0027649628981101576 0.002765629419217981 0.002761391994548618
505 0.0002635762079812857 -0.00027992811152353133 -0.00024719217974456025 -0.0002427312399002059 -0.0002430451191137977
506 0.0030688932367418415 -0.0005272776536059671 -0.0004642884639445427 -0.00045203907876135416 -0.000455202053563047
507 -0.0037494821247191588 -0.003764287556769324 -0.0037637933440445213 -0.003763208037297958 -0.003763208037297958
508 0.0002918058956298803 -0.0001768563557929522 -0.00013646928806473354 -0.00013820129728584046 -0.00013854179499785772
509 -0.0014897057956807997 -0.0015829222295426948 -0.0015858723553284493 -0.0015829222295426948 -0.0015829222295426948
510 0.0001777244737762087 -0.00014777157792070014 -6.648086547082406e-06 -4.433210815839547e-06 -4.716544128561199e-06
511 -0.00036560007871366216 -0.0004997120738932638 -0.00040413393005861485 -0.000403138627488085 -0.000403138627488085
512 0.003314793942596852 0.001242955331293019 0.0012687673365928277 0.0012700872041559298 0.0012695307683365023
513 0.0027500758955448065 6.370134556303788e-05 0.0008549017038424266 0.0008587181997137396 0.0008516227792892284
514 -0.00046237419690847107 -0.0006232438370730098 -0.0006026075105363084 -0.0006021152847368016 -0.0006033556253806201
515 -0.0014232432833096635 -0.001775004141603302 -0.001736501821040164 -0.001735131868591165 -0.001735131868591165
516 -0.0005275292477949196 -0.0006233645304735024 -0.0006260610447082536 -0.0006233645304735024 -0.0006233645304735024
517 0.0014558107623422185 -0.00043936586065789325 -9.2588878267392e-05 -8.866382694524038e-05 -9.030041743131961e-05
518 -0.00028603509501376456 -0.0008245521067500122 -0.0008226733840235189 -0.0008199120146597642 -0.0008200247292233568
519 0.0009112121414751363 -0.00043589864991208643 -0.00016098049499608432 -0.00016060328671637817 -0.00016092333141806722
520 -0.0007475850023694871 -0.0009738655544232942 -0.0007854699699620946 -0.0007793045436506321 -0.0007792557953300168
521 -0.0007701667039745925 -0.0008488853033801287 -0.0008057493049254358 -0.0008029847513482917 -0.0008029847513482917
522 -0.0004658289954249432 -0.00215863984262033 -0.002019780928338502 -0.0020049738263428155 -0.0020160477624377835
523 -0.0002606013301879 -0.00047214395514761026 -0.00039822668984929613 -0.00039391577488880335 -0.00039667632932552203
524 0.0015067293138535036 8.357236099378014e-05 0.0007459259907509132 0.0007397064997677954 0.0007384994763429964
525 0.0020217067372668074 0.0004987806910648736 0.00079617373351701 0.0008000055216954842 0.000796686944574411
526 -0.0009157149610992721 -0.0009379284644673566 -0.0009290748340824858 -0.0009285938473283658 -0.0009292500179476533
527 -0.001691954020833952 -0.0017146441074857737 -0.0017147932541797962 -0.0017150403098090663 -0.0017146441074857737
528 -0.0010196095664688118 -0.001050696680236141 -0.001023477391860486 -0.0010231388842038044 -0.0010231388842038044
529 -0.001018082020809323 -0.0010683589923961723 -0.0010288475792564324 -0.0010285287065036996 -0.0010285287065036996
530 -0.0007704215104348634 -0.0007721882059801148 -0.0007735658051241653 -0.0007721882059801148 -0.0007721882059801148
531 -0.0012482290068516276 -0.0012581067641617085 -0.0012584986932245672 -0.0012580699278320656 -0.0012581067641617085
532 -0.0010901784200518278 -0.0010967219497730035 -0.001093686631993073 -0.0010930900058159056 -0.0010934504209452118
533 -0.0003786707702528324 -0.0004063327197951315 -0.00040523957031894035 -0.00040479998173415237 -0.00040479998173415237
534 0.0027464550661676834 0.0016178753237687104 0.0016577416533400877 0.0016620018899793575 0.0016590384113568527
535 0.0004361885615194907 -0.0001671523389695898 -0.00010818711030847631 -0.00013114216896713347 -0.00011090566603381131
536 0.0028569694823423366 0.0018602393767216323 0.0018944699688803665 0.00189757578989173 0.0018869168978433886
537 0.004643010979860572 -0.0021032131077120143 -0.0018539936153077685 -0.0018417699868680114 -0.0018510420983218138
538 0.0011447917311188745 -7.081543111004583e-05 -3.548443630722897e-05 -3.172331076490672e-05 -3.4679365949058936e-05
539 -0.0009280922914072772 -0.0010109636608096498 -0.0009723302376208439 -0.0009703867871166128 -0.0009703867871166128
540 0.05884206982067377 0.029056554343500643 0.03024706306901077 0.030259757745705794 0.030298439775507467
541 -0.0012966917097231153 -0.0013847044785001812 -0.0013779839600739367 -0.0013778248316567748 -0.0013779064438209688
542 -0.0005109218874713801 -0.000597445955800957 -0.0005601618337534942 -0.000574762878441063 -0.000559143595969282
543 0.0006229664572241798 -0.0008988656117741834 -0.0006404042183402581 -0.0006308456149613783 -0.0006354882766220205
544 -0.0012169917972417589 -0.001247230001413993 -0.001240145804872547 -0.0012396305840376293 -0.0012396305840376293
545 0.004534904539024759 0.0015554042308174186 0.0018077085818734595 0.0018066941780099397 0.0017965646324224229
546 0.001704953975836197 0.0006602409494025213 0.0008198523167956879 0.0008234467129635905 0.0008241809555331223
547 -0.0006128940068734373 -0.0006300335735247152 -0.0006206203951191397 -0.0006198064130586145 -0.0006198064130586145
548 -0.0011984142105309482 -0.0013300734345046913 -0.0012677758918846775 -0.0012667841644164411 -0.0012670075499568141
549 -0.0006629417817723515 -0.0006710563376975438 -0.0006672729967407978 -0.0006668918033706855 -0.0006673482997352081
550 0.0009998718765301471 -0.0013817868623456529 -0.0007746808657291179 -0.0007757410366138231 -0.0007691490551602034
551 0.026363610090102314 0.011118229612098672 0.015523067238166328 0.01551198377744414 0.015528601811177595
552 -0.0010580202912948999 -0.0011313464385899498 -0.0010723556999672503 -0.0010715602012319842 -0.0010720331401506493
553 -0.0005209624576485434 -0.0005545983444677184 -0.0005291310445796378 -0.0005282212059958345 -0.0005282212059958345
554 -0.0006739222953068524 -0.0007319204456560892 -0.0006962294565351445 -0.0006947663042926209 -0.0006959552752856726
555 -0.001439853559622535 -0.0017823815862707559 -0.0017758689454461672 -0.0017707311136022019 -0.0017707311136022019
556 -0.0006572856585186515 -0.0009934442311033407 -0.0009894588023807763 -0.0009931344369105526 -0.0009921849308803055
557 -0.0011606764356500775 -0.0016239746691784698 -0.001388003818268568 -0.0013857655705943562 -0.0013856954571301666
558 -0.00016698231271633084 -0.00018895402576256138 -0.00018971086086889085 -0.00018895402576256138 -0.00018895402576256138
559 -0.000597072284202713 -0.0006210247973655481 -0.0006042238316767585 -0.0006032158930881115 -0.000603165825691512
560 -0.0009667170643011719 -0.0009667943426343494 -0.0009669269040383942 -0.0009667943426343494 -0.0009667943426343494
561 -0.0010001708074447034 -0.0011133900675662253 -0.0011126559737819474 -0.0011133900675662253 -0.0011133900675662253
562 -0.0014879009360160293 -0.0017108682666597001 -0.0015982336401263431 -0.0015972797109334099 -0.0015978602945367988
563 0.003608719156046929 0.0021908712182617837 0.0022518884697870036 0.0022628433238107404 0.0022600018581361344
564 0.005500985604887072 0.0027470798962077494 0.003055499249803419 0.0030605613331269443 0.003060093225072761
565 0.0008999556216779805 0.00019534837786718543 0.0004698267068663856 0.00047262892501079463 0.0004715446030591001
566 -0.0004509974220282448 -0.0011441144699404005 -0.0010016858254467162 -0.0010012156235898236 -0.0010013042730063384
567 -0.0010012837397905675 -0.0010955393863874138 -0.0010963375875286578 -0.0010955393863874138 -0.0010955393863874138
568 -0.0009823591999287003 -0.0009880901826224554 -0.0009903867246801401 -0.0009880901826224554 -0.0009880901826224554
569 0.00787770312076154 0.00404625716620216 0.004271299471419957 0.0042723704190144145 0.004272296319309639
570 0.00011119244305457269 -0.0004608195321823407 -0.0004498679002617447 -0.00044809120996003565 -0.0004481183658913647
571 -0.0009463182719096658 -0.0009598503897284776 -0.000955611559290032 -0.0009532371781263121 -0.0009534332533278689
572 -0.0010908436828409517 -0.0011654967932738397 -0.001163728221599558 -0.0011629626154067276 -0.0011629626154067276
573 -0.001436889038835173 -0.001440341081018386 -0.001439548439872546 -0.001438845491926171 -0.001438845491926171
574 -0.0006953930594379105 -0.000728159166765503 -0.0007034365500834125 -0.0007033233755180414 -0.0007034197557517991
575 -0.0009834392210077007 -0.001063653771929897 -0.0010471201829896901 -0.0010438968323620537 -0.0010444871322437528
576 -0.00020336304325272537 -0.0007164475352363991 -0.0003822114579236993 -0.0003811246229277412 -0.0003814621827540407
577 -0.0010531114502927994 -0.0010755989858676723 -0.0010766235326115873 -0.0010756385367404937 -0.0010755989858676723
578 -0.0005644964794148045 -0.0006024035408083244 -0.0005802459977332072 -0.0005796945540767524 -0.0005797031754460104
579 -0.0006773671955609606 -0.0007790645520979003 -0.0007175046355471753 -0.0007169866846945075 -0.0007173909407174533
580 -0.0007176040596113078 -0.0008474553294112008 -0.0007947068035519326 -0.0007924047663420474 -0.0007940716759178007
581 -0.0006122575860465084 -0.0006198731721274102 -0.0006151747999288313 -0.00061416224732599 -0.00061416224732599
582 0.0016381030212195861 0.0005667269121229048 0.0007402562841069812 0.0007448772736493278 0.0007398649898426795
583 -0.00040263431653894644 -0.00046293960766754984 -0.0004147912824351486 -0.00041331116716428944 -0.0004133667917295902
584 0.0008111801611748018 -0.0003063433976479226 -0.00020421874074887493 -0.00020526796591262094 -0.00020635620569004512
585 -0.0008897791328367741 -0.0008940159049406805 -0.0008940572796888187 -0.0008928561478200013 -0.0008934088818736769
586 -0.0014474181620726086 -0.0016292050736433697 -0.0016054461305077033 -0.0016069702584713464 -0.0016069702584713464
587 0.003349050145148681 0.0017250404293763133 0.002070505130902542 0.002071489679981273 0.002067990130134556
588 -0.0005575222221140098 -0.000580743654420432 -0.0005645453827433607 -0.0005643580641324716 -0.0005643580641324716
589 0.0007957562773066118 0.0002920237566779465 0.0002884015108662378 0.00029225496025078653 0.00029229844976745687
590 0.0037591244940129664 0.0011484690171167993 0.0013197570994150087 0.0013272308923935278 0.001325870890970076
591 -4.723536654896437e-05 -0.0006566549555067232 -0.000613718378292692 -0.0006243146405678101 -0.0006214788082409009
592 -0.00036264754360344325 -0.0005333281147983397 -0.0004903331088907361 -0.00048584269474503857 -0.0004853926361509175
593 0.000244857587287864 -0.00023045765049673422 -5.791870115398e-05 -5.4981484126448255e-05 -5.6863668809714425e-05
594 -0.001244384448406235 -0.001244424932797927 -0.0012450083706484183 -0.001244424932797927 -0.001244424932797927
595 -0.0007573034794430857 -0.0009082210107779856 -0.0008160081247039595 -0.0008156037813220709 -0.0008156037813220709
596 -0.0009503891533912548 -0.0009967196471012158 -0.0009967968456241225 -0.0009967196471012158 -0.0009967196471012158
597 -0.0009782161673610181 -0.0010600235450958636 -0.0010443232523546719 -0.0010428188087736768 -0.0010428188087736768
598 -0.0009882619352262164 -0.0027230514143587576 -0.002709817466318136 -0.002729825841365401 -0.0027230514143587576
599 -0.0012135416674176488 -0.0012135730806228588 -0.0012137291818799588 -0.0012135730806228588 -0.0012135730806228588
600 0.0001751193915342235 -0.00020464399421636563 -0.00018730610330775218 -0.00018680620898726616 -0.00018680620898726616
601 -0.001284156060805452 -0.0014132948213074952 -0.0014146222259937254 -0.0014132948213074952 -0.0014132948213074952
602 -0.0008922833609205576 -0.00129147099939437 -0.0012709711926874188 -0.001270907595759368 -0.001270907595759368
603 -0.0006672598948097213 -0.0006987593200415468 -0.0006790383039851877 -0.0006782934158292625 -0.0006782934158292625
604 -0.0010672701036740372 -0.0010675351970197455 -0.0010678174049622937 -0.0010674256885234766 -0.0010674256885234766
605 -0.0007023730086095723 -0.0007989037851979788 -0.0007361740863102512 -0.0007357886665268407 -0.0007357886665268407
606 -0.0013798623690755977 -0.0013948300576319109 -0.0013972387711336707 -0.0013948300576319109 -0.0013948300576319109
607 -0.00030346203296867207 -0.0003814411174292308 -0.00037297309859059556 -0.00037244741502459497 -0.0003724339046832116
608 0.00707042356948789 0.002310729647182199 0.00357811742373013 0.0035821541300613364 0.003573586536567493
609 -0.0006639592712744038 -0.0006669829592131978 -0.0006652946389918558 -0.0006646160992625494 -0.0006646160992625494
610 0.0011948263029766292 -0.00014912212488304974 0.0003644300587364828 0.00036562645035110946 0.00036326990896559343
611 -0.00018793921035174116 -0.0002790352284320106 -0.000240577669789235 -0.00024035874196714897 -0.00024070603833920823
612 0.0012134620431099123 -0.0009801324164582913 -0.0005469021441866828 -0.0005494568130124444 -0.0005517215235687903
613 -0.0012270780140438413 -0.0012270843331908918 -0.0012271605412795307 -0.0012270843331908918 -0.0012270843331908918
614 -0.0005197916641369139 -0.0005329231646619783 -0.0005244517521238025 -0.0005223224858902601 -0.0005223756208802454
615 -0.0005057898804697895 -0.0009143365201099828 -0.0007759568243667445 -0.0007756731573918896 -0.0007751010263971361
616 0.00024367869734848727 -0.00041081406791243594 -0.00035678407371124145 -0.000355277670018956 -0.00035523045927234395
617 -0.0008042951563296044 -0.000832835137201254 -0.0008114225223645294 -0.0008097903980689332 -0.0008098164848870231
618 -0.0030169907841665618 -0.00348880078473766 -0.0034492495574125464 -0.003454356315777031 -0.003457215054136767
619 -0.0006733368952023232 -0.0007508945005596506 -0.000709091614124818 -0.0007081729909231045 -0.0007098485754584259
620 -0.0008747669433499183 -0.0010590013325172504 -0.0009239794117260063 -0.0009215004061030531 -0.0009236706244388293
621 0.00014333892172293213 -0.00037262323507595126 -0.00017844739166415432 -0.00017335844242650055 -0.00017419827599673564
622 0.00207726928751616 0.0009598200389941214 0.0010462374398590366 0.0010490824029443899 0.0010504871349007008
623 0.0027412867750368198 0.00021554446143150506 0.000582300700054263 0.0005820755609591805 0.0005809507251075491
624 -0.0010574733698436483 -0.0011720761540760243 -0.001137295001886769 -0.0011365799964296924 -0.0011367615316161424
625 0.0012467761268179659 0.0006451758369356844 0.0006503566496870267 0.000652488908068015 0.0006486631418287029
626 0.00038794692468908796 4.184149277546317e-05 9.225491813108277e-05 9.636370069595921e-05 9.533824324612172e-05
627 0.0025561491995746625 0.0009869136740400949 0.0012733202783154114 0.0012777882277065378 0.0012756738637715445
628 0.0004892308611140571 1.2719750975431043e-05 8.072460059829855e-05 8.409583578129053e-05 8.422847364934852e-05
629 0.005011185383802669 0.0029448048775380627 0.0031728291628722997 0.003180042161579044 0.003173341694322338
630 -0.0006545020369081749 -0.0021743734577029435 -0.0020253270318144525 -0.002016037349740123 -0.002016037349740123
631 -0.0004365227266157507 -0.0011335725691288465 -0.000574148253812588 -0.0005720342341393039 -0.0005741438697128038
632 -0.00043829500329667424 -0.0004485268384059271 -0.0004458741353520185 -0.00044420882081474026 -0.00044423253188112207
633 -0.0014464657649978323 -0.0016105734364102891 -0.0016124817628531151 -0.0016105734364102891 -0.0016105734364102891
634 0.002286773780348806 -0.0010148584419529128 -0.0008981006001826096 -0.0008765382686718921 -0.0008808384051780505
635 -0.00033192404030045356 -0.00037884307358778936 -0.00036646367892353635 -0.00036611059414901753 -0.00036717761326186176
636 0.00044957729140232794 -8.26234106423249e-05 0.00014882267899818513 0.00015547106871136376 0.00015431390718584933
637 -0.0006466030170332416 -0.0009080953433346145 -0.0008077709687470317 -0.0008067250599912778 -0.0008065127123326897
638 -0.0005282566301279189 -0.0005952294128368777 -0.0005699798726779432 -0.0005657555227516999 -0.0005670380094737878
639 0.0029484557084215757 0.0012453748679442263 0.001703923418578726 0.0016925997833439445 0.001701700671326333
640 -0.001452653277773251 -0.0029727938954653183 -0.002517014940699249 -0.0025091994722602705 -0.00251321008630205
641 -0.0008910150790774641 -0.0009112802674443039 -0.0009003457889738072 -0.0008988334845370983 -0.0008988334845370983
642 -0.0006695413345040196 -0.0008586203749983537 -0.0008590148641050429 -0.0008586203749983537 -0.0008586203749983537
643 -0.0015112099524575546 -0.001516679592578483 -0.0015169182063931499 -0.001516679592578483 -0.001516679592578483
644 -0.00033285373334482983 -0.0005114235724024647 -0.0003765037325774179 -0.00037368256914434474 -0.0003743319353686668
645 -0.0017855957098366264 -0.0018422479791795146 -0.0018428460173968706 -0.0018422479791795146 -0.0018422479791795146
646 -0.001096243555877084 -0.0011232854871861056 -0.0011039127657053685 -0.0011031856298770112 -0.0011031856298770112
647 -0.003979860649982625 -0.004004216127026169 -0.00400626287754416 -0.004004216127026169 -0.004004216127026169
648 -0.0008091886147246076 -0.0008099273193465222 -0.0008099803320366066 -0.0008099273193465222 -0.0008099273193465222
649 -0.0019574784700352055 -0.002793024677311513 -0.002588636008700629 -0.002597869491753635 -0.002598387603665277
650 0.003192129525627748 -0.00019454187605430604 0.0007088286179951205 0.0007094728817354788 0.0007007538376930326
651 -0.00017886443295934526 -0.00041674835821488136 -0.0003743131379448205 -0.0003739202848875174 -0.00037402479244783823
652 -0.0008839849769106012 -0.0008860400410140658 -0.0008863871267861173 -0.0008860400410140658 -0.0008867223851449234
653 0.0003297584027774981 0.00012007908804557352 0.00014325658438873158 0.0001423980545018181 0.0001423980545018181
654 -0.0017825236114934698 -0.0022199605817176714 -0.0021757406598826934 -0.0021735487762341963 -0.0021755766194814755
655 -0.0007567725260334114 -0.0007569292938736057 -0.0007578525569912338 -0.0007569592370345711 -0.000757049328247975
656 -0.0010142962818616595 -0.0011686987227240134 -0.001134648349995252 -0.001139413336641876 -0.0011326840397468084
657 -0.001311656597671157 -0.001404786539903599 -0.0014069947418394598 -0.0014033396704066236 -0.001405253076409783
658 -0.0011298360166975279 -0.0011605011046022654 -0.001138027436471044 -0.00113782377374982 -0.0011380539051252141
659 -0.0010263705704548357 -0.0010665825415122569 -0.00106751851275681 -0.0010665825415122569 -0.0010665825415122569
660 -0.0005435647578259317 -0.0006349304667613195 -0.0005826394353081342 -0.0005813556058265768 -0.0005828729827406079
661 -0.0006660587268499754 -0.0007701078386674869 -0.0007667610075929238 -0.0007742493340197106 -0.0007667464612476946
662 0.0011293275863408533 0.00026990173557522835 0.000368284505708306 0.00036968291797994643 0.00036728346244523595
663 -0.000762540402546213 -0.0008142680920690503 -0.0007750973018952132 -0.000774413432262254 -0.0007747631811409404
664 0.0001615698456832402 -0.0022392512717884488 -0.0022186864538266183 -0.002264854174607752 -0.0022315986700034386
665 -0.0018151576767812256 -0.001832768699079155 -0.0018319261211806634 -0.00183089366496298 -0.00183089366496298
666 0.00197577238293909 0.00030209634076274014 0.00031598907247147156 0.00031374428780047163 0.00031722012666893256
667 -0.001055249048984315 -0.0010996704560884102 -0.0011000008242033868 -0.0010996713262392797 -0.0011001187141795048
668 0.15703101374932696 0.09735850163627684 0.10441238928077282 0.10428577444828127 0.10428997078182237
669 0.017434681186544013 0.006513038167085073 0.006812644070115927 0.006845141461518741 0.006865899649257854
670 -7.364643063052318e-05 -0.0006035146183083723 -0.0005956508365426988 -0.0005931778158031331 -0.0005943021186524691
671 0.0004709875516736143 -0.00010916789859808627 -1.0331312411428555e-05 -2.770502539865067e-06 -9.999904420210385e-06
672 -0.0002283247132071951 -0.0003594926315041689 -0.0002835562475488344 -0.0002791568554382146 -0.0002794400805333614
673 0.024888013889882956 0.006246780458506642 0.00981908300195923 0.009752677349770204 0.009831475384250086
674 -0.0005810261999968955 -0.0011245763287518636 -0.0009403541557621083 -0.0009401020387957091 -0.0009401020387957091
675 -0.0007768417285786335 -0.0009427338287104997 -0.0009406983144934533 -0.0009467589799699824 -0.0009427338287104997
676 0.0015512501036810053 -0.00018166794642091564 -2.189455880709291e-05 -1.9822906476437777e-05 -2.0386542451011556e-05
677 0.002165335588309959 -0.0012487588082300048 -0.0012489597359179965 -0.001246904859618302 -0.0012475470861780253
678 -0.000338161767879083 -0.0008525345103772059 -0.0007502697667675383 -0.0007492422440200675 -0.0007492422440200675
679 -0.0008332545103137936 -0.0012136898269428245 -0.0011954197816027765 -0.0011945511934200606 -0.0011945511934200606
680 -0.0009093988007921328 -0.0012185609930338858 -0.0012151764699532288 -0.0012185609930338858 -0.0012185609930338858
681 0.007447420733866752 0.001136820083898458 0.001315944004080701 0.001316904286887293 0.0013133384871726267
682 -0.00028150496847858473 -0.0007736392170902781 -0.0007345909276528547 -0.0007340324479578178 -0.0007340324479578178
683 0.0012323011236344853 0.00040253438753794126 0.0006098894272330201 0.0006111553688411701 0.0006110562019502376
684 -0.0007499096382910542 -0.0007501914825189795 -0.0007519781085100313 -0.0007501914825189795 -0.0007501914825189795
685 -0.0009737162363070041 -0.0009895481671721407 -0.0009768562106491309 -0.0009767299249542013 -0.0009767299249542013
686 0.006545808570080654 0.0028561878455332225 0.0032224573191699246 0.0032237725618833382 0.0032185666122492343
687 -0.0007895604242147349 -0.0018584596225228664 -0.0010187852045510802 -0.0010198531747985114 -0.0010223355763773435
688 -0.00013884259607886148 -0.00029708909286774025 -0.00019568566132101376 -0.0001939669518807245 -0.00019556373023278372
689 -0.0017640079628290822 -0.0020371245093761046 -0.0020356218083881564 -0.0020342024729900245 -0.0020342024729900245
690 1.15157132059128e-05 -0.0009743316192128615 -0.0007602155653167353 -0.0007591765684154806 -0.0007591765684154806
691 -0.001446545750826529 -0.001583571511865038 -0.0015080940870423813 -0.0015052871429280957 -0.0015044258849716816
692 -0.0011860926770408918 -0.0012457412531606217 -0.0012236387106762702 -0.0012207569401766125 -0.0012207569401766125
693 0.002973490139544929 0.0008936695190777752 0.0009696703491339973 0.0009720604490328156 0.0009683656908888406
694 -0.0013376702323092747 -0.0013376424501225681 -0.0013381394325897213 -0.0013376190704417952 -0.0013376190704417952
695 -0.00021825205848416613 -0.0007727915870312161 -0.0007704118061659021 -0.0007698505259396409 -0.0007697017834672377
696 0.005046954076796231 0.00014413881377334776 0.0028211573965447306 0.002821003568664387 0.0028102170236008954
697 -0.0005526006928619708 -0.0007609248599344352 -0.0007610760763928887 -0.0007609248599344352 -0.0007609248599344352
698 0.003300902669439901 0.00018014256385219188 0.0004347950047708464 0.0004392827277490233 0.0004297748697895767
699 -0.0001158063275300446 -0.00033001861152993824 -0.00020429760767086947 -0.0002019401692937184 -0.00020082620877140303
700 -0.0011853722931520776 -0.0012682655355683086 -0.0012229862464703078 -0.0012224359739029156 -0.0012224359739029156
701 -4.1175974449623366e-05 -0.0007599217153742531 -0.0007249289924110487 -0.0007238832667484713 -0.0007236765725368693
702 0.0005124544487926262 -0.00010136137902278235 4.863713435959781e-05 4.6195513149427905e-05 4.784836518728772e-05
703 -0.0004485142624659625 -0.0009715804076862742 -0.0008581944478852512 -0.0008728321017869704 -0.0008634719551257579
704 -0.000804201165539706 -0.0009538734507647766 -0.000826260574991696 -0.0008255041201355287 -0.0008255041201355287
705 -0.00034936497858650194 -0.00042196783076734807 -0.0004213620597705121 -0.0004416340276549141 -0.00042196783076734807
706 -0.0009838377164169492 -0.0011253796696458424 -0.001076402994555509 -0.0010752084243325847 -0.0010764603633440252
707 -0.0011737662552655298 -0.0011902718575078958 -0.0011820948197552653 -0.0011801754985526097 -0.001180362496095383
708 -0.0007150538446915722 -0.0007400426079251968 -0.0007402345236154877 -0.0007400426079251968 -0.0007409673610740201
709 -0.0007659670550175892 -0.0007754208924118723 -0.0007756612447665846 -0.0007755062439573888 -0.0007755062439573888
710 -0.0007615532088610269 -0.0007697448393681817 -0.0007700154400111514 -0.0007692290047918946 -0.0007696685118596219
711 -0.00024571556744339097 -0.00030113082207065275 -0.00028816990628187 -0.0002880876764226836 -0.0002880876764226836
712 9.925351308367355e-05 -0.0006623562878397044 -0.00038607673042144583 -0.0003879650220863139 -0.00038881128100191296
713 -0.0013653218867872643 -0.0018797098978933615 -0.0018821193095328401 -0.0018797098978933615 -0.0018797098978933615
714 -0.0004583133311425938 -0.0006811091125623417 -0.0006556020173003351 -0.0006543986744005825 -0.0006543986744005825
715 -0.0012311115050388638 -0.0026592176573454526 -0.0025487125439410474 -0.002539755056518314 -0.0025398874861354984
716 -0.0004623646670245299 -0.00048406034759094975 -0.00047541290331040123 -0.00047508632833255873 -0.00047538589350645734
717 -0.0013287131282765441 -0.0013336403685871043 -0.001330331000257571 -0.0013294896128582783 -0.0013294896128582783
718 -0.00019755876898277011 -0.0002940836420192612 -0.00029610297715672583 -0.0002940836420192612 -0.0002940836420192612
719 0.0008480935908994698 0.00018001439205939622 0.0003321473092683246 0.0003379916007805809 0.00033731243076789904
720 -0.00032576317332148137 -0.0004957599094723348 -0.00044526745055646795 -0.0004434211003981183 -0.0004435695406151739
721 -0.0007639040488890469 -0.0007889391651683649 -0.0007834684467885894 -0.0007831528759896209 -0.0007831528759896209
722 -0.0009046551630930637 -0.0011109100471755568 -0.0009410476839377469 -0.0009388488329192186 -0.0009392294911097069
723 -0.0007806679243418572 -0.0012941858837189654 -0.0012739619103825585 -0.0012720711087631643 -0.0012720711087631643
724 -0.0007909636096603978 -0.000865945256619904 -0.0008399902479024464 -0.0008389270702257353 -0.000839359377519732
725 -0.0001881180290431449 -0.0011110019845780904 -0.0008917976606851052 -0.0008796795429989443 -0.0008847175696646401
726 -0.0011599821550086627 -0.00160508814789532 -0.0015548355530699623 -0.0015836902353885 -0.0015565421808514243
727 -0.0008838903161267076 -0.0009559576222891561 -0.0009549654568522532 -0.0009543444012061115 -0.0009543444012061115
728 0.00032178428199899526 -0.00012506184409035538 -1.448151114704467e-05 -9.478530490990403e-06 -1.2343234279314014e-05
729 -8.316000335168945e-05 -0.0028066122076659704 -0.0026890607210495166 -0.0026869021352288495 -0.0026919097017224797
730 0.008372906745884028 0.004081811217109663 0.005438172323893518 0.005462955274634606 0.005443717396370428
731 -0.0009330077324130072 -0.0009742788309472937 -0.0009730112388457513 -0.0009734285080046257 -0.0009746112323027066
732 0.0014559857913363965 -0.0010627204009429464 -0.0006069024136669553 -0.0006063223153716589 -0.0006109388610440378
733 -0.001332343137821055 -0.0013947777630574198 -0.0013951022971809275 -0.0013947777630574198 -0.0013947777630574198
734 -0.0005339928518318514 -0.0005683716896685832 -0.000548964253047092 -0.0005468950897956252 -0.0005480005457022212
735 -0.001235359019011582 -0.001265128101489277 -0.0012635918689160514 -0.0012634786477494406 -0.0012634786477494406
736 -0.001451420138507849 -0.001531757892670512 -0.0015041271420411133 -0.0015036986818766603 -0.0015036986818766603
737 -0.0001476989816347422 -0.000755092806914944 -0.0006479440516691877 -0.0006437383500772858 -0.0006438403121690638
738 -0.0006282039875825285 -0.0010058677617691089 -0.0008311234943896175 -0.0008245135491376757 -0.0008302932579641785
739 -0.0007010482039395506 -0.0007226334991416759 -0.0007142383721681286 -0.0007115186899398471 -0.000712408041336951
740 -0.0011322710251330608 -0.0012626382282122952 -0.0012121949580360368 -0.0012116914142601917 -0.0012116914142601917
741 -0.0015057978173633015 -0.0020576921202968028 -0.001897294276307311 -0.0018869035069576845 -0.0018945299310204715
742 -0.0006503040713744011 -0.0006879523788234204 -0.0006546160244484134 -0.000654283725961451 -0.000654283725961451
743 -0.001072775508389834 -0.0011513239268442581 -0.0010981365887151135 -0.0010979576250196008 -0.0010979576250196008


==> utility_bp.csv.txt <==
 basic_relax basic_round persp_relax persp_round mip
0 -9.604929162981488 -10.695165782043732 -10.358405694095005 -10.354956749389643 -10.349002569283744
1 68.41352453182392 -0.13247372942527152 2.117020232238219 2.181639860065695 2.1759647820419246
2 -1.5971756985463148 -2.8247208015078114 -2.5349884620679397 -2.504762771510141 -2.504762771510141
3 3.778356676557516 -10.562033436062766 -8.79128469926924 -8.804899646363102 -8.797714475229292
4 -0.3719899063958023 -8.963167088414512 -7.94560273882784 -7.93847886809996 -7.9402583227393775
5 -6.40336911487637 -6.426976666186857 -6.429481791561672 -6.419691699019783 -6.419691699019783
6 -14.124709135686622 -14.629820452626364 -14.641415136734972 -14.629820452626364 -14.629820452626364
7 -5.287127354301969 -5.350786683897953 -5.355397172846234 -5.350786683897953 -5.350786683897953
8 -7.9999468235109985 -8.075760173970655 -8.070101279243271 -8.061113735880907 -8.061113735880907
9 23.27569068009665 0.558163566097697 9.025791918722355 9.0358087949947 9.029973842649543
10 -5.610376305302683 -7.310605952934778 -6.119928531641797 -6.108778826913141 -6.114644429424443
11 -27.145128426195882 -36.30659764777002 -35.25282567303245 -35.309866933240315 -35.32008923619487
12 -9.3207331944964 -9.797564652937822 -9.403695278765808 -9.394249335408514 -9.394247210282282
13 -11.347998562408199 -11.36107368735044 -11.36154579004137 -11.352834013785625 -11.352834013785625
14 -5.835063465640272 -5.9877762264413565 -5.994540094045954 -5.987800571692785 -5.9877762264413565
15 35.79796715001077 20.418278211155922 23.25389740056058 23.341815563236032 23.27513934422618
16 86.33077090817557 35.45993802438416 40.43010382379416 40.51590559000569 40.433747700462355
17 -7.498731810937901 -7.503470853056975 -7.507624043847421 -7.503470853056975 -7.506010728268992
18 2.6058258080589627 -8.771639505514125 -7.267814088591524 -7.404489821168799 -7.381897283777953
19 -18.503866743454367 -19.866512888102797 -19.643961748675263 -19.63196206628828 -19.63196206628828
20 -10.788306639291708 -13.320209672619665 -12.780565528686395 -12.767461873494526 -12.767461873494526
21 -2.2649964394616693 -5.840010120681357 -5.402947232384728 -5.38703163915784 -5.38703163915784
22 193.36151882419946 36.18630338686547 61.096477246194645 61.264433257630635 61.10907922756054
23 15.692756399926951 4.90740601617178 5.699463670843335 5.730837805436169 5.720897793670894
24 -6.869045221469068 -7.028380131938503 -6.960037458170842 -6.930088762638092 -6.931460961096545
25 17.63879816912391 2.868906190966722 3.8200228596251775 3.871629722530523 3.8603448505235107
26 -4.246574685240794 -5.497404931766588 -4.4614509966599245 -4.4475654466830346 -4.448394753242782
27 177.1575190643325 44.77923720585634 50.7730228790418 49.57497476591687 49.65074403701359
28 -6.260598805906582 -7.10553281302429 -6.982362868177689 -6.913426561130243 -6.933474393894659
29 67.64487282031149 -3.8141849523059443 -3.4095333405571937 -3.424859798172618 -3.4346011942399484
30 -4.052346652204421 -22.605082450098905 -22.30984102455172 -22.2561459381338 -22.30445372716667
31 -3.494042030117248 -12.499343397566244 -10.984877618769213 -11.236320930542556 -11.118549288492133
32 -20.42337666441813 -20.49887004255616 -20.506328260149953 -20.49887004255616 -20.49968852981874
33 6.299858790834231 -16.934893440531553 -1.6211794834809963 -1.5451343548630367 -1.5740070929169971
34 -11.646761344831345 -11.778141356792316 -11.740275339289447 -11.73026188522409 -11.737141216997859
35 5.5302943458794696 -0.38181990617192957 1.6869186467259931 1.4784969176107403 1.6439411479737307
36 -5.785516368570376 -6.014574666642105 -5.991242841353117 -5.967989535917914 -5.969028566131853
37 -40.244545392934405 -40.53687434637308 -40.31703122971385 -40.31545850858119 -40.31545850858119
38 18.702643691032087 10.125292071348643 10.973653091183987 10.99005238101257 10.97963929023589
39 317.1635000000957 125.22943531222413 164.3758138552073 164.40975243548422 163.8005976172697
40 -15.70656248754984 -16.176890967733232 -16.18931284980268 -16.176890967733232 -16.178934912580498
41 17.572742731248862 1.9203213312390666 4.178491679777866 4.324802835015714 4.250394969074553
42 -4.563840746442537 -9.775794597607211 -9.60978571908808 -9.601737503614808 -9.601737503614808
43 93.59540391763146 56.798758327548825 68.79864962138369 68.90115748430397 68.67613534515968
44 -19.237732806784383 -20.774171676995014 -20.124979161817727 -20.091633400168828 -20.091633400168828
45 -4.2867676372451395 -4.76357671707633 -4.364133467492747 -4.358850239193675 -4.359772291795279
46 -10.549147053817299 -17.813456555625518 -16.49551932802237 -16.478088102910426 -16.478088102910426
47 -6.406204216504387 -9.63601767563347 -7.8968908237538695 -7.881995609230559 -7.891256321003873
48 -10.351911300584899 -10.552371704942049 -10.396980262875292 -10.384875541385652 -10.388675625128037
49 17.44476909120838 7.62148937784718 8.109378071402602 7.94370814085848 8.0214953819479
50 22.114240546788235 0.7117994927321203 8.228665512120761 8.271733810766406 8.25638855766978
51 -29.256527676392373 -29.906568341476948 -29.86048539471131 -29.85448788980297 -29.85448788980297
52 -5.896984887866704 -6.114264354230627 -5.923471201699664 -5.922834855031973 -5.922834855031973
53 1.3834980526328644 -2.3534529036507252 -1.0218794222295962 -0.9987939923441213 -0.9987939923441213
54 -0.3252857809123115 -6.11238795266884 -4.973916226666477 -4.95385986377632 -4.96675929037206
55 -12.124905633723625 -12.125484685555152 -12.138008152827128 -12.125484685555152 -12.125484685555152
56 -10.991606792113386 -12.001525988877125 -11.300030184686852 -11.295742181456738 -11.29571655836159
57 459.34108291662307 269.7286004163225 282.9137522637535 284.46063305982744 285.8138305187253
58 -8.453566307764245 -9.4841980173996 -9.473045755823644 -9.456910189287834 -9.457222498616707
59 -9.241846829569443 -9.846264716887882 -9.436728776287563 -9.421472585004055 -9.421584422873876
60 1.341472180126429 -0.2531213981354023 0.12604060529352698 0.1325256080160877 0.1491353995454085
61 -8.60160763162175 -9.201736729369872 -9.115632045852955 -9.115736291535352 -9.115736291535352
62 -10.851304906280088 -22.226505968890244 -21.750508214807937 -21.725696849775886 -21.724891948542233
63 -7.309251339392109 -9.196906439404554 -8.775622518074812 -8.750914099331943 -8.74572806114427
64 24.87542985703166 17.701184228349025 18.559428883921882 18.57469010225781 18.57469010225781
65 -4.556722860161984 -6.013023155830084 -5.947437757841689 -5.946250663512078 -5.946250663512078
66 -9.56531045611327 -9.564960212778706 -9.565939103760483 -9.564960212778706 -9.564960212778706
67 -9.690342866878384 -11.051590230215394 -10.888408289033947 -10.874827824159407 -10.886702134329921
68 78.02018052176241 21.940836994853203 36.97163811988154 36.9477009534718 36.93086385226367
69 477.92112729246765 170.17849406757827 192.026912463776 192.17421843637447 192.22875284252507
70 -4.9944416250874015 -5.439708827730904 -5.226023912274531 -5.204239322811866 -5.205799911624494
71 348.2525161352109 115.29436478561239 135.02596521023528 135.77758147152528 135.55190292203469
72 -4.093191306675226 -9.83568529181782 -6.469110830111745 -6.448549972101419 -6.44543342185839
73 -9.46178852315123 -12.54832490117677 -10.512486886390985 -10.506829462134917 -10.506829462134917
74 -14.34823824143912 -14.592712629012093 -14.426713124164 -14.421789739806211 -14.425326008506783
75 -13.821249268089772 -13.855209263612048 -13.833481822118001 -13.826245790373557 -13.834911294876969
76 33.6216390811253 19.342213723843095 27.9124618581974 27.527060447863953 27.827680864086595
77 -8.46893906396917 -8.590809488344382 -8.500223949930053 -8.498643566302341 -8.505027647495115
78 7.697935044977045 -9.580213057092315 -6.32064123272578 -6.422165467711359 -6.276601219085824
79 -11.39537276803531 -11.71147584898712 -11.7034157450692 -11.665213056396237 -11.700514826487554
80 -3.106282500386581 -7.757634506882418 -7.290973122123906 -7.233155197134717 -7.251801491265299
81 -8.24927357769931 -10.72202439347321 -10.639046806805496 -10.670722303702236 -10.598492875260131
82 -1.2637124649256968 -3.1167844056318046 -2.087916752015599 -2.0816407173005143 -2.0789593380737688
83 -11.366556494921605 -11.527366701124505 -11.521017399414445 -11.515323280884427 -11.515323280884427
84 -8.780305992306163 -15.43402916949737 -15.440371721741268 -15.422466904086328 -15.430181562346487
85 -16.463590685727272 -16.46415840738893 -16.46714460463303 -16.46415840738893 -16.46415840738893
86 -8.3859519128578 -8.45536548272006 -8.443761077488444 -8.438387977991496 -8.451669541324918
87 6.0736805375435186 3.110972147196257 3.7733330208182148 3.8104009563752737 3.811865467801272
88 -2.1065359811209965 -3.8773973243227022 -3.185061366190044 -3.172822908225171 -3.1802601168006555
89 -5.37680280124795 -12.088649889440319 -12.093356736110227 -12.088649889440319 -12.103918510278227
90 -6.311029650383663 -6.593686824938836 -6.533804581290483 -6.528256502503972 -6.5290238065994295
91 -10.517966249728591 -10.873370450227425 -10.886789145976657 -10.870640990530742 -10.871458483141952
92 -11.379630350392427 -11.538545890279657 -11.397251659676527 -11.390380534926134 -11.390380534926134
93 -22.722561447659945 -22.75493429306469 -22.757168317474775 -22.75493429306469 -22.75493429306469
94 58.18863565263128 24.29712147488147 28.86543780628372 28.949069283811017 28.92210081128351
95 13.546971845679254 -3.5950111404386393 2.145956165691972 2.131225205852201 2.1439403564881707
96 1.6075848232464034 -6.694376667804126 -6.610499839959958 -6.587519227707702 -6.587519227707702
97 2.114274521441558 -1.5474568951035195 -1.4477948855426082 -1.4871805827511135 -1.4666965411034
98 -6.401218899854788 -6.85017704619225 -6.866305570729808 -6.84180789610988 -6.852377854577576
99 -6.857384955392589 -8.319113360628645 -8.325822767813978 -8.317110636584292 -8.319113360628645
100 379.92805486000896 246.28894824090065 252.6146904786022 253.2440065327219 252.9286114886679
101 -39.388527004462105 -45.94972015965081 -45.438685616899576 -45.39406329837679 -45.392526658205476
102 -7.092229448230037 -7.741795203494865 -7.360822604542341 -7.346684346525099 -7.346684346525099
103 -3.103759936008623 -3.7379792222709405 -3.75207957930345 -3.6920626847870164 -3.697282036802686
104 -6.5158028859873784 -8.226379544951845 -7.945542829806975 -7.938806223922549 -7.938806223922549
105 -8.201430821756551 -8.624803061196882 -8.605017047923821 -8.585638987592128 -8.585638987592128
106 -9.580373887492796 -9.584886546669702 -9.5883353797632 -9.584886546669702 -9.584886546669702
107 115.5085926875768 65.24784727163949 75.19306772394317 75.21134363838787 75.02788294897994
108 -5.715643667526803 -6.052210556540307 -5.801549851757692 -5.791745536669211 -5.791745536669211
109 -11.233472884543831 -12.841212042552456 -12.844036350419488 -12.841212042552456 -12.841212042552456
110 -4.428747947692983 -4.6163041773252225 -4.62565115386844 -4.614669568999996 -4.6152748178007785
111 0.9990835052417915 -6.846536632944574 -3.3364348343303702 -3.322213937309154 -3.338004781471071
112 -6.96709873104869 -9.308980434618334 -8.88572584539748 -8.851999965557036 -8.857828144877807
113 -10.430189889036374 -10.79465279954049 -10.552435320362067 -10.54687628295259 -10.54687628295259
114 -24.61921682139555 -37.87795241755233 -37.83302290679809 -37.74086770973982 -37.7419657738112
115 7.5515177279839225 3.527985041315697 5.079614345340509 5.114922238213368 5.119413840449595
116 -11.793826218523341 -11.798949226614306 -11.797397616758522 -11.796004776721261 -11.803329476487285
117 -8.382540342294616 -9.25577731570227 -8.946310043925955 -8.936548101349135 -8.936960623400967
118 -4.142613586641997 -4.352194554137873 -4.278638894775788 -4.262983208163262 -4.269155483010545
119 -10.718810877272322 -11.051948162351911 -10.984509514072744 -10.945558822146465 -10.944812470205088
120 -12.92436148430115 -13.998028464987947 -13.93576081332103 -13.929925681595444 -13.929925681595444
121 11.082557819123851 4.957977045346721 7.848727193452935 7.868135044454722 7.8691509369986665
122 -5.092656055718946 -5.118793694811481 -5.122749187508979 -5.118793694811481 -5.118793694811481
123 -7.495482208572678 -9.91968243406055 -8.898952028299345 -8.871354104834484 -8.870923368896893
124 17.28038801975177 -0.9604972677421926 1.2848006090798862 1.3194653542586214 1.305425811038712
125 20.563965010606363 8.309143628154445 8.980211663357345 9.126900577727431 9.12277905010905
126 -8.268733602551453 -14.840517695674325 -14.610692623550907 -15.012178212860379 -14.840517695674325
127 -6.753766008591812 -8.064109076182387 -7.686028694331294 -7.699274911226122 -7.680063275055023
128 -10.958275973317278 -12.632148795017857 -11.788333368720808 -11.768611202145632 -11.78050408005929
129 102.28268182105894 59.36132953634046 63.559092862793705 63.61892140550903 63.369049786164425
130 -12.431443810469876 -15.799174489654085 -15.311149957999364 -15.273123208809503 -15.273193804450859
131 7.275916180978814 2.230156554447292 2.468769226469316 2.513111574177829 2.495551555518
132 75.26691490866523 47.374989370705045 58.826677047283376 58.6390126581419 58.685014579638846
133 -13.050083878916325 -13.882484327887626 -13.796565995885947 -13.788797560613686 -13.788797560613686
134 -1.2236168751380276 -7.449610298715406 -6.445794101052832 -6.4244826399471044 -6.422660540394969
135 -8.898940549037697 -9.261691220072048 -9.007574073879763 -8.988539681075627 -8.988539681075627
136 -10.094827733851277 -11.017119522356719 -10.739944706018576 -10.739692501867337 -10.739692501867337
137 30.64318097799269 13.084249406172187 15.384028796625474 15.241448798881425 15.369259731375022
138 6.953328207718286 -1.082347621268225 0.5578356417778403 0.5495261963665234 0.5419876971207666
139 -6.29770317935435 -7.027886717870074 -6.477841484529453 -6.463739118503628 -6.464381290121428
140 25.463657087074285 14.051411727949013 16.013962012181622 16.032334837288918 15.99188750149581
141 -6.572337579935873 -7.729617514001711 -6.9159676289223055 -6.911446333441004 -6.911446333441004
142 -6.446087181228079 -9.870376786291322 -9.003976026719059 -8.97406409404687 -8.996900769549281
143 -6.027159511862774 -6.199573888345052 -6.048192710656399 -6.046794454795606 -6.046794454795606
144 -4.256500558489033 -4.992012993899006 -4.421214232124575 -4.4123490691949385 -4.4123490691949385
145 -13.681118708664352 -13.726716392327045 -13.731143026530326 -13.726716392327045 -13.726716392327045
146 -6.496663989161494 -6.516823156541458 -6.512409423316 -6.509767405590603 -6.509767405590603
147 102.3466421137633 41.47233328594514 52.57857581648042 52.488110032882744 52.2812983759229
148 -11.551792221583769 -12.285001367539023 -12.090765120485639 -12.08839692914494 -12.087883864377423
149 3.2138226574781155 -3.143181721519672 -2.307153634596244 -2.3980698219357035 -2.400710688715566
150 72.46360757064949 0.6442829998453148 27.139248734473263 27.070000140142124 26.98784118755262
151 -11.737610098820005 -16.71960306387321 -14.505607073869626 -14.495236365869633 -14.495388022830864
152 -6.887476241712121 -6.905847973003296 -6.905543521014775 -6.905847973003296 -6.905847973003296
153 -6.8649118845336305 -7.470961202000623 -7.149591015418643 -7.144090115253317 -7.144090115253317
154 645.5148702484162 323.5807709137035 418.3799506664021 418.2984575986943 418.09986172314893
155 -7.742744112422272 -8.625751376905507 -8.564261722357294 -8.560336434028834 -8.560336434028834
156 232.4390969241066 84.69084115618597 110.4720137064969 110.41529606617654 110.03053042585276
157 -14.535274323573942 -14.827154783793588 -14.836087703250007 -14.827154783793588 -14.827154783793588
158 -6.760990671121856 -6.857836740756309 -6.897473369966901 -6.855628189815021 -6.855628189815021
159 -5.192675383278342 -6.529457418593727 -5.400710979900451 -5.377547148202822 -5.381437263655403
160 -0.500316999011806 -10.879481622173722 -10.545367438292018 -10.728634999935514 -10.712250050168265
161 13.129814792610336 -12.25751052118832 -0.9811733671378996 -1.0317521703685377 -1.0063039718822981
162 9.856832053158081 2.759435357234267 6.329190659023189 6.219629588423878 6.310054698938467
163 -6.413103783968264 -6.4270967676507995 -6.426529908217187 -6.423314107263774 -6.423314107263774
164 -19.552822050685897 -20.60639000521464 -20.254043510100807 -20.249052103226436 -20.25522287735343
165 98.6816031098145 22.16209447868781 24.509714664648705 24.918839456596668 24.757861844004164
166 -10.08018997041411 -10.799599812350433 -10.694970965559813 -10.677493322246598 -10.687921098516467
167 184.78357227024355 112.24547785445739 129.7197239456003 129.52100173072188 129.72689871955433
168 -0.17455867893328164 -10.947936779408844 -9.434127916464888 -9.528195525809718 -9.528195525809718
169 -8.435005148329067 -14.701348076752899 -14.362865108237072 -14.36113549360267 -14.36113549360267
170 -6.292067247219802 -9.878217996987438 -9.596582148274383 -9.594021501365098 -9.594296053688497
171 21.99447072602304 -5.356831294076197 5.483294321184482 5.538902381035356 5.511504405631131
172 2.4532983174630405 -3.6218140467671374 -3.6349282534654916 -3.6095905204081484 -3.615448726879907
173 -7.89229703568855 -8.59637857767756 -8.568370462120487 -8.559827199007035 -8.559827199007035
174 -5.825238968912888 -6.223211328153751 -6.139679141705839 -6.136926807584542 -6.136926807584542
175 357.0844667599939 130.2819289374237 146.5652879540374 146.8982168643916 145.98756587817772
176 200.63869537257688 100.7729732247566 109.50152963927391 109.89077515344967 109.61717062950711
177 -8.218442753959964 -8.980955958759269 -8.84853817105454 -8.843918570585224 -8.843918570585224
178 299.7362633704248 101.27110319512181 107.91813185390667 108.34533024087928 108.06434795926127
179 12.913141998860128 -0.46739741728574397 1.0262472431970542 1.0307613954967565 0.9770854283446562
180 373.9362745423465 123.39427690941442 144.20805476723257 144.74605417499566 144.2732234818125
181 -1.9091347955974993 -3.3092246286611613 -2.3310968903719194 -2.297222532018184 -2.303046461998046
182 -9.756485621982415 -10.489293556597076 -10.484905265792015 -10.465872248605042 -10.465872248605042
183 11.892647416715219 5.592265187659219 6.966207670955632 7.008597326381262 7.008899541320427
184 -6.1395368110387905 -7.213597744489916 -6.901796445807635 -6.896589736394514 -6.8982085015117836
185 -9.403384864420895 -9.612980955231002 -9.551139748220724 -9.54426265309313 -9.544434165550795
186 0.9937278089912439 -7.12270617183487 -6.008981117518242 -6.033067020027755 -6.022988634477235
187 -14.220214341277089 -14.247431734537237 -14.234217904929436 -14.232919925964532 -14.232919925964532
188 -1.570427469794621 -2.07228123228474 -2.0755122418126843 -2.0715548790442933 -2.0715548790442933
189 -10.904836677640656 -12.383722340759379 -12.227029569103067 -12.214040599035869 -12.22693997878812
190 17.124711237573806 3.10998384518497 4.159416210650561 4.159082169498822 4.131495090951801
191 9.935686785397499 -0.172558540266408 2.547520478428449 2.573042180530584 2.5581252339397316
192 -15.268098980708361 -24.025465909519767 -23.87517881230825 -24.0304241298263 -23.834654578675295
193 -13.443069717615275 -13.598228122436346 -13.515258471168805 -13.504910661824391 -13.504910661824391
194 52.71544280816353 3.789668161657828 26.34418640205651 26.35912885720655 26.37839563942449
195 64.43334065364084 31.518732745132017 33.32603488081122 33.49491560681858 33.43459165670828
196 -8.361129142502254 -8.665509572845039 -8.670996961679649 -8.665509572845039 -8.668408552964202
197 277.4832841886738 104.92071673614086 116.5055653119428 118.10821821980872 117.82371552548763
198 125.23077547914791 33.51356315725272 32.67492727448663 33.7761398746062 33.565568990737226
199 -17.661257337559523 -17.793242318764815 -17.801309547471348 -17.793242318764815 -17.793242318764815
200 -1.2645741356132667 -8.329810230948057 -7.963518311791215 -8.009145592437187 -7.979698997417734
201 -12.186368498397707 -13.810185007352842 -13.814385369230926 -13.801819311925401 -13.801819311925401
202 5.164964901412653 0.2752682813787071 1.6479028595436584 1.6496289284516366 1.6496289284516366
203 -8.532205273869629 -10.869459151044781 -10.870190007692582 -10.86940213525699 -10.86940213525699
204 -6.5659299821087735 -7.075607664165251 -6.740965381072547 -6.7328747601856955 -6.7328747601856955
205 -0.6856369031190243 -4.02646440878284 -2.9085066115948415 -2.9151296898040644 -2.9078844833547675
206 -7.45434874143289 -9.62221156142172 -8.933242909690746 -8.925966732321315 -8.950629811075197
207 30.31231623737 -8.701205846712996 5.139457205075677 5.147214802063642 5.14697679217308
208 -7.411850288952526 -9.021483375943955 -7.974325826067666 -7.967183252901754 -7.969916670267268
209 -14.642439362617052 -20.63382811265146 -19.075859487856135 -19.072086314740055 -19.075968273156185
210 4.705549044327264 -9.212747782804389 -6.359769232590963 -6.32792642749284 -6.331801746637143
211 28.964912637813935 3.7907705931133537 9.53880765721424 9.484342921181282 9.642272034039534
212 -3.958105072693335 -4.342466406865007 -4.348250880825684 -4.342466406865007 -4.348803272553888
213 12.186880142525627 -18.947400114764367 -12.82157183813057 -12.793518412541369 -12.835191243993217
214 -8.838976317659196 -9.059080288542226 -9.05208763245586 -9.03411528487888 -9.03411528487888
215 -12.822005843764694 -16.68717564338039 -16.111292311889013 -16.949266931385846 -16.68717564338039
216 -2.0027113943379877 -4.163238140716455 -3.911071557764939 -3.9265078793979007 -3.9282978862714315
217 6.936998547171652 1.1020455099147548 4.146783540897266 4.238047278911947 4.236033946056397
218 -12.141293066227908 -18.646862666896226 -18.658734929309578 -18.64691012123104 -18.646862666896226
219 -16.65197687379836 -20.78026162299862 -20.470722380608393 -20.469074375472687 -20.465020055785832
220 -7.899187080426362 -17.709182037469656 -17.697181030462342 -17.709182037469656 -17.709182037469656
221 -4.696958317551712 -7.181375468993549 -6.469468588818822 -6.45644177797081 -6.473366253600271
222 220.8424305615929 25.310066547596914 110.39773258099494 110.36611263573263 110.18700834280098
223 -9.833047807945306 -9.886307099855314 -9.855219723204701 -9.844677474278175 -9.844806469350655
224 -0.007823178565805475 -4.869440993223452 -4.843677868588529 -4.832714142808864 -4.832714142808864
225 -8.28870892197879 -8.29959490427177 -8.309571895379454 -8.29959490427177 -8.29959490427177
226 -14.384876574864261 -16.668579673409802 -16.09070090099396 -16.085004495815397 -16.085004495815397
227 -6.969675666296643 -7.117605320357036 -7.013477110185052 -7.007827041735804 -7.007827041735804
228 -8.297960255683604 -9.864425710121447 -9.505204470775674 -9.490335686257803 -9.503785810833813
229 -10.893928117250328 -20.785997857477607 -20.66568799131397 -20.584292689191496 -20.593211685860048
230 -7.6057451834826 -9.6203659322558 -9.622696436655843 -9.6203659322558 -9.6203659322558
231 -11.523362955875411 -11.6504390976781 -11.659615771209436 -11.649914017878343 -11.649914017878343
232 -5.641655411868258 -9.572841542654363 -8.558964038335375 -8.550510180960838 -8.555470482220167
233 -9.38690558184323 -9.723680479454416 -9.52894290903608 -9.522128146101878 -9.526895011266406
234 -2.000484017905312 -4.29537387086693 -3.6770365267823646 -3.6702874623215673 -3.6702874623215673
235 145.56581294425203 16.919071446443958 23.30814641629157 23.181543200582038 23.065338467999478
236 -9.783192238875696 -9.783800624474889 -9.793936275514223 -9.783800624474889 -9.783800624474889
237 -1.9862916459163553 -10.859549890274867 -10.684813165973653 -10.681259087228764 -10.700027522572071
238 -13.776067853948982 -13.885688701753201 -13.8325997804053 -13.827388528138874 -13.829392798446719
239 -7.390062837009852 -8.127504335014127 -7.996680603422107 -7.981273913036207 -7.981273913036207
240 -10.68867184577028 -10.7572898433285 -10.721251849807642 -10.716526438385252 -10.716526438385252
241 0.1290188557195216 -1.9006471459204988 -1.002368032368483 -1.012254625727998 -1.0169050078538986
242 -4.143914945047426 -4.947672035976954 -4.532836871703017 -4.53060409548915 -4.53060409548915
243 0.4289916560649751 -9.58841471005634 -9.045701071706644 -9.076368157375073 -9.075971829776071
244 -5.734693513521533 -8.660795420773034 -7.777601054620694 -7.748747620844705 -7.752069286086567
245 -14.435591100483315 -14.76211769019486 -14.583441419488098 -14.575186560144546 -14.575186560144546
246 1.6932070665539871 -0.2636473990944667 0.9744351647740292 0.9817081352807177 0.9723582113633709
247 -13.881989843732708 -13.896667186553026 -13.901224995075756 -13.896667186553026 -13.896506523044305
248 -8.37429674266193 -8.857579066321419 -8.716330577597038 -8.66700590313984 -8.666937311486791
249 -5.926726981008757 -7.188779864011311 -6.933945885643784 -6.9637347295615095 -6.952404524440837
250 -7.911616395975091 -8.054107980624154 -8.05996512156378 -8.054107980624154 -8.064215450674924
251 -20.44076579525389 -25.610982724240387 -25.497277609981044 -25.520004683167247 -25.503628333457797
252 -9.595458539661012 -11.726223743802997 -10.694942681026484 -10.677933579888528 -10.677933579888528
253 -11.274713195553081 -11.274594568698468 -11.275209693677935 -11.274594568698468 -11.274594568698468
254 -12.236780135989207 -12.310438191845861 -12.325446678728627 -12.310438191845861 -12.310438191845861
255 -10.333582222557547 -10.541626853925157 -10.404462921883995 -10.39954374951279 -10.39954374951279
256 -5.401876210927379 -5.8249895295174365 -5.716001375839085 -5.70532659550592 -5.70532659550592
257 -35.26039900337512 -37.78908905417499 -37.25846530609556 -37.25438507468862 -37.256257892129995
258 -10.281409574332583 -10.951772443289583 -10.537939633423791 -10.514629246631166 -10.514625515555608
259 -21.19264143029038 -33.4454601295215 -33.26610339534768 -33.23765657564547 -33.251754809598495
260 -10.477358551532149 -11.902055309741726 -11.0429449287174 -11.038359658434716 -11.038359658434716
261 5.3507031253601 -6.138493906130169 -5.7010089578291945 -5.668165255098629 -5.686082384649261
262 -6.713981255125599 -6.749804453637374 -6.754039131415135 -6.749804453637374 -6.749804453637374
263 -7.5936728017631445 -7.603511788704913 -7.604720514858522 -7.601929169838378 -7.6025359466459825
264 -10.279201919125398 -10.778710165430935 -10.79326412382811 -10.772984021205891 -10.775559262912203
265 1.0961033929993815 -2.2860903753146258 -2.2781587080093786 -2.2765228383607368 -2.2765228383607368
266 -18.30932475431765 -29.31330289289366 -28.343904848175004 -28.274504522853512 -28.296410365143732
267 5.355422859442235 -3.6148858578050027 -0.10591877918830166 -0.09903354125392824 -0.10014488123777539
268 -6.260732533552094 -6.774963392766084 -6.300556046781522 -6.29593559385815 -6.296058776300661
269 -7.5711177614299805 -8.52088829835477 -8.225832629234015 -8.22187335275091 -8.227423106508908
270 -12.063099019322735 -12.602753565760906 -12.540327276502637 -12.528758198362729 -12.529144255280345
271 1.1954634145942937 -5.379564962797401 -5.328889702632382 -5.310000169512932 -5.310010045201792
272 -15.420554173893139 -19.329129518371687 -18.882957199221153 -19.00706891789707 -18.895763928892872
273 -1.4293239012236112 -5.518324973257431 -4.359454415822748 -4.429229689550395 -4.4341290947488865
274 1.5134438666882213 -4.726718968915894 -2.171885367583925 -2.169289468976128 -2.16854492333798
275 -6.211541789206362 -6.667245161388069 -6.343575996237067 -6.342309171232482 -6.342309171232482
276 -7.653070277170829 -8.244525049030214 -7.992608367119293 -7.976807792033302 -7.976807792033302
277 -7.095461052893717 -10.72031427887619 -10.728536472938597 -10.715040612909775 -10.717693251973396
278 -5.766114754477486 -6.235227307924206 -6.2148112600220475 -6.235227307924206 -6.232479409263366
279 12.000594568827726 5.573002678672873 6.869439581577144 6.919009050286621 6.890957469966449
280 -8.098474770964783 -8.661636604567093 -8.505750611010138 -8.49359793742996 -8.496240913351139
281 4.2605986329064445 -0.5784482095106609 1.3720319394269025 1.343966103673468 1.3730808116879656
282 -1.7151525201240265 -6.690112890357839 -6.63269944546043 -6.63323663182184 -6.63323663182184
283 -12.675281013320093 -12.691837318623326 -12.69414839560424 -12.689992905550547 -12.689992905550547
284 210.13528265110128 79.88261070684871 85.48653532883749 85.74605943294449 85.69152611902089
285 -10.26591971455705 -11.618763359725591 -11.426636398494656 -11.41880852238354 -11.418192917522903
286 -4.184622761647262 -5.484236463284252 -5.3792750865619325 -5.360349932651362 -5.3707542059402895
287 -0.8305262504598112 -2.6308409168194724 -2.0681121383489547 -2.064303786874974 -2.064154504090938
288 -2.070540149434282 -4.112927910303843 -3.2802098764508125 -3.2770838370066246 -3.2751563310684246
289 7.164877492066302 -0.5186186125865845 0.43661278573154777 0.4586061928367583 0.4563801550470769
290 -12.390172729270494 -13.190526880462524 -13.198994768253694 -13.190526880462524 -13.190526880462524
291 229.68077386986153 44.703682911519145 56.389312762330526 56.515708517782166 56.28098015514866
292 17.031261274496256 -10.212945136480872 -1.9642724696861091 -1.9230891974047584 -2.070083869586416
293 0.70769584461489 -3.9921306587362797 -3.866220969297394 -3.881904088124198 -3.877520772635501
294 142.2796107399606 61.11446844960503 77.12221323846971 77.12369007415543 76.92826256893952
295 -8.072809363107663 -8.535771814805454 -8.38862771096767 -8.369801469754064 -8.371715472104183
296 -13.36997393167436 -13.754293474345053 -13.755056197836387 -13.754293474345053 -13.754293474345053
297 -9.124926041580178 -10.130219241950913 -9.32377021149795 -9.300672370872443 -9.298397000912695
298 21.982479764973306 8.862475841327964 10.771166970958816 10.814662289908137 10.778617763976634
299 8.37322993260996 -27.879338813573973 -26.903340033332118 -26.885732271885168 -26.93681344766421
300 -8.702002327697736 -8.705417335553651 -8.722412403410917 -8.703921201368162 -8.703921201368162
301 -6.85697203133006 -7.145763800937415 -6.981643227229282 -6.966872143218746 -6.969068953512532
302 -12.002547659434041 -13.653215698080793 -13.656988967261114 -13.640270551491032 -13.645404077105775
303 479.1166163348795 136.4163949626498 163.23491646534163 163.09627713965153 162.22247782866748
304 0.4827604177391505 -5.7806021417239455 -5.835415393754177 -5.7806021417239455 -5.789063632378031
305 -5.454839509477427 -6.999910101014593 -6.838622045045148 -6.838371366117079 -6.838493130077115
306 -11.058506993002474 -24.744678145132696 -24.264290123167715 -24.2318191098022 -24.230032586961716
307 -7.8655957347726195 -12.880125643524467 -12.60707340747606 -12.574753256825275 -12.574753256825275
308 -39.781534908652695 -40.22090401635987 -40.088410678004244 -40.082871857027534 -40.084772748559914
309 -17.65223978264558 -17.880050816982195 -17.91970215915356 -17.876514008768073 -17.87617294581916
310 -16.547252051616965 -18.43440243631129 -17.528536260170462 -17.513949278805676 -17.51387688883254
311 23.204077714008914 4.595935300844819 4.791435035840508 4.833956787008938 4.832620820186459
312 -12.746352988302148 -15.078108357272638 -14.662688540807082 -14.635803334273971 -14.642714570642871
313 116.61842988929399 11.374345176407626 11.490386162496705 9.625613194339248 11.412338495282103
314 -11.830351242647058 -12.129256941130947 -12.004921613677489 -12.009433638728714 -12.009433638728714
315 -3.381762846720428 -17.96361447932024 -14.392798209638944 -14.31252434980125 -14.345346782772976
316 -0.9192708082469946 -3.6805437751142462 -3.6173938575427793 -3.6112429750982895 -3.6112429750982895
317 289.25990113755967 36.24151471889896 88.34094661113183 88.07969322755703 86.68860536226421
318 -2.8477618133669753 -3.3791044081429575 -3.1279041690483114 -3.10756061565752 -3.1113737349622177
319 -10.386727259074304 -10.451201103588813 -10.448553752711009 -10.438255883282457 -10.438255883282457
320 -12.4123739219596 -13.46619212394926 -13.081830269837514 -13.080175852816922 -13.080175852816922
321 -6.969390552922119 -9.446567053955977 -9.43581163414224 -9.446567053955977 -9.446567053955977
322 15.573323634028442 11.586830394265455 11.49239997095076 11.600565769859916 11.591971173898967
323 -7.866378482113408 -10.46705443890553 -10.1401339462033 -10.136973199163927 -10.136973199163927
324 -8.316276397609451 -22.54111576959497 -21.20052546892102 -21.208765530165866 -21.222466812105093
325 25.06933992880694 14.088518533560459 16.701436050309535 16.71828325408541 16.694951987296893
326 -3.355670847260891 -5.955359127737794 -4.627715816779412 -4.608723358851694 -4.609095324815607
327 -9.06660368253387 -10.754430262229658 -10.656185512602217 -10.651318830266879 -10.651318830266879
328 6.007972223562171 -13.937485137488139 -5.949718215773511 -5.931469807424226 -5.974979219325331
329 -9.045408357650413 -13.15327400427376 -12.543473006576361 -12.538184532761903 -12.538545685207009
330 -10.584495929033762 -10.734335382363268 -10.686000598289093 -10.648126394834811 -10.648126394834811
331 -7.446652526965795 -8.111958067689532 -7.626320338637724 -7.627421152911519 -7.627421152911519
332 -19.915570321937373 -19.924710710220538 -19.928881594866926 -19.924710710220538 -19.924710710220538
333 -8.24619858392827 -8.301204702669981 -8.267908111363585 -8.26505064165713 -8.26505064165713
334 -11.890673490013983 -12.41088911537222 -12.231348134623595 -12.228624832439907 -12.228624832439907
335 518.3421931616281 180.46697740237747 326.0373579593823 326.15089102627815 325.97036811670193
336 -8.574593849181193 -8.955300152851866 -8.713285030620364 -8.71251160970599 -8.71251160970599
337 -2.9774745729340806 -7.102611799065759 -6.251257005647418 -6.23053754749524 -6.2268092865458025
338 -12.416304873052255 -12.83787219695008 -12.837297376700715 -12.83787219695008 -12.83787219695008
339 -9.08010007829678 -9.119353691329101 -9.124808652122256 -9.119353691329101 -9.119353691329101
340 -13.753099511368346 -14.25526992290332 -14.168849884846596 -14.22338453280242 -14.166356974026094
341 -14.373804403148469 -14.485024033641215 -14.487242124031003 -14.486616189124998 -14.486284591382573
342 186.0902476835976 46.676192961139336 68.96452450335357 69.40573126636566 69.17576066341674
343 -8.993599783547618 -9.103271424372368 -9.12020133124245 -9.103271424372368 -9.103271424372368
344 -14.321045132456764 -14.427321721155646 -14.428790074278956 -14.427321721155646 -14.429585957702528
345 -6.461489825217684 -10.793549065868055 -10.667967313653222 -10.57609772742735 -10.57609772742735
346 8.761208707318183 -1.2004477710411885 1.4413095684557047 1.4710352691677957 1.4673832251308248
347 -6.6218054666978645 -7.3804215257234675 -6.716612198456966 -6.701090160805414 -6.704292880508268
348 -10.515266595434028 -11.901644359521281 -11.16625976128754 -11.141849437471137 -11.146989673505034
349 3.4733115921872657 2.701302461834099 2.7924707518283096 2.805571885999268 2.805571885999268
350 16.60166207118104 -17.31650624720435 -16.693612147755633 -16.728440530594163 -16.71693497602709
351 15.269412237952661 1.1757884700057497 1.1832770874268146 1.2751640205429404 1.2751640205429404
352 2.7220173963311804 -3.627252599458455 -2.3945557268215163 -2.3789581308529684 -2.3789581308529684
353 -12.18948974538196 -12.189875165326962 -12.19051679248838 -12.189875165326962 -12.189875165326962
354 -8.476097108101618 -9.449794021920683 -9.104193964538752 -9.091805911583794 -9.093198125821363
355 68.8020344389047 11.763379364741455 28.593578598152437 28.466061567091412 28.58655931626541
356 -7.414775745206425 -7.914582912207036 -7.559725616948935 -7.555819392284182 -7.555591774469908
357 14.019363992611902 -3.9401017304437116 0.7118105087522366 0.5423983157939433 0.6979641700240307
358 -16.218541274337763 -16.32901424852126 -16.34212780623164 -16.32901424852126 -16.32901424852126
359 53.263262685203955 31.87612160879358 40.027675362622595 40.19828151488554 40.10277797874247
360 -6.382656411025205 -6.44375800045431 -6.422049094237926 -6.4179667114048256 -6.41967622087335
361 44.67407965027203 20.824993165377837 26.012515995892684 26.081460943048793 25.997243410371905
362 -10.693951071309307 -10.969294608083727 -10.850493573036657 -10.834162898077935 -10.834162898077935
363 -8.856298269397112 -8.964649214843394 -8.946832291442549 -8.944397049404314 -8.946154940049844
364 -13.092364650410076 -18.999206588050864 -17.39700019600022 -17.389840118863244 -17.389840118863244
365 -11.636727700927594 -11.742852787294773 -11.703067063120534 -11.695408178352285 -11.70222546194308
366 -16.8775950376447 -23.630456213051215 -23.650984360350808 -23.630456213051215 -23.630456213051215
367 -2.843387340541625 -11.424434189495928 -10.298107364488432 -10.299386479147168 -10.300605389740282
368 135.8419433441746 81.6709621378563 86.096483263017 86.1487025706476 86.1303141222358
369 127.13012954794831 80.13033797407962 90.50603716035647 90.60017265063631 90.45953135765318
370 20.748932142945616 11.36447061967312 12.414396757774712 12.438090855874202 12.426013733009421
371 -6.450943796460482 -6.966081829669628 -6.645364430863793 -6.6244882399191125 -6.619659407632748
372 -8.746856674337922 -9.361145879854293 -9.341289848702399 -9.339303822285476 -9.339303822285476
373 3.5681571560931866 -0.9365277968139861 0.16672422817218532 0.20515127224918503 0.20554349922880535
374 32.70742551207377 -26.332639188597547 -25.584396111776158 -25.365041588070078 -25.381155763992243
375 -7.834041698560528 -7.836444982183275 -7.83713230194915 -7.836444982183275 -7.836444982183275
376 -10.901924508715084 -12.324016090282486 -12.32912114050599 -12.31483674492708 -12.31992172010629
377 1.4892638238913138 -0.28464621003265467 0.5100436377378826 0.5342877930600564 0.5298983138935417
378 -14.638537216582582 -14.927812826626878 -14.929068347821334 -14.927812826626878 -14.92784385611072
379 142.44235959748366 64.36230988871375 77.06003320096798 77.10528356313418 76.68495072907015
380 -2.5385685006452343 -9.918766431778216 -8.003945630423758 -7.994205970091143 -7.994205970091143
381 -6.814169162695998 -6.853757639892995 -6.838750659537737 -6.829910222103256 -6.829910222103256
382 2.050642959656707 -10.666874494826521 -9.393551335391853 -9.909115978489504 -9.909115978489504
383 -4.284256994354976 -5.068758447383311 -4.782527464743213 -4.77091824256231 -4.77091824256231
384 -9.655730607973563 -9.927246116996162 -9.799515877171416 -9.805630247875216 -9.805630247875216
385 -12.497103693830374 -12.666157933211842 -12.662938468017302 -12.657141420330126 -12.666157933211842
386 -9.466655107709233 -10.187632443602531 -10.081248774629925 -10.075399277299542 -10.075399277299542
387 7.892609314386435 -2.9004092587479327 -2.837643012607512 -2.7485801319317646 -2.805234266930006
388 -8.519572463564627 -8.919886664641497 -8.576719099167365 -8.57174986351463 -8.58070323628198
389 -2.0635747095535395 -11.670505005046014 -10.46418903065044 -10.515171452128257 -10.515171452128257
390 11.72511786221881 6.89087182030651 7.797322809508716 7.821887392711307 7.816620595656204
391 2.381833705932858 -4.5897419026630955 -3.9953711568311205 -3.989017896915524 -3.991858019365162
392 10.681142600842339 6.540605057491161 6.497933315559312 6.553527303460057 6.541092955937793
393 -30.368142611030546 -31.83326160335615 -31.849310504314076 -31.83326160335615 -31.83326160335615
394 -0.1978990507145168 -8.788060726767979 -3.1772515167047297 -3.134857627556063 -3.135020616456002
395 -9.828962373262732 -10.324137674353492 -10.337957525706699 -10.324137674353492 -10.356974857966494
396 1.6217491930563115 0.2453507521903376 0.4213003633607693 0.4603499636726815 0.45263866520632057
397 -8.82077775391806 -9.850273842849083 -9.012961626812226 -8.9786145137822 -8.988900084483914
398 -2.5591667436719345 -3.4318036705740753 -2.8630918062965938 -2.821321040577226 -2.83166813717943
399 -9.548242846257065 -9.719578765225716 -9.631471242638359 -9.624213741211516 -9.624213741211516
400 54.595169966941455 37.448548890879884 39.62283934400494 39.619668404054615 39.57565538218334
401 6.085848711325517 -9.54722415468969 -5.74129930570143 -5.717688487041055 -5.720449208374162
402 21.506024831628114 9.757243632743174 12.258133501465299 12.297594858629525 12.286290443292442
403 -6.31816786923381 -6.368027208910089 -6.347187402454548 -6.3323093730088535 -6.3323093730088535
404 12.180150217585963 6.470550866463371 6.468818362293834 6.536877894791091 6.537409244989205
405 -13.653020147329613 -13.836326902683172 -13.837826982048192 -13.836326902683172 -13.836326902683172
406 -16.28361413296279 -18.454134924041885 -18.14300609254594 -18.140071658109257 -18.140071658109257
407 -9.57666306669702 -9.755746571651256 -9.634818713611324 -9.627337834808564 -9.627359959820666
408 -15.720134189595544 -16.00732798225629 -16.014892955075627 -16.00732798225629 -16.008714543020556
409 -9.929902391830067 -11.12179735251603 -11.1264385512204 -11.12179735251603 -11.128369458718824
410 -11.813382334976373 -11.971793792979549 -11.879221933121723 -11.87783846439855 -11.87783846439855
411 58.51141795046003 -2.306817473277891 4.93635744331312 4.732616961699774 4.772355644479355
412 3.929912777600891 -0.6876342044167795 2.8526476672490153 2.8975632607506334 2.896447459292402
413 -5.793232491771219 -6.65028528283106 -6.655423787067611 -6.65028528283106 -6.65028528283106
414 -2.971363738531665 -5.497938897850162 -5.497986959981327 -5.496645024924761 -5.496645024924761
415 8.41453162495582 4.905623454980015 5.681512365490369 5.730468245154026 5.726468018859041
416 -1.3849875614597573 -4.96218172163742 -2.2540900134869974 -2.237250978038415 -2.248099179224989
417 -7.697478022962959 -7.794241304216238 -7.754053371802064 -7.734391438950223 -7.734391438950223
418 -5.849275252968389 -6.824961781983623 -6.427889644496388 -6.40662221438793 -6.40662221438793
419 -9.029228489835107 -10.426713162828477 -9.854496776701472 -9.844671337008867 -9.844118243853735
420 -8.390288850545103 -8.691289733037056 -8.512431866734829 -8.508301948188018 -8.508301948188018
421 -7.186170630806845 -7.821704024286135 -7.459903125572334 -7.449073691349416 -7.4547936396973205
422 430.15634679314655 129.19580031344933 141.47098614322988 141.86761353525927 141.7968347277173
423 -7.041904597537719 -8.13728150986781 -7.614361990047718 -7.597021959913654 -7.614644692370424
424 -6.178499308118562 -7.76061551990464 -6.798278192156703 -6.766566715935957 -6.766696347808419
425 0.14159773596082098 -2.280317982986902 -2.178859592510991 -2.2162052297948662 -2.200344473528475
426 -8.149226547376795 -14.825458524617948 -11.777926455678775 -11.777713484801806 -11.773244500182063
427 -8.169760135594311 -9.450798188892636 -9.452887132992643 -9.450798188892636 -9.450798188892636
428 -5.14187296327506 -5.689562419168068 -5.271593989271181 -5.265997970559084 -5.274386179554535
429 -3.012631274786243 -5.622244601259898 -4.311823341413494 -4.292547555177289 -4.2918711751499155
430 -8.587292146175171 -8.662158234101035 -8.607921196376589 -8.60603144457445 -8.60603144457445
431 -5.687904570958156 -7.313644909726719 -7.129537419407068 -7.140721521973548 -7.140721521973548
432 -7.291765763349622 -7.496751410859485 -7.403544429616467 -7.391940792013332 -7.391940792013332
433 -6.910044223161121 -6.962484930252726 -6.964254536260968 -6.962484930252726 -6.962484930252726
434 -10.947002057472462 -12.874647738228528 -12.384492126384224 -12.363977321646408 -12.364400951435348
435 132.03081079180234 33.68878926682807 61.252593354853985 61.110522133432774 61.116039041514945
436 -12.020603221694719 -12.419008748590686 -12.11740287770806 -12.109244193899249 -12.109244193899249
437 -3.2292261749850297 -3.5834985063602796 -3.497226198355098 -3.499394332795265 -3.500199159366017
438 -15.773258566684012 -17.19437685612594 -17.188968451355336 -17.19437685612594 -17.20326349444386
439 -0.7807344514604235 -8.325289832700838 -6.541615928707415 -6.540736824145014 -6.540736824145014
440 -6.658291895450064 -8.458061697853154 -6.969605329719463 -6.95749603020916 -6.95749603020916
441 146.48815168736493 10.769013708835507 32.91818353546374 33.08994252103601 32.972662221157265
442 20.141272270438236 13.991796071263845 14.297101362569341 14.37735894950802 14.389338972693938
443 43.86034074042427 24.599413146875467 27.702558986893344 27.728213005572577 27.679810887367424
444 143.6097202773814 24.101251846089355 27.598053407098412 27.67830968895563 27.633297166319625
445 -7.5260009159640004 -8.207125313935377 -8.225184302984037 -8.207125313935377 -8.207125313935377
446 -12.467529893042222 -12.538901506320752 -12.507558946052745 -12.50234325434129 -12.50234325434129
447 -7.829576889955692 -17.715669560144427 -15.907600610507796 -15.887082903935818 -15.899720313712336
448 -0.8864520631189782 -8.061465034881328 -3.933239659209983 -3.89508395346338 -3.931350457842384
449 -9.911020687462962 -17.726111190656486 -16.459416586031583 -16.67945564672806 -16.680028978388766
450 -7.7935527820931405 -9.231587036256501 -8.3652792292679 -8.316807257312762 -8.365581732432345
451 -7.828077321405781 -7.94448008211113 -7.896643237299942 -7.882693730958734 -7.882693730958734
452 -21.06507234226199 -21.47473932309938 -21.443025422152733 -21.44819101582811 -21.449531710415947
453 -6.118376649196121 -6.178246291337685 -6.1874514767976985 -6.178246291337685 -6.178246291337685
454 38.36944483045581 14.153733185615222 14.753313257258347 13.406726623857237 14.65167696159737
455 77.90590444178447 25.797096329418903 33.06312190408156 33.16736909083841 32.96348813297186
456 -12.051516431177447 -12.051786939188144 -12.055485224827821 -12.051786939188144 -12.051786939188144
457 -13.12281986441132 -13.927845083475782 -13.945940578174527 -13.927845083475782 -13.927845083475782
458 -11.597745650517322 -11.607276786189697 -11.610714310428627 -11.607276786189697 -11.607276786189697
459 -9.598093131806987 -11.050808730170425 -9.861100201284476 -9.852558517151971 -9.85383489951795
460 -6.963841370248194 -7.448515535336975 -7.080961813690602 -7.050857722098553 -7.067241451645033
461 -4.0765897326589835 -6.55474453277594 -6.2533739200469665 -6.234644557988999 -6.234722208999272
462 -9.856813511526067 -11.19095075385177 -10.52914489413889 -10.51598959070083 -10.51587655258775
463 14.537713137055425 3.2294710400848423 5.4442832163905415 5.431162032264945 5.434206751918418
464 -9.622313557647425 -9.747514770681228 -9.663577628330726 -9.6632621866999 -9.6632621866999
465 -6.180902904952129 -6.424177994697302 -6.41482916727899 -6.412971032704364 -6.412971032704364
466 38.40829560685276 19.07935406983871 25.735441698792435 25.86700499329412 25.685711649443704
467 -5.224926782817508 -5.236033544864286 -5.243447191777576 -5.233901606477609 -5.237127830955658
468 -7.358391710899968 -7.408947966510735 -7.415063868284381 -7.407155808204624 -7.407155808204624
469 -1.9208449179963474 -3.063408531562613 -2.5266604583710377 -2.516990731255286 -2.584029261740331
470 -6.259431867005293 -6.773412109414684 -6.784571296217732 -6.773412109414684 -6.773412109414684
471 -4.04891031242152 -4.858644072335764 -4.78924541300969 -4.786734159294056 -4.786734159294056
472 5.508586992878079 -6.832062255750656 -4.578747687900889 -4.629952949636202 -4.577005139958448
473 -7.2495260529473 -7.494947882228485 -7.4941952323917125 -7.487667025999681 -7.487667025999681
474 -9.246880143312803 -9.344836587710077 -9.348555787884699 -9.344836587710077 -9.349966364862276
475 85.34236308751855 26.895539407561802 53.72066738570134 53.803410594116926 53.73467779822785
476 0.5108975118052209 -4.460325999257789 -2.764325816479434 -2.7595336350233945 -2.7626810792364203
477 -3.0910099748874496 -3.249361772236287 -3.2760392123812854 -3.249361772236287 -3.249361772236287
478 0.6861099415610046 -9.174191646523196 -8.325019305087928 -8.29188865345499 -8.351764304654171
479 31.42066404920455 -8.499880444985164 -8.145309936635059 -8.161080671399079 -8.148774975634945
480 398.7903071878215 174.57088311614666 197.9409046010228 198.56658043328048 197.96142188736798
481 47.99046741221877 6.2111976706183585 17.814745877830735 17.747207280069496 17.760983055698947
482 -12.026628274888452 -18.666106240750548 -18.434399971191407 -18.3827655189162 -18.429969858507725
483 -7.553217984293009 -8.141639097887566 -8.086284353100421 -8.077774987816273 -8.075422147840458
484 -13.44290271908679 -13.820862405484263 -13.784416931467963 -13.74891130470437 -13.756328835572269
485 17.256594443434413 4.701602949557496 10.937464860344937 10.98254283935621 10.911088134066091
486 191.5314184348478 58.02370464699454 72.8345801503422 73.14064979074432 72.55275717148294
487 -36.8105864887554 -36.87784799764381 -36.847677012518396 -36.843685935803556 -36.843685935803556
488 -5.209912074057475 -7.505460036408386 -5.983447706225867 -5.966973411531065 -5.9639721662327165
489 -9.82295989439827 -9.831322504229457 -9.836010004735508 -9.831322504229457 -9.831322504229457
490 -4.27407510914469 -5.5541638435059415 -4.720426861905357 -4.717635173793277 -4.717635173793277
491 -5.086482762287556 -5.2389003660377655 -5.1981957368077305 -5.192151852793852 -5.208836909134106
492 -7.006364294566137 -7.041122037464752 -7.043861346177893 -7.041122037464752 -7.04822052302593
493 199.42385050967962 89.91202343954089 95.14981410400893 95.00404084379235 94.75886497272799
494 -12.173712644087635 -14.710803240194947 -14.708561274571524 -14.720335579699368 -14.709985439408376
495 18.966634470174725 2.2428160715861964 3.4057289218273166 3.4512733449014386 3.3927365411058825
496 -7.381970125089855 -7.592603240400624 -7.480043243121343 -7.455639317151413 -7.461678902204547
497 -1.403331409122021 -3.5262323466780323 -2.3346239187614204 -2.3112097632308792 -2.3112097632308792
498 -7.8420621082175686 -7.847064002228869 -7.847188027035539 -7.847064002228869 -7.847064002228869
499 -7.364481415734794 -7.705871534920589 -7.452505220017364 -7.449880481578979 -7.449880481578979
500 -4.412691674594622 -5.345702235023145 -5.157337838200075 -5.149714902971437 -5.150141622164098
501 21.37181610941 8.905023146049142 13.130321471043148 13.201850705337185 13.159492433211666
502 14.678324786263142 -4.002408751730642 -2.1959373138983054 -2.057541869037702 -2.094276891746967
503 -9.764238924298393 -9.889072396461454 -9.9028555104833 -9.889072396461454 -9.893401115356946
504 86.86622060095412 25.760566032642355 27.649628981101575 27.65629419217981 27.61391994548618
505 2.635762079812857 -2.7992811152353134 -2.4719217974456025 -2.427312399002059 -2.430451191137977
506 30.688932367418413 -5.272776536059672 -4.642884639445427 -4.520390787613541 -4.5520205356304695
507 -37.49482124719159 -37.64287556769324 -37.63793344044521 -37.63208037297958 -37.63208037297958
508 2.9180589562988026 -1.768563557929522 -1.3646928806473353 -1.3820129728584045 -1.3854179499785773
509 -14.897057956807997 -15.829222295426948 -15.858723553284493 -15.829222295426948 -15.829222295426948
510 1.777244737762087 -1.4777157792070015 -0.06648086547082406 -0.04433210815839547 -0.04716544128561199
511 -3.656000787136622 -4.997120738932638 -4.041339300586149 -4.03138627488085 -4.03138627488085
512 33.147939425968524 12.42955331293019 12.687673365928276 12.700872041559299 12.695307683365023
513 27.500758955448067 0.6370134556303788 8.549017038424266 8.587181997137396 8.516227792892284
514 -4.623741969084711 -6.232438370730097 -6.026075105363084 -6.021152847368016 -6.033556253806201
515 -14.232432833096635 -17.75004141603302 -17.36501821040164 -17.35131868591165 -17.35131868591165
516 -5.275292477949195 -6.233645304735024 -6.260610447082536 -6.233645304735024 -6.233645304735024
517 14.558107623422185 -4.393658606578932 -0.92588878267392 -0.8866382694524038 -0.9030041743131961
518 -2.860350950137646 -8.245521067500123 -8.22673384023519 -8.199120146597641 -8.200247292233568
519 9.112121414751362 -4.358986499120864 -1.6098049499608431 -1.6060328671637818 -1.609233314180672
520 -7.475850023694871 -9.738655544232943 -7.854699699620946 -7.793045436506321 -7.792557953300167
521 -7.701667039745924 -8.488853033801288 -8.057493049254358 -8.029847513482917 -8.029847513482917
522 -4.658289954249432 -21.5863984262033 -20.19780928338502 -20.049738263428154 -20.160477624377833
523 -2.606013301879 -4.721439551476102 -3.9822668984929614 -3.9391577488880336 -3.9667632932552204
524 15.067293138535035 0.8357236099378014 7.459259907509132 7.397064997677954 7.3849947634299635
525 20.217067372668073 4.987806910648736 7.9617373351701 8.000055216954843 7.96686944574411
526 -9.157149610992722 -9.379284644673566 -9.290748340824859 -9.285938473283657 -9.292500179476534
527 -16.91954020833952 -17.146441074857737 -17.14793254179796 -17.150403098090663 -17.146441074857737
528 -10.196095664688118 -10.50696680236141 -10.23477391860486 -10.231388842038044 -10.231388842038044
529 -10.18082020809323 -10.683589923961723 -10.288475792564324 -10.285287065036997 -10.285287065036997
530 -7.704215104348634 -7.721882059801149 -7.735658051241653 -7.721882059801149 -7.721882059801149
531 -12.482290068516276 -12.581067641617084 -12.584986932245672 -12.580699278320656 -12.581067641617084
532 -10.901784200518277 -10.967219497730035 -10.936866319930731 -10.930900058159056 -10.934504209452118
533 -3.786707702528324 -4.063327197951315 -4.052395703189403 -4.047999817341524 -4.047999817341524
534 27.464550661676835 16.178753237687104 16.577416533400875 16.620018899793575 16.590384113568525
535 4.361885615194907 -1.671523389695898 -1.0818711030847632 -1.3114216896713347 -1.1090566603381131
536 28.569694823423365 18.602393767216324 18.944699688803667 18.9757578989173 18.869168978433887
537 46.43010979860573 -21.03213107712014 -18.539936153077683 -18.417699868680113 -18.51042098321814
538 11.447917311188744 -0.7081543111004583 -0.35484436307228967 -0.3172331076490672 -0.3467936594905894
539 -9.280922914072772 -10.109636608096498 -9.723302376208439 -9.703867871166128 -9.703867871166128
540 588.4206982067377 290.5655434350064 302.4706306901077 302.5975774570579 302.98439775507467
541 -12.966917097231153 -13.847044785001811 -13.779839600739367 -13.778248316567748 -13.779064438209689
542 -5.109218874713801 -5.97445955800957 -5.6016183375349415 -5.7476287844106295 -5.59143595969282
543 6.2296645722417985 -8.988656117741835 -6.404042183402581 -6.308456149613782 -6.3548827662202045
544 -12.169917972417588 -12.47230001413993 -12.401458048725472 -12.396305840376293 -12.396305840376293
545 45.34904539024759 15.554042308174186 18.077085818734595 18.066941780099395 17.965646324224227
546 17.04953975836197 6.602409494025213 8.198523167956878 8.234467129635906 8.241809555331223
547 -6.128940068734373 -6.3003357352471525 -6.206203951191397 -6.198064130586145 -6.198064130586145
548 -11.984142105309482 -13.300734345046914 -12.677758918846775 -12.667841644164412 -12.670075499568142
549 -6.629417817723515 -6.710563376975438 -6.672729967407977 -6.668918033706855 -6.673482997352081
550 9.99871876530147 -13.817868623456528 -7.7468086572911785 -7.757410366138231 -7.691490551602034
551 263.63610090102316 111.18229612098672 155.23067238166328 155.1198377744414 155.28601811177595
552 -10.580202912948998 -11.313464385899499 -10.723556999672503 -10.715602012319842 -10.720331401506494
553 -5.209624576485434 -5.545983444677184 -5.291310445796378 -5.282212059958344 -5.282212059958344
554 -6.739222953068524 -7.319204456560892 -6.962294565351445 -6.94766304292621 -6.959552752856726
555 -14.39853559622535 -17.82381586270756 -17.75868945446167 -17.707311136022017 -17.707311136022017
556 -6.572856585186515 -9.934442311033408 -9.894588023807763 -9.931344369105526 -9.921849308803054
557 -11.606764356500774 -16.2397466917847 -13.88003818268568 -13.857655705943563 -13.856954571301666
558 -1.6698231271633084 -1.8895402576256137 -1.8971086086889084 -1.8895402576256137 -1.8895402576256137
559 -5.97072284202713 -6.210247973655481 -6.042238316767585 -6.032158930881115 -6.0316582569151205
560 -9.667170643011719 -9.667943426343493 -9.669269040383941 -9.667943426343493 -9.667943426343493
561 -10.001708074447034 -11.133900675662254 -11.126559737819473 -11.133900675662254 -11.133900675662254
562 -14.879009360160293 -17.108682666597 -15.982336401263431 -15.972797109334099 -15.978602945367989
563 36.08719156046929 21.908712182617837 22.518884697870035 22.628433238107405 22.600018581361343
564 55.00985604887072 27.470798962077495 30.55499249803419 30.605613331269442 30.60093225072761
565 8.999556216779805 1.9534837786718544 4.6982670686638555 4.726289250107946 4.715446030591001
566 -4.509974220282448 -11.441144699404004 -10.016858254467161 -10.012156235898237 -10.013042730063384
567 -10.012837397905676 -10.955393863874137 -10.963375875286578 -10.955393863874137 -10.955393863874137
568 -9.823591999287002 -9.880901826224553 -9.9038672468014 -9.880901826224553 -9.880901826224553
569 78.7770312076154 40.462571662021595 42.71299471419957 42.72370419014415 42.72296319309639
570 1.1119244305457268 -4.608195321823406 -4.498679002617447 -4.480912099600356 -4.481183658913647
571 -9.463182719096658 -9.598503897284775 -9.556115592900321 -9.532371781263121 -9.53433253327869
572 -10.908436828409517 -11.654967932738396 -11.637282215995581 -11.629626154067276 -11.629626154067276
573 -14.36889038835173 -14.403410810183859 -14.395484398725461 -14.38845491926171 -14.38845491926171
574 -6.953930594379106 -7.2815916676550305 -7.0343655008341255 -7.033233755180414 -7.034197557517991
575 -9.834392210077006 -10.636537719298971 -10.471201829896902 -10.438968323620538 -10.444871322437528
576 -2.0336304325272536 -7.164475352363991 -3.822114579236993 -3.811246229277412 -3.8146218275404067
577 -10.531114502927993 -10.755989858676724 -10.766235326115872 -10.756385367404937 -10.755989858676724
578 -5.644964794148045 -6.024035408083244 -5.802459977332072 -5.796945540767524 -5.797031754460104
579 -6.773671955609606 -7.790645520979003 -7.175046355471753 -7.169866846945076 -7.173909407174533
580 -7.176040596113078 -8.474553294112008 -7.947068035519326 -7.924047663420474 -7.940716759178007
581 -6.1225758604650835 -6.198731721274101 -6.151747999288313 -6.1416224732599 -6.1416224732599
582 16.38103021219586 5.667269121229048 7.4025628410698125 7.448772736493278 7.398649898426795
583 -4.026343165389465 -4.629396076675499 -4.147912824351486 -4.133111671642895 -4.133667917295902
584 8.111801611748017 -3.063433976479226 -2.042187407488749 -2.0526796591262095 -2.063562056900451
585 -8.89779132836774 -8.940159049406805 -8.940572796888187 -8.928561478200013 -8.934088818736768
586 -14.474181620726085 -16.292050736433698 -16.054461305077034 -16.069702584713465 -16.069702584713465
587 33.49050145148681 17.250404293763133 20.70505130902542 20.714896799812728 20.67990130134556
588 -5.5752222211400975 -5.80743654420432 -5.645453827433607 -5.643580641324716 -5.643580641324716
589 7.957562773066118 2.9202375667794653 2.884015108662378 2.9225496025078654 2.9229844976745687
590 37.59124494012966 11.484690171167994 13.197570994150087 13.272308923935277 13.25870890970076
591 -0.4723536654896437 -6.566549555067232 -6.137183782926919 -6.243146405678101 -6.214788082409009
592 -3.6264754360344327 -5.333281147983397 -4.903331088907361 -4.858426947450385 -4.853926361509175
593 2.4485758728786395 -2.304576504967342 -0.5791870115398 -0.5498148412644825 -0.5686366880971443
594 -12.44384448406235 -12.444249327979271 -12.450083706484184 -12.444249327979271 -12.444249327979271
595 -7.573034794430857 -9.082210107779856 -8.160081247039596 -8.156037813220708 -8.156037813220708
596 -9.50389153391255 -9.967196471012159 -9.967968456241225 -9.967196471012159 -9.967196471012159
597 -9.782161673610181 -10.600235450958635 -10.443232523546719 -10.428188087736768 -10.428188087736768
598 -9.882619352262164 -27.230514143587577 -27.098174663181357 -27.298258413654008 -27.230514143587577
599 -12.135416674176488 -12.135730806228588 -12.137291818799588 -12.135730806228588 -12.135730806228588
600 1.7511939153422351 -2.0464399421636563 -1.8730610330775217 -1.8680620898726616 -1.8680620898726616
601 -12.841560608054522 -14.132948213074952 -14.146222259937254 -14.132948213074952 -14.132948213074952
602 -8.922833609205576 -12.914709993943701 -12.709711926874188 -12.70907595759368 -12.70907595759368
603 -6.672598948097214 -6.987593200415469 -6.790383039851877 -6.782934158292624 -6.782934158292624
604 -10.672701036740373 -10.675351970197454 -10.678174049622937 -10.674256885234767 -10.674256885234767
605 -7.023730086095723 -7.989037851979788 -7.361740863102511 -7.357886665268407 -7.357886665268407
606 -13.798623690755978 -13.94830057631911 -13.972387711336706 -13.94830057631911 -13.94830057631911
607 -3.0346203296867205 -3.814411174292308 -3.7297309859059555 -3.7244741502459497 -3.724339046832116
608 70.7042356948789 23.10729647182199 35.7811742373013 35.82154130061336 35.735865365674925
609 -6.6395927127440375 -6.669829592131978 -6.652946389918558 -6.646160992625494 -6.646160992625494
610 11.948263029766292 -1.4912212488304974 3.644300587364828 3.6562645035110948 3.6326990896559344
611 -1.8793921035174115 -2.790352284320106 -2.40577669789235 -2.4035874196714895 -2.407060383392082
612 12.134620431099123 -9.801324164582914 -5.469021441866828 -5.494568130124444 -5.517215235687903
613 -12.270780140438413 -12.270843331908917 -12.271605412795306 -12.270843331908917 -12.270843331908917
614 -5.197916641369139 -5.3292316466197835 -5.244517521238024 -5.223224858902601 -5.223756208802453
615 -5.057898804697895 -9.143365201099828 -7.759568243667445 -7.756731573918896 -7.751010263971361
616 2.436786973484873 -4.108140679124359 -3.5678407371124146 -3.55277670018956 -3.5523045927234396
617 -8.042951563296045 -8.32835137201254 -8.114225223645294 -8.097903980689331 -8.098164848870232
618 -30.16990784166562 -34.8880078473766 -34.49249557412546 -34.54356315777031 -34.57215054136767
619 -6.733368952023231 -7.508945005596506 -7.090916141248179 -7.081729909231045 -7.098485754584259
620 -8.747669433499183 -10.590013325172505 -9.239794117260063 -9.21500406103053 -9.236706244388293
621 1.4333892172293212 -3.7262323507595125 -1.7844739166415433 -1.7335844242650056 -1.7419827599673563
622 20.7726928751616 9.598200389941214 10.462374398590365 10.4908240294439 10.504871349007008
623 27.412867750368196 2.1554446143150505 5.82300700054263 5.820755609591805 5.809507251075491
624 -10.574733698436482 -11.720761540760243 -11.372950018867689 -11.365799964296924 -11.367615316161425
625 12.46776126817966 6.451758369356844 6.503566496870267 6.52488908068015 6.486631418287029
626 3.8794692468908796 0.4184149277546317 0.9225491813108277 0.9636370069595921 0.9533824324612172
627 25.561491995746625 9.869136740400949 12.733202783154114 12.777882277065379 12.756738637715445
628 4.892308611140571 0.12719750975431043 0.8072460059829855 0.8409583578129053 0.8422847364934852
629 50.11185383802669 29.448048775380627 31.728291628722996 31.80042161579044 31.73341694322338
630 -6.545020369081749 -21.743734577029436 -20.253270318144526 -20.16037349740123 -20.16037349740123
631 -4.365227266157507 -11.335725691288465 -5.74148253812588 -5.720342341393039 -5.741438697128038
632 -4.382950032966742 -4.485268384059271 -4.458741353520185 -4.4420882081474025 -4.44232531881122
633 -14.464657649978323 -16.10573436410289 -16.12481762853115 -16.10573436410289 -16.10573436410289
634 22.867737803488062 -10.14858441952913 -8.981006001826097 -8.76538268671892 -8.808384051780505
635 -3.3192404030045357 -3.7884307358778937 -3.6646367892353635 -3.661105941490175 -3.6717761326186173
636 4.495772914023279 -0.826234106423249 1.4882267899818513 1.5547106871136376 1.5431390718584934
637 -6.466030170332417 -9.080953433346144 -8.077709687470318 -8.067250599912779 -8.065127123326898
638 -5.282566301279188 -5.952294128368777 -5.699798726779433 -5.657555227516999 -5.670380094737878
639 29.48455708421576 12.453748679442263 17.039234185787258 16.925997833439446 17.01700671326333
640 -14.526532777732509 -29.727938954653183 -25.17014940699249 -25.091994722602706 -25.132100863020497
641 -8.91015079077464 -9.112802674443039 -9.003457889738073 -8.988334845370982 -8.988334845370982
642 -6.695413345040196 -8.586203749983538 -8.59014864105043 -8.586203749983538 -8.586203749983538
643 -15.112099524575546 -15.16679592578483 -15.1691820639315 -15.16679592578483 -15.16679592578483
644 -3.328537333448298 -5.114235724024647 -3.7650373257741787 -3.7368256914434475 -3.743319353686668
645 -17.855957098366265 -18.422479791795144 -18.428460173968706 -18.422479791795144 -18.422479791795144
646 -10.962435558770839 -11.232854871861056 -11.039127657053685 -11.031856298770112 -11.031856298770112
647 -39.79860649982625 -40.04216127026169 -40.062628775441596 -40.04216127026169 -40.04216127026169
648 -8.091886147246075 -8.099273193465223 -8.099803320366066 -8.099273193465223 -8.099273193465223
649 -19.574784700352055 -27.930246773115133 -25.886360087006288 -25.978694917536348 -25.983876036652767
650 31.92129525627748 -1.9454187605430604 7.088286179951204 7.094728817354788 7.007538376930326
651 -1.7886443295934527 -4.167483582148813 -3.743131379448205 -3.7392028488751743 -3.7402479244783824
652 -8.839849769106012 -8.860400410140658 -8.863871267861173 -8.860400410140658 -8.867223851449234
653 3.2975840277749806 1.2007908804557352 1.4325658438873157 1.423980545018181 1.423980545018181
654 -17.825236114934697 -22.199605817176714 -21.757406598826933 -21.73548776234196 -21.755766194814754
655 -7.5677252603341145 -7.569292938736057 -7.578525569912338 -7.569592370345711 -7.57049328247975
656 -10.142962818616596 -11.686987227240135 -11.34648349995252 -11.39413336641876 -11.326840397468084
657 -13.11656597671157 -14.04786539903599 -14.069947418394598 -14.033396704066236 -14.05253076409783
658 -11.298360166975279 -11.605011046022653 -11.38027436471044 -11.3782377374982 -11.380539051252141
659 -10.263705704548357 -10.665825415122569 -10.675185127568101 -10.665825415122569 -10.665825415122569
660 -5.435647578259317 -6.349304667613195 -5.826394353081342 -5.813556058265768 -5.828729827406079
661 -6.660587268499754 -7.701078386674869 -7.667610075929238 -7.7424933401971066 -7.667464612476945
662 11.293275863408534 2.6990173557522836 3.68284505708306 3.6968291797994643 3.6728346244523595
663 -7.62540402546213 -8.142680920690504 -7.750973018952132 -7.74413432262254 -7.747631811409404
664 1.615698456832402 -22.392512717884486 -22.18686453826618 -22.64854174607752 -22.315986700034387
665 -18.151576767812255 -18.327686990791552 -18.319261211806634 -18.3089366496298 -18.3089366496298
666 19.757723829390898 3.0209634076274012 3.1598907247147157 3.137442878004716 3.1722012666893256
667 -10.55249048984315 -10.996704560884101 -11.000008242033868 -10.996713262392797 -11.001187141795048
668 1570.3101374932696 973.5850163627683 1044.1238928077282 1042.8577444828127 1042.8997078182238
669 174.34681186544015 65.13038167085072 68.12644070115927 68.4514146151874 68.65899649257854
670 -0.7364643063052317 -6.0351461830837225 -5.956508365426988 -5.931778158031332 -5.943021186524692
671 4.709875516736143 -1.0916789859808627 -0.10331312411428555 -0.027705025398650673 -0.09999904420210386
672 -2.283247132071951 -3.594926315041689 -2.835562475488344 -2.791568554382146 -2.794400805333614
673 248.88013889882956 62.46780458506642 98.19083001959231 97.52677349770204 98.31475384250086
674 -5.810261999968954 -11.245763287518637 -9.403541557621082 -9.401020387957091 -9.401020387957091
675 -7.768417285786335 -9.427338287104996 -9.406983144934534 -9.467589799699823 -9.427338287104996
676 15.512501036810052 -1.8166794642091564 -0.21894558807092912 -0.19822906476437777 -0.20386542451011555
677 21.65335588309959 -12.487588082300048 -12.489597359179964 -12.46904859618302 -12.475470861780254
678 -3.3816176787908296 -8.52534510377206 -7.502697667675383 -7.492422440200675 -7.492422440200675
679 -8.332545103137935 -12.136898269428245 -11.954197816027765 -11.945511934200606 -11.945511934200606
680 -9.093988007921327 -12.185609930338858 -12.151764699532288 -12.185609930338858 -12.185609930338858
681 74.47420733866751 11.368200838984581 13.15944004080701 13.16904286887293 13.133384871726268
682 -2.8150496847858473 -7.73639217090278 -7.345909276528547 -7.340324479578178 -7.340324479578178
683 12.323011236344854 4.025343875379413 6.098894272330201 6.111553688411701 6.1105620195023755
684 -7.499096382910542 -7.501914825189795 -7.519781085100313 -7.501914825189795 -7.501914825189795
685 -9.737162363070041 -9.895481671721408 -9.76856210649131 -9.767299249542013 -9.767299249542013
686 65.45808570080654 28.561878455332224 32.22457319169925 32.23772561883338 32.18566612249234
687 -7.895604242147349 -18.584596225228665 -10.187852045510802 -10.198531747985115 -10.223355763773435
688 -1.3884259607886147 -2.9708909286774023 -1.9568566132101377 -1.939669518807245 -1.9556373023278373
689 -17.640079628290824 -20.371245093761047 -20.356218083881565 -20.342024729900245 -20.342024729900245
690 0.11515713205912799 -9.743316192128615 -7.602155653167353 -7.591765684154805 -7.591765684154805
691 -14.46545750826529 -15.835715118650379 -15.080940870423813 -15.052871429280957 -15.044258849716817
692 -11.860926770408918 -12.457412531606217 -12.236387106762702 -12.207569401766126 -12.207569401766126
693 29.734901395449292 8.936695190777751 9.696703491339973 9.720604490328155 9.683656908888405
694 -13.376702323092747 -13.376424501225681 -13.381394325897213 -13.37619070441795 -13.37619070441795
695 -2.182520584841661 -7.72791587031216 -7.704118061659021 -7.698505259396409 -7.697017834672377
696 50.46954076796231 1.4413881377334776 28.211573965447304 28.21003568664387 28.102170236008952
697 -5.526006928619708 -7.609248599344353 -7.610760763928887 -7.609248599344353 -7.609248599344353
698 33.00902669439901 1.8014256385219187 4.347950047708464 4.392827277490233 4.297748697895767
699 -1.158063275300446 -3.3001861152993825 -2.042976076708695 -2.019401692937184 -2.0082620877140305
700 -11.853722931520776 -12.682655355683087 -12.229862464703078 -12.224359739029156 -12.224359739029156
701 -0.41175974449623365 -7.599217153742531 -7.249289924110488 -7.238832667484713 -7.236765725368693
702 5.124544487926262 -1.0136137902278235 0.4863713435959781 0.461955131494279 0.47848365187287717
703 -4.485142624659625 -9.715804076862742 -8.581944478852511 -8.728321017869703 -8.634719551257579
704 -8.04201165539706 -9.538734507647765 -8.26260574991696 -8.255041201355287 -8.255041201355287
705 -3.4936497858650193 -4.2196783076734805 -4.213620597705121 -4.416340276549141 -4.2196783076734805
706 -9.838377164169492 -11.253796696458425 -10.764029945555091 -10.752084243325847 -10.764603633440252
707 -11.737662552655298 -11.902718575078957 -11.820948197552653 -11.801754985526097 -11.80362496095383
708 -7.150538446915722 -7.400426079251968 -7.4023452361548765 -7.400426079251968 -7.409673610740201
709 -7.659670550175893 -7.754208924118723 -7.756612447665845 -7.755062439573888 -7.755062439573888
710 -7.615532088610268 -7.6974483936818165 -7.700154400111514 -7.692290047918946 -7.696685118596219
711 -2.45715567443391 -3.0113082207065274 -2.8816990628187 -2.8808767642268363 -2.8808767642268363
712 0.9925351308367355 -6.623562878397045 -3.860767304214458 -3.8796502208631387 -3.8881128100191296
713 -13.653218867872644 -18.797098978933615 -18.8211930953284 -18.797098978933615 -18.797098978933615
714 -4.583133311425938 -6.811091125623417 -6.556020173003351 -6.543986744005825 -6.543986744005825
715 -12.311115050388638 -26.592176573454527 -25.487125439410473 -25.397550565183142 -25.398874861354983
716 -4.623646670245299 -4.840603475909497 -4.754129033104013 -4.750863283325588 -4.7538589350645735
717 -13.287131282765442 -13.336403685871042 -13.30331000257571 -13.294896128582783 -13.294896128582783
718 -1.9755876898277012 -2.9408364201926123 -2.9610297715672584 -2.9408364201926123 -2.9408364201926123
719 8.480935908994699 1.8001439205939622 3.3214730926832456 3.3799160078058086 3.3731243076789905
720 -3.2576317332148137 -4.957599094723348 -4.45267450556468 -4.434211003981183 -4.435695406151739
721 -7.639040488890469 -7.889391651683649 -7.834684467885894 -7.831528759896209 -7.831528759896209
722 -9.046551630930637 -11.109100471755568 -9.41047683937747 -9.388488329192185 -9.39229491109707
723 -7.8066792434185714 -12.941858837189654 -12.739619103825586 -12.720711087631644 -12.720711087631644
724 -7.909636096603978 -8.65945256619904 -8.399902479024464 -8.389270702257352 -8.393593775197319
725 -1.881180290431449 -11.110019845780904 -8.917976606851052 -8.796795429989443 -8.847175696646401
726 -11.599821550086627 -16.0508814789532 -15.548355530699624 -15.836902353885 -15.565421808514243
727 -8.838903161267076 -9.559576222891561 -9.549654568522532 -9.543444012061116 -9.543444012061116
728 3.2178428199899525 -1.250618440903554 -0.1448151114704467 -0.09478530490990403 -0.12343234279314014
729 -0.8316000335168945 -28.066122076659703 -26.890607210495165 -26.869021352288495 -26.919097017224797
730 83.72906745884028 40.81811217109663 54.38172323893518 54.629552746346064 54.437173963704275
731 -9.330077324130071 -9.742788309472937 -9.730112388457513 -9.734285080046257 -9.746112323027067
732 14.559857913363965 -10.627204009429464 -6.069024136669553 -6.063223153716589 -6.109388610440378
733 -13.32343137821055 -13.947777630574198 -13.951022971809275 -13.947777630574198 -13.947777630574198
734 -5.339928518318514 -5.683716896685833 -5.48964253047092 -5.468950897956252 -5.480005457022212
735 -12.353590190115819 -12.651281014892769 -12.635918689160514 -12.634786477494407 -12.634786477494407
736 -14.51420138507849 -15.31757892670512 -15.041271420411134 -15.036986818766604 -15.036986818766604
737 -1.476989816347422 -7.55092806914944 -6.479440516691877 -6.4373835007728575 -6.438403121690638
738 -6.2820398758252844 -10.058677617691089 -8.311234943896174 -8.245135491376757 -8.302932579641785
739 -7.010482039395506 -7.226334991416759 -7.142383721681286 -7.115186899398471 -7.12408041336951
740 -11.322710251330609 -12.626382282122952 -12.121949580360369 -12.116914142601917 -12.116914142601917
741 -15.057978173633016 -20.576921202968027 -18.97294276307311 -18.869035069576846 -18.945299310204714
742 -6.503040713744011 -6.879523788234204 -6.546160244484134 -6.54283725961451 -6.54283725961451
743 -10.727755083898339 -11.51323926844258 -10.981365887151135 -10.979576250196008 -10.979576250196008


==> utility_differences.csv.txt <==
 mip_minus_basic_round mip_minus_persp_round persp_round_minus_persp_relax basic_round_minus_basic_relax
0 3.461632127599876e-05 -6.627708686265422e-07 0.0 -0.00010901802614174155
1 0.0002308438511467196 4.742949202053725e-07 5.610881925406153e-07 -0.006854601397008847
2 3.199580299976699e-05 -1.3876024107083856e-08 0.0 -0.00012276102926961794
3 0.0001764318960833475 -8.041260480994494e-07 0.0 -0.0014340257770347961
4 0.00010229087656751334 1.6931522114156574e-07 2.0112120441935152e-07 -0.0008590920502709215
5 7.284967167073405e-07 -4.276803977447657e-08 0.0 -2.3492913048992706e-06
6 0.0 -2.884908162814788e-08 0.0 -5.0478157159942246e-05
7 0.0 -1.587722182384583e-08 0.0 -6.332736901694673e-06
8 1.4646438089748392e-06 -5.648669230853918e-08 0.0 -7.652154965696444e-06
9 0.0008471810276551846 5.737377985723683e-07 5.937870359702625e-07 -0.0022717493873180596
10 0.00011959615235103351 5.359340784283958e-07 6.052192317711766e-07 -0.00017001398001253163
11 9.865084115751564e-05 1.0117693096272674e-06 1.0418089554020335e-06 -0.0009161630681655377
12 4.033174426555403e-05 -3.5430517947797856e-08 1.5674818845245325e-09 -4.7666036308355005e-05
13 8.239673564816499e-07 -2.2244984070919627e-08 0.0 -1.298885369468766e-06
14 0.0 -8.012819212603519e-08 0.0 -1.529843720673898e-05
15 0.00028568611330702593 6.63636838228298e-06 6.69802979671617e-06 -0.001537969841154931
16 0.0004973809676078202 8.193040227078702e-06 8.252158817691896e-06 -0.00508709765639047
17 -2.5398752120161117e-07 2.386300205480538e-07 3.045351451199654e-07 -4.1074637695812707e-07
18 0.00013897422217361733 -2.298580226183151e-06 0.0 -0.001137726566782872
19 2.3455082181451665e-05 -3.109908886401308e-08 0.0 -0.00013626855514718727
20 5.5274779912513816e-05 -3.866804997357774e-08 0.0 -0.00025320412329914296
21 4.529784815235165e-05 -7.603719365647035e-08 0.0 -0.000357547685212822
22 0.0024922775840695074 1.547210792398647e-05 1.5513053274744844e-05 -0.015717468881864916
23 8.134917774991145e-05 9.597234177565004e-07 9.640238909616912e-07 -0.0010784924870011789
24 9.691917084195842e-06 9.715456024471207e-08 1.3548832289379722e-07 -1.5935966206919393e-05
25 9.91438659556789e-05 1.1058784418160298e-06 1.1195889867095027e-06 -0.001477011800232741
26 0.00010490101785238051 4.3479156195162186e-08 7.760825328640818e-08 -0.00012513470554726623
27 0.000487150683115725 -7.644064661093547e-06 0.0 -0.013237868272380278
28 1.7205841912963128e-05 1.988150271581496e-06 2.0718766947345774e-06 -8.446551361829225e-05
29 3.795837580659959e-05 9.019594679496269e-07 9.265783081664346e-07 -0.0071459655592990045
30 3.00628722932233e-05 4.747437937914489e-06 4.821822073950918e-06 -0.0018552662380381898
31 0.00013807941090741111 -1.1785101399340797e-05 0.0 -0.0009005871234979431
32 -8.184872625797632e-08 6.865226141045122e-08 1.0058710494132567e-07 -7.54898080976155e-06
33 0.0015360886347614555 2.8758836238710424e-06 2.917533606818331e-06 -0.002323451643882793
34 4.100013979445793e-06 6.697764253886258e-07 7.102318608973555e-07 -1.3184411340636751e-05
35 0.00020257610541456604 -1.6546518306439692e-05 0.0 -0.0005912069383518075
36 4.554610051025142e-06 7.81467511238752e-08 1.3170494130032313e-07 -2.2869044983182666e-05
37 2.2141583779189747e-05 -4.929494339025314e-08 0.0 -2.92519812387787e-05
38 8.54347218887247e-05 1.0311419219167887e-06 1.0489208831713885e-06 -0.0008576908694928299
39 0.0038571162305045554 6.088710598716601e-05 6.10099832605987e-05 -0.019193453201027617
40 -2.0439448472652812e-07 1.2713666789352165e-07 1.5483675679583628e-07 -4.706514779492517e-05
41 0.00023300736378354867 7.390758728257219e-06 7.417286936092088e-06 -0.0015652186998533994
42 1.7405709399240374e-05 -2.5684382024427493e-08 0.0 -0.0005212041635129067
43 0.0011877377017610853 2.2488086633682194e-05 2.249603466261685e-05 -0.003679564419758333
44 6.825382768261851e-05 -7.156492228986219e-08 0.0 -0.0001535912420071563
45 4.0380442528105106e-05 1.940140861395002e-08 4.733537772638524e-08 -4.768434755194939e-05
46 0.0001335368452715091 -9.742647816583447e-08 0.0 -0.0007264245893266962
47 0.00017447613546295977 8.993170998605358e-07 9.267815194507686e-07 -0.0003230207866769441
48 1.6369607981401137e-05 3.6348948513967305e-07 3.9407207496656993e-07 -2.0038293523918062e-05
49 4.0000600410072134e-05 -7.85204791270487e-06 0.0 -0.000982279938061031
50 0.0007544589064937661 1.522435116547722e-06 1.6096649911343875e-06 -0.0021403141287522492
51 5.208045167397635e-06 -6.672867276357602e-08 0.0 -6.495728222336277e-05
52 1.914294991986541e-05 -3.98551188083001e-08 0.0 -2.1741628458456317e-05
53 0.0001354658911306604 -4.6359672866650575e-08 0.0 -0.0003737153903663582
54 0.00011456286622967796 1.2550665739168715e-06 1.3304180252280556e-06 -0.0005787177699617787
55 0.0 -1.0740951359887105e-08 0.0 -4.519371224107581e-08
56 7.05809430515535e-05 -8.67028816379286e-08 0.0 -0.00010091423649594231
57 0.0016085230102402814 -0.00013538654432858344 0.0 -0.01896128503212668
58 2.6975518782893426e-06 -3.917026508053548e-09 3.5885966606511235e-08 -0.00010309391567046226
59 4.2468029401400735e-05 -7.718232669477743e-08 1.2505949133147405e-08 -6.044837733504586e-05
60 4.022567976808108e-05 -1.7017019919164764e-06 0.0 -0.0001594240437810468
61 8.600043783451791e-06 -4.59521670380901e-08 0.0 -6.0010420803639536e-05
62 5.016140203480124e-05 -1.1590792548671347e-07 0.0 -0.00113753451948504
63 4.51178378260284e-05 -5.567239813123728e-07 0.0 -0.0001887700147831645
64 8.735058739087849e-05 -4.570770757478422e-08 0.0 -0.0007174054100739157
65 6.677249231800634e-06 -1.3359357976848799e-08 0.0 -0.00014559851589564666
66 0.0 -4.149302655674994e-08 0.0 6.132916175989947e-08
67 1.6488809588547293e-05 1.1441187909573373e-06 1.2015459244969513e-06 -0.00013613483360395116
68 0.001499002685741047 1.6741485267695623e-06 1.724087235772248e-06 -0.005607899371528179
69 0.0022050258774946804 -5.751701546249932e-06 0.0 -0.030774308016007324
70 2.3390891610640982e-05 1.3333575921950676e-07 1.6854733119657603e-07 -4.448661423588464e-05
71 0.00202575381364223 2.254203500606615e-05 2.2566592542032707e-05 -0.023295588835554246
72 0.0003390251869959429 -3.8214095277608676e-07 0.0 -0.0005742589097882994
73 0.00020414954390418519 -4.118066057059132e-08 0.0 -0.00030864076344498843
74 1.6738662050531017e-05 3.3847048749803717e-07 3.918748448566902e-07 -2.4464038145466903e-05
75 2.0297968735078983e-06 8.480795914017365e-07 9.033250056493611e-07 -3.409236547323837e-06
76 0.00084854671402435 -3.0095044031334516e-05 0.0 -0.0014279572024331203
77 8.578184084926744e-06 5.642453682800459e-07 6.267113192884007e-07 -1.2221093360125705e-05
78 0.0003303611838006491 -1.4610674393008422e-05 0.0 -0.0017278046758991503
79 1.096102249956675e-06 3.5224619537122057e-06 3.5308397076166606e-06 -3.160159795727313e-05
80 5.0583301561711895e-05 1.8466269526175435e-06 1.9223352256056425e-06 -0.00046512122811783526
81 1.2353151821308016e-05 -7.247421456515676e-06 0.0 -0.0002472797724477271
82 0.00010378250675580357 -3.2389324393090587e-07 0.0 -0.0001853718337694835
83 1.2043420240077322e-06 -1.4788873918883394e-08 0.0 -1.606586086675809e-05
84 3.847607150883354e-07 7.597614777514299e-07 8.218358951211577e-07 -0.0006653159240366383
85 0.0 -8.237795393311459e-08 0.0 -1.1903391120959145e-07
86 3.6959413951423523e-07 1.293335262873862e-06 1.327450452677406e-06 -6.913219867958793e-06
87 7.00893320605015e-05 -2.1694563536166786e-07 0.0 -0.0002962720291640381
88 6.971372075220467e-05 6.757087356199995e-07 7.091277744585987e-07 -0.00017709117823757573
89 -1.5268620837908132e-06 1.4847792314204387e-06 1.5308571413893534e-06 -0.0006711669293695451
90 6.466301833940656e-06 3.491236294950618e-08 5.51529671671434e-08 -2.8261405983612633e-05
91 1.9119670854731742e-07 3.2189238252959204e-08 7.715978638488108e-08 -3.558354172996368e-05
92 1.4816535535352353e-05 -8.394182059168198e-08 0.0 -1.5875599051642974e-05
93 0.0 -6.658852503985471e-08 0.0 -3.2223598686914774e-06
94 0.00046249793364020386 2.6894758518190495e-06 2.7117085772579257e-06 -0.003389202220101646
95 0.000573895149692681 -1.2976719494508452e-06 0.0 -0.0017142595200573636
96 1.0685744009642385e-05 -5.8094937763425794e-08 0.0 -0.0008301764055897318
97 8.076035400011924e-06 -2.0910748711883956e-06 0.0 -0.00036616922019167214
98 -2.2008083853258548e-07 1.0350471886106912e-06 1.0622858143945289e-06 -4.4909363300823764e-05
99 0.0 1.7821443840278228e-07 2.328163251861257e-07 -0.00014620796950329338
100 0.0006639663247767248 3.1516633530018906e-05 3.158503851691599e-05 -0.013363921355104818
101 5.571935014453324e-05 -1.7761596843562238e-07 0.0 -0.0006561130173565188
102 3.9511085696976637e-05 -6.751510180525583e-08 0.0 -6.499997709901774e-05
103 4.069718546825438e-06 4.862011556970884e-07 5.446280672291928e-07 -6.339401412841684e-05
104 2.8757332102929598e-05 -1.9635559141313597e-08 0.0 -0.00017107938190575234
105 3.916407360475289e-06 -8.328383812716139e-08 0.0 -4.2343277372033894e-05
106 0.0 -4.223713093425702e-08 0.0 -4.815284472747469e-07
107 0.0009780035677340454 1.8249204275740984e-05 1.825755657939871e-05 -0.005025976142502265
108 2.6046501987109596e-05 -3.085362816656386e-08 0.0 -3.3658586446584106e-05
109 0.0 -3.8115334691831565e-08 0.0 -0.00016076051658626077
110 1.0293595244437919e-07 4.205815765166536e-08 1.1529556148963827e-07 -1.878670617954276e-05
111 0.00035085318514735023 1.5692188557592376e-06 1.5854820832888897e-06 -0.0007845845457391974
112 4.5115228974052695e-05 4.944262982601189e-07 5.759270827989304e-07 -0.00023421181508580225
113 2.4777651658789996e-05 -4.837254106949615e-08 0.0 -3.639401691238049e-05
114 1.359866437411223e-05 6.110207068782403e-08 9.641430340299323e-08 -0.0013259040150053049
115 0.0001591428799133898 -4.894724398879936e-07 0.0 -0.0004023384271426959
116 -4.3802498729777865e-07 6.78252212963238e-07 7.114382094197333e-07 -5.406260428666813e-07
117 3.1881669230130285e-05 -2.710105571695435e-08 3.921109990152015e-08 -8.731846116374518e-05
118 8.30390711273278e-06 5.877555540663329e-07 6.052178405514634e-07 -2.0979812477188518e-05
119 1.0713569214682202e-05 -1.0554380800733253e-07 0.0 -3.331771949949139e-05
120 6.810278339250192e-06 -1.1296870139213336e-08 0.0 -0.00010734354123752656
121 0.00029111738916519456 -1.6206999522917938e-07 0.0 -0.0006124835208815432
122 0.0 -4.8660210004609905e-08 0.0 -2.6285536266975077e-06
123 0.00010487590651636549 -7.264287530805037e-08 3.088454042098239e-09 -0.00024242064414692008
124 0.00022659230787809044 1.3867529567805604e-06 1.4219428494233037e-06 -0.0018240578301887734
125 8.136354219546061e-05 3.711037644628292e-07 4.2519157176189575e-07 -0.0012254424258331801
126 0.0 -1.7182135941586898e-05 0.0 -0.0006571770063360978
127 3.84045801127363e-05 -1.9632176041265662e-06 0.0 -0.00013102044121386614
128 8.516447149585688e-05 1.1148872724668461e-06 1.1395431000870825e-06 -0.00016734210273125776
129 0.0004007720249823961 2.496231149143758e-05 2.4984408487632205e-05 -0.0042921404627970245
130 5.259806852032272e-05 -3.6736970494095564e-08 0.0 -0.00033672062987101016
131 2.6539500107070784e-05 1.6958075408976666e-06 1.7636327224828633e-06 -0.0005045420717398922
132 0.0011310025208933804 -4.684461809602303e-06 0.0 -0.0027891924459242197
133 9.368676727394007e-06 -4.251136452083394e-08 0.0 -8.317230240269908e-05
134 0.00010269497583204371 -2.1325407879391276e-07 0.0 -0.0006226462435839059
135 2.731515389964225e-05 -2.0178357042991563e-10 0.0 -3.631545106990591e-05
136 2.774270204893817e-05 -1.4343740340882344e-08 0.0 -9.223178991824162e-05
137 0.00022850103252028344 -1.2823274958150346e-05 0.0 -0.0017558793897778646
138 0.00016243353183889917 7.112859569418961e-07 7.533230777031786e-07 -0.00080355638409273
139 5.635054277486459e-05 -3.5891581704307687e-09 3.9267949073699786e-08 -7.29943603649402e-05
140 0.00019404757735467962 4.010600301880291e-06 4.022937171435951e-06 -0.0011411742898614875
141 8.181711805607065e-05 -2.920854532588793e-08 0.0 -0.00011572013050951599
142 8.734760167420405e-05 2.269953223676697e-06 2.3019162968174103e-06 -0.0003424648716081589
143 1.527794335494457e-05 -1.663440897005375e-08 0.0 -1.7264992726855272e-05
144 5.796639247040671e-05 -7.272979681639856e-08 0.0 -7.354250313206597e-05
145 0.0 -2.994289101583038e-08 0.0 -4.563738096975646e-06
146 7.055750950854187e-07 -3.567767284037848e-08 0.0 -2.0063700246600357e-06
147 0.0010808965089977767 2.0669143206563864e-05 2.0770618046914678e-05 -0.006087402756424202
148 1.9711750316160062e-05 -1.3980338471088205e-07 0.0 -7.337110778311818e-05
149 7.424710328041059e-05 2.53225432816402e-07 2.6248984850974193e-07 -0.0006356832434823316
150 0.00263435581877073 8.205380907191483e-06 8.22151748886956e-06 -0.007181950262206645
151 0.00022242150410423426 -6.39204671315681e-08 0.0 -0.0004981887015416912
152 0.0 -6.357936708839204e-08 0.0 -1.8862812787413894e-06
153 3.268710867473056e-05 -2.449737430347109e-08 0.0 -6.063436959216162e-05
154 0.009451909080944544 1.966689942219796e-05 1.97095096647823e-05 -0.03219353470614229
155 6.541494287667319e-06 -5.462858876522335e-08 0.0 -8.82711132280398e-05
156 0.00253396892696668 3.840642099261875e-05 3.8515246508963666e-05 -0.014774718548734522
157 0.0 -4.532415230564142e-08 0.0 -2.92092008029746e-05
158 2.2085509412874543e-07 -3.08987768206934e-08 0.0 -9.75004450622422e-06
159 0.00011480201549383235 3.756646174812167e-07 4.180168548598151e-07 -0.0001336565270249776
160 1.672315720054572e-05 -1.6938963797420107e-06 0.0 -0.0010379514498308714
161 0.0011251206549306022 -2.5868340313209135e-06 0.0 -0.002538722022957752
162 0.00035506193417042005 -9.064946832543284e-06 0.0 -0.0007096878743806925
163 3.78266038702558e-07 -1.8007190301480742e-08 0.0 -1.424049590200197e-06
164 3.511671278612089e-05 5.777505011979496e-07 6.161758051210532e-07 -0.00010541292637506697
165 0.00025957673653163567 1.605764694161951e-05 1.6100416289239854e-05 -0.0076519730841994715
166 1.1167871383396507e-05 1.0350268244241172e-06 1.039264181289896e-06 -7.193405231709213e-05
167 0.0017481420865096946 -2.0710096377036732e-05 0.0 -0.007253450894121815
168 0.00014197412535991267 -8.696444549845164e-08 0.0 -0.0010773981151396773
169 3.4021258315022765e-05 -3.53847427448338e-08 0.0 -0.0006266381459140309
170 2.8392194329893996e-05 1.3286735397674554e-08 6.086168537113718e-08 -0.000358627790408686
171 0.0010868335699707327 2.729001743252712e-06 2.7480101396976835e-06 -0.002735151672616609
172 6.365319887230241e-07 5.484641193675673e-07 5.954991705330232e-07 -0.0006075455764311607
173 3.655137867052496e-06 -6.975609433395452e-08 0.0 -7.037816038033906e-05
174 8.628452056920867e-06 -5.3551028182901965e-08 0.0 -3.978181890442172e-05
175 0.0015705636940754036 9.094202427041738e-05 9.100762910024644e-05 -0.02268025821730798
176 0.0008844197404750519 2.7178039121047645e-05 2.7268085550594817e-05 -0.009986672180762272
177 1.37037388174045e-05 -3.8358247139908853e-08 0.0 -7.624015693533386e-05
178 0.0006793244764139467 2.8034402070392303e-05 2.813969821127693e-05 -0.019846530487898424
179 0.00014444828456304 5.3418030259017035e-06 5.427112871247302e-06 -0.001338034522007024
180 0.0020878946572398076 4.723295658506932e-05 4.749778909999419e-05 -0.025054355299412273
181 0.00010061781666631154 5.648392626389758e-07 6.43728807926512e-07 -0.00014003503511345324
182 2.342130799203295e-06 -2.5923830310279478e-08 0.0 -7.328984095856096e-05
183 0.00014166343536612075 -7.75022940574955e-08 0.0 -0.0006300260471737042
184 3.153892429781321e-05 1.235156592425046e-07 1.5521472342594402e-07 -0.00010740091593765678
185 6.854678968020735e-06 -2.1719233567456947e-08 3.704121057470679e-08 -2.0994989507822667e-05
186 0.00010997175373576352 -1.046470138114518e-06 0.0 -0.0008115877622303304
187 1.4511808572703188e-06 -2.6107861388633205e-08 0.0 -2.7094857372239253e-06
188 7.26353240447248e-08 -4.444154743846575e-08 0.0 -5.019645699975178e-05
189 1.567823619712575e-05 1.2608089147714274e-06 1.2962268532354382e-06 -0.00014788773257580208
190 0.00010215112457668304 2.747977086832226e-06 2.772818093087258e-06 -0.001401462785210084
191 0.0002730683774206139 1.4598370402399505e-06 1.5435419785057034e-06 -0.001010762782800931
192 1.9081133084447328e-05 -1.9632400370747736e-05 0.0 -0.0008757675342921216
193 9.33174606119547e-06 -3.848759959823242e-08 0.0 -1.5546656372921906e-05
194 0.0022588727477766664 -1.947657331860357e-06 0.0 -0.004892511551339708
195 0.00019158589115762618 6.016240822173582e-06 6.0750939287665916e-06 -0.0032914485597298117
196 -2.89898011916344e-07 2.587179093383645e-07 3.123232092506296e-07 -3.040960772826703e-05
197 0.0012902998789346767 2.8405865173592934e-05 2.8461331919303265e-05 -0.017256306016582283
198 5.200583348450617e-06 2.1040689209072573e-05 2.1070047056916293e-05 -0.009171762119842554
199 0.0 -7.131496836663455e-08 0.0 -1.320824966462254e-05
200 3.501112335303237e-05 -2.964941483636868e-06 0.0 -0.0007065379570738527
201 8.365695427442824e-07 -3.504370375546732e-08 0.0 -0.00016234228048567028
202 0.00013743606470729294 -6.106711882556456e-08 0.0 -0.0004889949935641913
203 5.7015787789833905e-09 -2.8449634480046462e-08 0.0 -0.00023372912512520426
204 3.42732903979556e-05 -7.4563803298725e-08 0.0 -5.09707190348216e-05
205 0.00011185799254280726 -7.734100709787749e-07 0.0 -0.0003340686167329247
206 6.715817503465224e-05 2.40644321577554e-06 2.4429991746277623e-06 -0.0002167848254755405
207 0.0013848182638886077 1.4927182094993247e-08 7.05959600324265e-08 -0.0039013678125243037
208 0.00010515667056766869 2.419270684750471e-07 2.713189233671375e-07 -0.00016097198025578972
209 0.00015578598394952762 3.386545847248665e-07 3.715435953500351e-07 -0.0005991549705717354
210 0.00028809460361672466 3.6507995152229144e-07 3.982935385948849e-07 -0.0013917743395526995
211 0.000585150144092618 -1.5830134058449443e-05 0.0 -0.0025173784286466475
212 -6.336865688880513e-07 5.926001341319482e-07 6.111917915470246e-07 -3.844297536931382e-05
213 0.0006112208870771149 4.12294338031729e-06 4.152049245408204e-06 -0.0031134217149444495
214 2.4965003663345725e-06 -2.832732795283576e-08 0.0 -2.200092220812442e-05
215 0.0 -2.621725854082507e-05 0.0 -0.0003864962279688791
216 2.3494025444502342e-05 1.2505914140939706e-07 1.539594629202702e-07 -0.00021606203231668472
217 0.0003133988436141642 1.4660649591172843e-07 1.623546240201476e-07 -0.0005834693160799476
218 0.0 -2.95058863442315e-08 0.0 -0.0006505089201561383
219 3.152415672127897e-05 -4.2665867018955653e-07 0.0 -0.00041286081164262304
220 0.0 -2.6707313509604508e-08 0.0 -0.0009809723162778068
221 7.08009215393278e-05 1.636789537113703e-06 1.6803663320617964e-06 -0.0002484462155162176
222 0.008487694179520406 1.7861290441893718e-05 1.7935189684544287e-05 -0.019553219329406617
223 4.150063050465964e-06 -1.751983274211541e-08 0.0 -5.3001575483822925e-06
224 3.672685041458863e-06 -4.329736126427357e-08 0.0 -0.00048618207729443056
225 0.0 -2.062701356345554e-08 0.0 -1.0370666204015345e-06
226 5.835751775944056e-05 -2.9832939249822485e-08 0.0 -0.00022834706927707827
227 1.0977827862123269e-05 -2.2934166677519505e-08 0.0 -1.4788193369238002e-05
228 3.6063989928763226e-05 1.2659319372710287e-06 1.2946461683054859e-06 -0.00015663232052128418
229 1.9278617161755905e-05 8.540958803151914e-07 9.063604298484643e-07 -0.0009892210172790675
230 0.0 -2.2644304995878863e-08 0.0 -0.0002014235685857973
231 5.250797997574316e-08 -3.151424069164181e-08 0.0 -1.2741403357865262e-05
232 0.00010173710604341945 4.7051257688970633e-07 5.11311679542983e-07 -0.00039312222231976024
233 1.967854681880082e-05 4.450374720900603e-07 4.937442660120578e-07 -3.369648759275019e-05
234 6.250864085453629e-05 -6.628217583728438e-08 0.0 -0.00022946128323454143
235 0.0006146267021555519 1.158130381279359e-05 1.1614212429906633e-05 -0.01286466018306211
236 0.0 -7.995673660643986e-08 0.0 -1.195862855769749e-07
237 1.5952236770279665e-05 1.8044964906222677e-06 1.8320706079454942e-06 -0.0008872773359793377
238 5.6295903306483475e-06 1.4697399161882514e-07 1.68689419183677e-07 -1.0979818847754513e-05
239 1.4623042197791985e-05 -3.977144212401196e-08 0.0 -7.375558272433602e-05
240 4.0763404943247854e-06 -5.184448777337432e-08 0.0 -6.858390502842513e-06
241 8.837421380666003e-05 3.873096278535703e-07 4.1198720922196934e-07 -0.000202971753619394
242 4.170679404878031e-05 -5.182093479501326e-08 0.0 -8.035164439686518e-05
243 5.124428802802687e-05 -1.0852798384530359e-07 0.0 -0.0010017139848949356
244 9.087261346864674e-05 2.940938075655236e-07 3.7572378090776175e-07 -0.0002926348918514943
245 1.8693113005031296e-05 -6.976787585459207e-08 0.0 -3.268981641314653e-05
246 0.00012360056104578375 8.863674377551672e-07 9.136776047614952e-07 -0.00019568569487493406
247 1.6066350872097346e-08 -1.0567567538155749e-07 0.0 -1.5070827235033786e-06
248 1.906417548346289e-05 -3.844635324218391e-08 0.0 -4.833242391281414e-05
249 2.3637533957047378e-05 -1.18007485570414e-06 0.0 -0.00012626541339616298
250 -1.010747005076901e-06 9.92678466211496e-07 1.0489428416011462e-06 -1.4219402138209445e-05
251 1.0735439078258992e-05 -1.7027500945712183e-06 0.0 -0.0005169703011801813
252 0.00010482901639144687 -7.726134553767867e-08 0.0 -0.00021311804128051318
253 0.0 -1.3839017687453797e-08 0.0 1.3178960418629149e-08
254 0.0 -4.690499215268852e-08 0.0 -7.4008741119443566e-06
255 1.4208310441236882e-05 -5.853393201930325e-08 0.0 -2.0793692511903144e-05
256 1.1966293401151655e-05 -1.8230469025874718e-08 0.0 -4.2316559045248495e-05
257 5.328311620449904e-05 1.7686248691625717e-07 2.0258725894018934e-07 -0.00025288686250210567
258 4.3714692773397495e-05 -3.4215387153310045e-08 0.0 -6.705977271100083e-05
259 1.9370531992300363e-05 1.3802200813615995e-06 1.383541524546325e-06 -0.0012253141251000652
260 8.63695651307009e-05 -4.947000915704082e-08 0.0 -0.00014246213242792203
261 4.5241152148090794e-05 1.7371350575948012e-06 1.7922193626132782e-06 -0.0011489131244774627
262 0.0 -1.23319715041861e-08 0.0 -3.580496503820794e-06
263 9.7584205892981e-08 -9.572102823048045e-09 6.655084608582235e-08 -1.0212906781122523e-06
264 3.1509025187311315e-07 1.9232334761754878e-07 2.551335241578797e-07 -4.997722438686227e-05
265 9.567536953889052e-07 -7.845524400265972e-08 0.0 -0.00033824042888744126
266 0.00010168925277499307 2.1644785009751998e-06 2.1860772832474513e-06 -0.0011004279793166457
267 0.0003514740976567227 7.206030096579978e-08 1.1383734913361641e-07 -0.0008970550515175388
268 4.789046164654237e-05 -8.560402737362027e-09 2.251879397850102e-08 -5.1428196704974964e-05
269 2.9346519184586246e-05 5.415387454289723e-07 5.999003371033726e-07 -9.501792393400025e-05
270 7.3609310480562355e-06 7.2372771360920685e-09 9.451366772160116e-08 -5.3935118088522215e-05
271 6.955491759560919e-06 -3.787983808946956e-08 2.5461941396444365e-09 -0.000657468953451204
272 4.3336558947881625e-05 -1.1185284263233106e-05 0.0 -0.00039080429219181395
273 0.00010841958785085448 4.591706210115313e-07 4.737704000118718e-07 -0.0004089475636943834
274 0.00025581740455779144 -1.1254089688335573e-07 0.0 -0.0006239943601108776
275 3.249359901555881e-05 -3.926893756575709e-08 0.0 -4.553194185201589e-05
276 2.677172569969129e-05 -3.982386045779142e-08 0.0 -5.9171622258320507e-05
277 2.6210269027946223e-07 2.371728917882794e-07 2.630975155625947e-07 -0.0003624752724284121
278 2.7478986608408303e-07 -2.898101839531259e-07 0.0 -4.690973160060186e-05
279 0.0001317954791293576 2.786719742133904e-06 2.8001293688409033e-06 -0.0006427571324842027
280 1.6539569121595322e-05 2.147402370665302e-07 2.861097574846259e-07 -5.6337452506710975e-05
281 0.00019515290211986265 -2.965451360778e-06 0.0 -0.0004839250044027606
282 5.687625853599836e-06 -5.905124284303828e-08 0.0 -0.0004974941902284178
283 1.8444130727790845e-07 -6.04109982749873e-08 0.0 -1.6123497207118191e-06
284 0.0005808915412172187 5.40279976970863e-06 5.445873601303899e-06 -0.013024975439836562
285 2.0057044220268697e-05 -9.709592815182466e-08 0.0 -0.00013533542371037917
286 1.1348225734396237e-05 9.93030294226243e-07 1.0109185949681767e-06 -0.00012999233566695864
287 5.666864127285343e-05 -5.3481119305956145e-08 0.0 -0.0001800214884358068
288 8.37771579235418e-05 -2.4759736339370836e-07 0.0 -0.00020424343749901304
289 9.749987676336614e-05 2.0696353946025978e-07 2.3723236985051174e-07 -0.0007683070301699824
290 0.0 -1.427653209713775e-08 0.0 -8.00237467364778e-05
291 0.0011577297243629513 2.3403341070792234e-05 2.3417973155858383e-05 -0.018497317104216093
292 0.0008142861266894456 1.4651589021984446e-05 1.4664641073419671e-05 -0.002724397773080686
293 1.146098861007789e-05 -5.040771646942516e-07 0.0 -0.00046998974082657416
294 0.001581379411933449 1.9486399230255608e-05 1.9522727380450258e-05 -0.00811652001528549
295 1.6405634270127024e-05 1.5381016286737225e-07 2.3213039658629038e-07 -4.628885213001381e-05
296 0.0 -2.889073809678698e-08 0.0 -3.837684849128213e-05
297 8.318222410382177e-05 -2.4485293468213144e-07 0.0 -0.00010054086887736262
298 0.000191614192264867 3.5858231326982466e-06 3.622552846471727e-06 -0.0013119569981343464
299 9.425253659097648e-05 5.038556370812446e-06 5.124196407809301e-06 -0.003625249826914199
300 1.4961341854888115e-07 -3.485625977759331e-08 0.0 -3.524718224728147e-07
301 1.7669484742488333e-05 1.8994858723528525e-07 2.7893064701879893e-07 -2.8889641562734403e-05
302 7.811620975016996e-07 4.5219260110342975e-07 5.092338813488494e-07 -0.00016508071025140257
303 0.0025806082866017682 8.725928896553478e-05 8.738084883588154e-05 -0.03427018888884222
304 -8.461490654085475e-07 8.209341458172408e-07 8.602034262207353e-07 -0.0006263479188757842
305 1.614169709374786e-05 -6.276959681650492e-08 1.1555757686463816e-08 -0.00015449581726865048
306 5.146455581709784e-05 -2.6048001949569716e-07 0.0 -0.0013686629188251805
307 3.05372386699193e-05 -2.1622601732327815e-08 0.0 -0.0005015083917066337
308 1.361312677999535e-05 1.381536420567639e-07 1.9299731785112073e-07 -4.391381884401996e-05
309 3.8778711630325577e-07 -7.458949726163282e-08 0.0 -2.2729340857751724e-05
310 9.205255474787504e-05 -5.433293855019311e-08 0.0 -0.00018868068410183604
311 2.3668551934163918e-05 1.0495447235001759e-07 1.3355284780392027e-07 -0.001860770653612509
312 4.353937866297683e-05 6.646898202565185e-07 7.58903359751378e-07 -0.0002331524262228729
313 3.7993318874477225e-06 -0.00017867293197106244 0.0 -0.010524367653130962
314 1.1982330240223413e-05 -5.071110316997446e-08 0.0 -2.9925479660106863e-05
315 0.000361826769654726 3.253958545007627e-06 3.2623708290239247e-06 -0.0014581524968693713
316 6.93008000159567e-06 -2.69902222525863e-08 0.0 -0.0002760978068954668
317 0.005044709064336525 0.00013908349317791162 0.0001390994879877181 -0.025301770508491965
318 2.6773067318073976e-05 3.455030416886105e-07 3.7222700124527747e-07 -5.319123844856733e-05
319 1.2945220306357242e-06 -8.470191159440713e-08 0.0 -6.47630405591201e-06
320 3.8601627113233825e-05 -2.5651118356565666e-08 0.0 -0.00010538128508937408
321 0.0 -9.204884708039103e-08 0.0 -0.00024774776600258437
322 5.140779633511228e-07 7.999656190149813e-07 8.348096450668235e-07 -0.0003986373373384463
323 3.300812397416032e-05 -3.6287293747518795e-08 0.0 -0.00026010084935798095
324 0.00013186489574898777 1.3571598137065467e-06 1.3844788978611446e-06 -0.0014225258765247382
325 0.0002606433453736434 2.303320471161918e-06 2.333998767013734e-06 -0.0010980500737099866
326 0.00013462638029221866 1.2143712868563274e-08 2.7360274273730174e-08 -0.000259958474385268
327 1.0311143196277796e-05 -2.4933859834675234e-08 0.0 -0.00016875907473569104
328 0.0007962505918162809 4.32954741140057e-06 4.370871291101944e-06 -0.001994521183812046
329 6.147283190667519e-05 3.01804812868553e-09 7.15247032174321e-08 -0.0004107724006923765
330 8.620898752845566e-06 -1.9931119511111886e-08 0.0 -1.4983684182679141e-05
331 4.8453691477801184e-05 -4.2622417654970476e-08 0.0 -6.655363933489396e-05
332 0.0 -7.415301711121564e-08 0.0 -9.818030984208234e-07
333 3.615406101285085e-06 -4.377275244354939e-08 0.0 -5.511764623210812e-06
334 1.822642829323127e-05 -4.587733357010876e-08 0.0 -5.1998444454824655e-05
335 0.014550339071432446 1.0522165513719706e-05 2.1296545603004258e-05 -0.033788430213929105
336 2.427885431458758e-05 -7.3739134869911e-08 0.0 -3.804417152810562e-05
337 8.758025125199563e-05 -4.107392484834502e-07 0.0 -0.00041251756374872706
338 0.0 -2.5567461252968757e-08 0.0 -4.216129335182133e-05
339 0.0 -6.255497015793688e-08 0.0 -3.953200085891765e-06
340 8.891294887722551e-06 -5.771442172706554e-06 0.0 -5.023011095008317e-05
341 -1.2605577413577623e-07 -5.0904423035081844e-08 1.812283362311387e-08 -1.111087451981566e-05
342 0.002249956770227741 2.2977283825167776e-05 2.311428571989422e-05 -0.013941408514472592
343 0.0 -1.0245444387953391e-08 0.0 -1.0955520389924504e-05
344 -2.2642365468824276e-07 1.8274674168220796e-07 2.3033229804318364e-07 -1.065714896750572e-05
345 2.1745133844070473e-05 -1.2237840892135449e-08 0.0 -0.0004332123568359937
346 0.00026678309961720135 3.100040418127308e-07 3.469253116201857e-07 -0.000996164438720372
347 6.761286452152001e-05 2.801263136261887e-07 2.9653632045050556e-07 -7.585149772923157e-05
348 7.546546860162477e-05 4.906609646355801e-07 5.282196460622626e-07 -0.00013866584118753526
349 1.0426942416516907e-05 -9.14723028908309e-09 0.0 -7.716936543414993e-05
350 5.995712711772587e-05 -1.1729677712229904e-06 0.0 -0.0033918378832122425
351 9.937555053719061e-06 -8.738175851001834e-09 0.0 -0.0014093365608389803
352 0.00012482944686054864 -2.921541736138067e-08 0.0 -0.000634944427712422
353 0.0 -6.968950863562792e-08 0.0 -6.949499871530471e-08
354 3.565958960993212e-05 9.346486956401338e-08 1.4777273629588712e-07 -9.737046566794902e-05
355 0.0016823179951523954 -1.2107097157897963e-05 0.0 -0.005703880900694455
356 3.5899113773712825e-05 -6.643142788404117e-08 0.0 -4.9973360217884415e-05
357 0.00046380659004677423 -1.5571318201140035e-05 0.0 -0.0017959196005543486
358 0.0 -3.0775496266633937e-08 0.0 -1.1019409967852117e-05
359 0.0008226656369948893 9.539658580280837e-06 9.560175878788567e-06 -0.002138678255906934
360 2.408177958096035e-06 1.4258536863579266e-07 2.2371108192472105e-07 -6.129644754348986e-06
361 0.0005172250244994069 8.400347787197466e-06 8.431678197129248e-06 -0.0023849267843498996
362 1.3513171000579301e-05 -6.48757573977303e-08 0.0 -2.7465502656556957e-05
363 1.8494274793550303e-06 1.2774006001060878e-07 1.9613985481430323e-07 -1.087653434756104e-05
364 0.00016093664691876203 -1.399622741858099e-08 0.0 -0.0005906841563590682
365 4.062732535169231e-06 6.437767154487267e-07 6.938424308151718e-07 -1.066468997685914e-05
366 0.0 -2.1978637596530015e-08 0.0 -0.000675287466300613
367 0.0001123828799755647 5.494080809265514e-08 8.71467837606707e-08 -0.0008581358482847828
368 0.00044593519843794983 1.8194974001715242e-06 1.8949369759019286e-06 -0.005417102477966474
369 0.0010329193383573562 1.4041570466336722e-05 1.4080046084562897e-05 -0.004699875955768762
370 0.00010615431133363011 1.1926543681752173e-06 1.199298921240096e-06 -0.0009384302645718426
371 3.464224220368797e-05 -5.315636706566037e-07 0.0 -5.152754893996596e-05
372 2.1842057568817116e-06 -6.137481985200692e-08 0.0 -6.144626793540655e-05
373 0.00011420712960427914 -6.914361643396689e-08 0.0 -0.0004504725494503661
374 9.514834246053018e-05 1.578778023783329e-06 1.624017376011637e-06 -0.005903997778879191
375 0.0 -2.8813450541525024e-08 0.0 -2.493158587461852e-07
376 4.094370176196179e-07 5.048616097090564e-07 5.664052771614612e-07 -0.00014219588567914191
377 8.145445239261965e-05 3.7421017296437984e-07 4.244558757774433e-07 -0.00017740798215886054
378 -3.1029483841312627e-09 -2.2485009094864658e-08 4.839265324834557e-09 -2.886249142536562e-05
379 0.0012322640840356398 4.2015618373580053e-05 4.205134439469113e-05 -0.007807902594785278
380 0.00019245604616870723 -4.137213716678013e-08 0.0 -0.0007380650707183524
381 2.3847417789739887e-06 -4.281692816152181e-08 0.0 -3.956769255962587e-06
382 7.577585163370164e-05 -1.4564736310887158e-08 0.0 -0.00127179299778374
383 2.978402048210016e-05 -3.525199788881935e-08 0.0 -7.845516528137388e-05
384 1.2161586912094562e-05 -2.3276110560016897e-08 0.0 -2.7178949002160482e-05
385 0.0 8.427459896338113e-07 8.946406517664277e-07 -1.6885193833442906e-05
386 1.1223316630298895e-05 -3.636111770097955e-08 0.0 -7.21140824134416e-05
387 9.517499181792646e-06 5.66175483471379e-06 5.7136523811223945e-06 -0.0010792637681009678
388 3.3918342835951654e-05 8.739466612483907e-07 9.14046158699772e-07 -4.002947925127844e-05
389 0.00011553335529177551 -1.3531834557392597e-08 0.0 -0.000960720345823458
390 9.257487753496938e-05 4.923846921763833e-07 5.716126285817535e-07 -0.00048345561635611397
391 5.978838832979331e-05 2.2069626579853752e-07 2.521844620928548e-07 -0.0006971987525894688
392 4.8789844663194894e-08 1.2319155281907777e-06 1.269895026987343e-06 -0.0004140081532465602
393 0.0 -7.3841470668058184e-09 0.0 -0.00014653373950621008
394 0.0005653040110311977 -4.557680380562305e-09 6.192904935755804e-08 -0.0008590055977192795
395 -3.2837183613001076e-06 3.2382729985203e-06 3.307995667162786e-06 -4.954725388718953e-05
396 2.0728791301598298e-05 7.374201882668542e-07 7.728126393478614e-07 -0.00013762229237830836
397 8.613737583651688e-05 9.648756156820657e-07 1.0398922113273763e-06 -0.00010293691770748735
398 6.001355333946451e-05 9.57543486882666e-07 9.869682957598376e-07 -8.725963196074107e-05
399 9.53650240141993e-06 -2.3993561437153643e-08 0.0 -1.7144568800379054e-05
400 0.0002127106491303459 4.392426683401049e-06 4.460081110473774e-06 -0.00171469239310102
401 0.00038267749463155283 1.9789463500698417e-07 2.1660670348360757e-07 -0.0015633159731692613
402 0.00025290468105492673 1.0976949345331295e-06 1.1635950536636672e-06 -0.0011748086608474313
403 3.5717835901235163e-06 -3.487152972782813e-08 0.0 -4.9736660601087815e-06
404 6.685837852583518e-06 -1.2471250638483936e-07 0.0 -0.0005709570197319614
405 0.0 -1.853825284166971e-08 0.0 -1.8307245547148328e-05
406 3.140632659326273e-05 -2.5297171720676387e-08 0.0 -0.00021706549953637495
407 1.2838661183059083e-05 -3.172048218687794e-08 4.594975732265076e-09 -1.7929873852844547e-05
408 -1.3865607642669746e-07 1.0652369843871558e-07 1.395189390160194e-07 -2.873993016754223e-05
409 -6.572106202795084e-07 6.295485349642332e-07 6.53465265486276e-07 -0.00011920059926049699
410 9.395532858099808e-06 -1.598551975685869e-08 0.0 -1.5905460060022716e-05
411 0.0007079173117757247 -4.020964393204975e-06 0.0 -0.00608179863034989
412 0.0003584081663709182 6.18881851853232e-08 1.2897753236973007e-07 -0.0004617305464363602
413 0.0 -4.9559951399063065e-08 0.0 -8.57093252155162e-05
414 1.2938729254013178e-07 -3.649937854364148e-08 0.0 -0.0002526271515944503
415 8.208445638790268e-05 3.8610107655674426e-07 4.32802291151454e-07 -0.0003508817090698346
416 0.00027140825424124313 1.0642120979342156e-06 1.0857731329966226e-06 -0.0003577360642392359
417 5.9849865266015144e-06 -2.7203626945266485e-08 0.0 -9.68479294269982e-06
418 4.1833956759569266e-05 -4.771059324449201e-08 0.0 -9.7584156267011e-05
419 5.825949189747432e-05 -9.224259307489928e-08 0.0 -0.00013976704121150725
420 1.8298778484903853e-05 -3.8704606916055255e-08 0.0 -3.011880945703318e-05
421 3.6691038458881524e-05 5.176297893709448e-07 5.421071284794502e-07 -6.353827403446951e-05
422 0.0012601034414267982 6.982095441501052e-06 7.106443673798868e-06 -0.030096136914174346
423 5.226368174973857e-05 1.7262642465466988e-06 1.7956102415557116e-06 -0.00010951058130064634
424 9.939191720962205e-05 -3.75088515643324e-08 1.4400477686715187e-08 -0.0001582795258436864
425 7.99735094584271e-06 -1.6283266392901519e-06 0.0 -0.0002421818082717866
426 0.0003052214024435885 -4.666809372130473e-07 0.0 -0.0006676036660305147
427 0.0 -5.205907851644435e-08 0.0 -0.0001280889742634239
428 4.151762396135332e-05 8.238694475657575e-07 8.747996458820543e-07 -5.477775820558208e-05
429 0.00013303734261099819 -1.3280142666810286e-07 0.0 -0.0002609776908544168
430 5.6126789526586346e-06 -2.907281659652542e-08 0.0 -7.508723670177639e-06
431 1.7292338775317067e-05 -1.715903994077301e-08 0.0 -0.00016263709920619944
432 1.0481061884615281e-05 -2.3829128585162e-08 0.0 -2.04705645435615e-05
433 0.0 -3.4924345131788145e-08 0.0 -5.264567265042606e-06
434 5.102467867931803e-05 -4.065257762776546e-08 2.3937024630884055e-08 -0.00019277188325537704
435 0.0027427249774686874 -5.888825333521044e-07 0.0 -0.009834250548847383
436 3.097645546914379e-05 -2.358314364864049e-08 0.0 -3.9864609029553267e-05
437 8.329934699426265e-06 5.333009293439876e-08 7.30882485856961e-08 -3.544639349741251e-05
438 -8.886638317921573e-07 8.81737754274874e-07 9.358993951031833e-07 -0.00014208191622525263
439 0.0001784553008555823 -2.1689561338156596e-08 0.0 -0.0007544026573765812
440 0.00015005656676439928 -6.575824788965408e-08 0.0 -0.00017996641275377348
441 0.0022203648512321757 1.170968729597181e-05 1.1768700425296864e-05 -0.013571851823065152
442 3.975429014300936e-05 -1.2139080429632125e-06 0.0 -0.0006149609882517477
443 0.0003080397740491958 4.823629270101458e-06 4.853312911510914e-06 -0.0019260855644385542
444 0.0003532045320230274 4.464896904088789e-06 4.496869682032653e-06 -0.011950765701869122
445 0.0 -5.1533394397271226e-08 0.0 -6.810937168561177e-05
446 3.655825197946194e-06 -3.4103642074624976e-08 0.0 -7.141301700024126e-06
447 0.0001815949246432092 1.2357963213572003e-06 1.27100674120759e-06 -0.000988585004545437
448 0.0004130114577038945 3.6005984166282952e-06 3.6471019064106248e-06 -0.0007175070322035822
449 0.00010460822122677232 4.022076289101999e-08 1.4083910414687886e-07 -0.0007815368998478011
450 8.660053038241555e-05 4.8449094678708554e-06 4.888773423743112e-06 -0.0001437871454354994
451 6.1786351152396096e-06 -6.320380013379468e-08 0.0 -1.1600511442960639e-05
452 2.5207612683432815e-06 6.88600260982837e-08 9.492846508082214e-08 -4.0972593893479764e-05
453 0.0 -6.603445703461976e-08 0.0 -6.020706720804409e-06
454 4.979437759821499e-05 -0.0001245092208321172 0.0 -0.0024215220127015735
455 0.0007166391803552956 2.0369479335694517e-05 2.0406415198269152e-05 -0.005210847356400828
456 0.0 -3.555138031034223e-08 0.0 -3.952288586293526e-08
457 0.0 -4.5529513971465096e-08 0.0 -8.04689573935429e-05
458 0.0 -3.7856346070484076e-08 0.0 -9.840838289000824e-07
459 0.00011969738306524748 9.72457700652244e-08 1.2616616337150603e-07 -0.00014527036464117096
460 3.812740836919425e-05 1.608738156185863e-06 1.6655110319599995e-06 -4.845002027496499e-05
461 3.2002232377666856e-05 -4.970396252359458e-08 3.486426245684175e-08 -0.00024781603977957415
462 6.750742012640184e-05 -6.86924778094556e-08 0.0 -0.00013341243919040222
463 0.0002204735711833575 -3.461442030794088e-07 0.0 -0.0011308273779058547
464 8.425258398132916e-06 -1.0988394669869672e-08 0.0 -1.2552768556541743e-05
465 1.1206961992937066e-06 -3.2658165654534006e-08 0.0 -2.434121707682352e-05
466 0.0006606357579604992 1.8109501270212932e-05 1.8151766028104768e-05 -0.001932880749519587
467 -1.0942860913720417e-07 2.7449204837435345e-07 3.3888832850050357e-07 -1.1137236875666473e-06
468 1.792158306111952e-07 -5.393274959595261e-08 0.0 -5.114022428148062e-06
469 4.7937926982228186e-05 6.637792674271041e-06 6.657901993296434e-06 -0.00011422691972347529
470 0.0 -2.8858930184146384e-08 0.0 -5.1350575267892595e-05
471 7.190991304170766e-06 -1.2720861920854486e-08 0.0 -8.099269782712182e-05
472 0.00022550571157922076 -5.308349699666289e-06 0.0 -0.001234107681455837
473 7.280856228803921e-07 -3.0204074872274e-08 0.0 -2.4600661797074988e-05
474 -5.129777152198048e-07 4.473554002592346e-07 4.630551850073059e-07 -9.83613888562928e-06
475 0.002683913839066605 6.855075531385889e-06 6.872599408080243e-06 -0.005844682396721595
476 0.00016976449200213688 2.3024286279919653e-07 2.349784820538975e-07 -0.0004971445547658879
477 0.0 -6.682358483055132e-08 0.0 -1.5865347540953642e-05
478 8.224273418690252e-05 5.9033308921929055e-06 5.973403123905505e-06 -0.0009860406333166089
479 3.5110546935021884e-05 -1.2354663070877079e-06 0.0 -0.003992059936010164
480 0.002339053877122129 6.048125843854252e-05 6.053793465894686e-05 -0.022422043212119474
481 0.001154978538508059 -1.4051096654012218e-06 0.0 -0.00417796463046505
482 2.3613638224282254e-05 4.6458089897991484e-06 4.664390892935568e-06 -0.0006639420290162211
483 6.621695004710849e-06 -2.577942549207655e-07 0.0 -5.881962522852693e-05
484 6.45335699119942e-06 6.759113670125674e-07 7.425536947996188e-07 -3.7792121315223526e-05
485 0.0006209485184508596 7.080855990902529e-06 7.124520420667777e-06 -0.0012555487574024175
486 0.0014529052524488396 5.8692196145423634e-05 5.8750108779777495e-05 -0.013350617187530018
487 3.4162061840251577e-06 -4.1448756595355296e-08 0.0 -6.719347372747837e-06
488 0.0001541487870175669 -3.2274099708365367e-07 0.0 -0.00022953654539720095
489 0.0 -3.3834877736149335e-08 0.0 -8.393579842139783e-07
490 8.365286697126646e-05 -7.693931311497778e-08 0.0 -0.00012803478980693412
491 3.00634569036604e-06 1.6611272495966256e-06 1.6934195483465702e-06 -1.5247641160661156e-05
492 -7.09848556117729e-07 6.619643781194612e-07 6.878849808900859e-07 -3.506412808488581e-06
493 0.0004846841533187093 2.446069337493778e-05 2.453395950325829e-05 -0.010951116997246126
494 8.178007865713467e-08 -1.078881386608289e-06 0.0 -0.00025371285196105673
495 0.00011499204695196858 5.841146330130386e-06 5.900795217942095e-06 -0.001672368702132866
496 1.3092433819607762e-05 5.301051289478614e-07 5.482527938783415e-07 -2.106012533480638e-05
497 0.00012150225834471531 -5.185076398483133e-08 0.0 -0.0002123325139257554
498 0.0 -1.2624454224412565e-08 0.0 -4.6750468577990995e-07
499 2.5599105334161054e-05 -3.112701862581502e-08 0.0 -3.410660694692241e-05
500 1.9556061285904737e-05 1.443460402963427e-09 4.8298684178515496e-08 -9.331210432185976e-05
501 0.00042544692871625245 4.16720757500798e-06 4.236468226796438e-06 -0.0012466598122853807
502 0.0001908131859983675 3.655658975404495e-06 3.7019671282707486e-06 -0.0018680491459456567
503 -4.328718895491371e-07 4.214410962840795e-07 4.380893712618676e-07 -1.2428015264240267e-05
504 0.0001853353912843825 4.2333368114847066e-06 4.247939905175149e-06 -0.00611056508315108
505 3.688299240973362e-05 2.9339955943101124e-07 3.1723102742085775e-07 -0.0005435227647959435
506 7.207560004292014e-05 3.112143079651473e-06 3.166682658324539e-06 -0.0035961503254867896
507 1.0795194713658467e-06 -4.709217504058477e-08 0.0 -1.4809136569382715e-05
508 3.8314560795094484e-05 3.0025166308415103e-07 3.7382548736096684e-07 -0.0004686532797313455
509 0.0 -8.661722415139947e-08 0.0 -9.327970863076923e-05
510 0.00014305503379213893 2.4037338926779305e-07 3.12717575483679e-07 -0.0003254786902631334
511 9.65734464051788e-05 -6.306735081569592e-08 0.0 -0.0001341175631452771
512 2.6575437043483254e-05 5.251435352899084e-07 5.680731322136624e-07 -0.00207183653106219
513 0.0007879214337261905 7.08234508920119e-06 7.107252539064e-06 -0.002686379082047962
514 1.988821169238966e-05 1.2158090664427966e-06 1.2414956638695648e-06 -0.0001609091570812596
515 3.987227301213703e-05 -3.5787473530403055e-08 0.0 -0.00035175430489963735
516 0.0 -5.9036180033748484e-08 0.0 -9.585459653354503e-05
517 0.0003490654432265736 1.5930459478027964e-06 1.5981900794896989e-06 -0.0018951624205760687
518 4.527377526655492e-06 7.783000675399328e-08 1.0941963244097321e-07 -0.0005385134612559125
519 0.00027497531849401925 2.9135210916371294e-07 3.548801534825031e-07 -0.0013471529797470959
520 0.0001946097590932775 -9.762823536868439e-08 0.0 -0.00022626878186998332
521 4.5900552031836995e-05 -5.3789446349730013e-08 0.0 -7.870086089835772e-05
522 0.00014259208018254635 1.1065969462618896e-05 1.1120063788049375e-05 -0.0016927733985290256
523 7.546762582208823e-05 2.742521599562067e-06 2.7603024662162788e-06 -0.0002115059692826413
524 0.0006549271153492163 1.1994138130114315e-06 1.2202813439932602e-06 -0.0014231460767365602
525 0.0002979062535095374 3.295773906996811e-06 3.333709488945679e-06 -0.0015229043523375218
526 8.678446519703293e-06 6.344753873317212e-07 6.513041840966981e-07 -2.222779037527932e-05
527 0.0 -4.871958421540958e-07 0.0 -2.267607889128013e-05
528 2.7557796032336504e-05 -7.048881774129358e-08 0.0 -3.108660188519321e-05
529 3.98302858924727e-05 -5.332281906278956e-08 0.0 -5.0318073108206055e-05
530 0.0 -2.1047042598988305e-08 0.0 -1.7491330833243083e-06
531 0.0 -2.750584694906355e-10 3.093985942383311e-08 -9.880977292425026e-06
532 3.271528827791673e-06 3.15658013502057e-07 3.3317492776426157e-07 -6.552004080065659e-06
533 1.532738060979139e-06 -3.336729578908406e-08 0.0 -2.7678241382928404e-05
534 4.1163087588142345e-05 2.9335209702613906e-06 2.942422005472803e-06 -0.001128552272574352
535 5.62466729357785e-05 -2.031956410452368e-05 0.0 -0.000603323188706398
536 2.667752112175633e-05 1.0637021105689868e-05 1.0681601044788607e-05 -0.00099671410709241
537 0.00025217100939020046 9.227908368699593e-06 9.254708835786498e-06 -0.006746219206653166
538 3.61360651609869e-05 2.9237579118205693e-06 2.9425068860672315e-06 -0.0012156546273561003
539 4.057687369303693e-05 -5.967992964108024e-08 0.0 -8.290448064040526e-05
540 0.0012418854320068243 -4.435066650485334e-05 0.0 -0.029786602637450862
541 6.798034679212327e-06 5.5202318074727e-08 7.716401695758747e-08 -8.805852860874902e-05
542 3.830235983167502e-05 -1.5650869985878776e-05 0.0 -8.651170501698115e-05
543 0.00026337733515216294 4.577809454658216e-06 4.611999632293459e-06 -0.00152186819243461
544 7.599417376363783e-06 -1.560645116263637e-08 0.0 -3.0284666421585013e-05
545 0.00024116040160500427 1.0105916094208358e-05 1.0151320289970671e-05 -0.002979554947906668
546 0.00016394000613060102 -7.451284551689401e-07 0.0 -0.0010447127315988845
547 1.0227160466100716e-05 -1.598739703340471e-08 0.0 -1.716479718084918e-05
548 6.306588454787717e-05 2.0913657331378573e-07 2.7640149391906614e-07 -0.00013167162640843237
549 3.7080379623356937e-06 4.070740924326131e-07 4.807604010362678e-07 -8.100257020246917e-06
550 0.0006126378071854494 -6.604644110755841e-06 0.0 -0.002381718363796274
551 0.004410372199078923 -1.6663321571467465e-05 0.0 -0.015245249934964587
552 5.931329843930047e-05 4.4097752616915724e-07 4.724392886465336e-07 -7.336885035702035e-05
553 2.637713847188387e-05 -4.39018770513654e-08 0.0 -3.366857530696314e-05
554 3.5965170370416666e-05 1.1670973197630856e-06 1.204684872804936e-06 -5.7964911495124146e-05
555 1.1650472668554021e-05 -4.8404000926351165e-08 0.0 -0.00034249718368393914
556 1.2593002230352167e-06 -1.0442065088952287e-06 0.0 -0.0003361871450040801
557 0.00023827921204830327 -1.3328825081084135e-07 0.0 -0.00046329703533269607
558 0.0 -2.1562798180649973e-08 0.0 -2.1970605951805424e-05
559 1.785897167403609e-05 -8.333812249376824e-08 0.0 -2.3956258286341315e-05
560 0.0 -6.165269097351857e-08 0.0 -6.646982498225915e-08
561 0.0 -4.9645339774469915e-08 0.0 -0.00011323365757316055
562 0.00011300797212290131 5.696518445244981e-07 6.233163045998597e-07 -0.00022297249875542768
563 6.91306398743507e-05 2.8314216501089395e-06 2.844173305831168e-06 -0.0014178370453463338
564 0.0003130133288650116 4.4638930138092905e-07 4.5668271095701887e-07 -0.0027538583773460143
565 0.0002761962251919147 1.008545256329387e-06 1.07139681940915e-06 -0.0007046306028105277
566 0.0001428101969340621 3.920208912957385e-08 1.1645631290682287e-07 -0.0006931091930106827
567 0.0 -2.8825075008538995e-08 0.0 -9.4237131393669e-05
568 0.0 -1.8457779826265563e-08 0.0 -5.732943798992781e-06
569 0.00022603915310747888 2.557859147579722e-09 1.2623587400222014e-08 -0.003831385346362108
570 1.2701166290975997e-05 3.3578453927421946e-09 3.220728770090891e-08 -0.0005720333265253445
571 6.417136400608679e-06 1.335072003064196e-07 1.6468821217234357e-07 -1.3562528682791938e-05
572 2.5341778671120977e-06 -3.10831089196488e-08 0.0 -7.463171639589955e-05
573 1.4955890922149079e-06 -5.0017563904460743e-08 0.0 -3.4417061787091197e-06
574 2.4739411013703942e-05 6.483385648996514e-08 8.384423518328649e-08 -3.271155805700647e-05
575 1.9166639686144264e-05 5.545973942625796e-07 5.700458720011604e-07 -8.022277189642549e-05
576 0.0003349853524823584 2.9748691174509567e-07 3.393680183284018e-07 -0.0005131073136884754
577 0.0 -1.1257907401814905e-07 0.0 -2.2455863735358628e-05
578 2.2700365362314035e-05 -1.850981165010205e-08 3.3411270717329314e-09 -3.793245992638047e-05
579 6.167361138044696e-05 3.691616471519993e-07 4.277213243251412e-07 -0.00010172261912707692
580 5.338365349340007e-05 1.6093249277925352e-06 1.6739436062392565e-06 -0.00012983705985049083
581 5.710924801420147e-06 -6.418565824228405e-08 0.0 -7.652747976792402e-06
582 0.00017313807771977472 4.936636867922529e-06 4.993175934181839e-06 -0.0010713943352428032
583 4.957281593795962e-05 3.353161333449414e-08 6.371824651718247e-08 -6.033782386885415e-05
584 9.99871919578775e-05 1.0351821904174626e-06 1.0937473215154596e-06 -0.0011175745568728407
585 6.070230670036187e-07 5.411157175013977e-07 5.765768960712403e-07 -4.28034110227279e-06
586 2.2234815172023298e-05 -3.309637709096418e-08 0.0 -0.00018180216275064868
587 0.0003429497007582426 3.4206610417791133e-06 3.430618875799145e-06 -0.0016240312023986672
588 1.6385590287960384e-05 -4.295162505383362e-08 0.0 -2.3198718369314762e-05
589 2.746930895103491e-07 -6.426942617828542e-08 0.0 -0.0005036745613493149
590 0.00017740187385327662 1.3231832215387582e-06 1.3792587048998706e-06 -0.002610638242442657
591 3.51761472658223e-05 -2.854165982910735e-06 0.0 -0.0006093866273834102
592 4.793547864742219e-05 -4.727639135745465e-07 0.0 -0.0001706567231317024
593 0.0001735939816870198 1.8497545490005335e-06 1.9119829338476465e-06 -0.00047532454631676565
594 0.0 -5.5223607167828245e-08 0.0 -2.8730650355546575e-08
595 9.261722945591469e-05 -4.4803946542518354e-08 0.0 -0.0001508893170857075
596 0.0 -6.356633449559196e-08 0.0 -4.632906690749323e-05
597 1.7204736322186864e-05 -2.976618382224787e-08 0.0 -8.180461809230628e-05
598 0.0 -6.836735736685199e-06 0.0 -0.0017347325328062727
599 0.0 -4.820815227265032e-08 0.0 -5.902917427124191e-08
600 1.7837785229099474e-05 -6.117026174021103e-08 0.0 -0.0003797877210286818
601 0.0 -6.790710573240447e-08 0.0 -0.0001291938724505353
602 2.0563403635002076e-05 -1.6569210597094583e-08 0.0 -0.00039915114354835174
603 2.0465904212284367e-05 -1.8876255167233832e-08 0.0 -3.150471730143192e-05
604 1.0950849626883627e-07 -3.096897976365316e-08 0.0 -2.61277540312228e-07
605 6.311511867113811e-05 -7.57167058703127e-08 0.0 -9.656292045943362e-05
606 0.0 -5.3273365627085414e-08 0.0 -1.4981216259737614e-05
607 9.007212746019156e-06 -2.478291696785418e-08 0.0 -7.797493345520833e-05
608 0.0012628568893852938 8.527420939659358e-06 8.54701535478496e-06 -0.004759726496226399
609 2.366859950648408e-06 -2.860578563151743e-08 0.0 -3.0313871729977827e-06
610 0.0005123920338486431 2.337403370919499e-06 2.3846100057640777e-06 -0.0013439054961372722
611 3.83291900928024e-05 3.2424014990823876e-07 3.5374675860672133e-07 -9.110482722522544e-05
612 0.000428410892889501 2.230282510430181e-06 2.2639385628879603e-06 -0.002193602207215566
613 0.0 -5.058150681072279e-08 0.0 -7.249720103755242e-09
614 1.0547543781732932e-05 3.9880123827947846e-08 6.253465278244219e-08 -1.3135359793170357e-05
615 0.00013923549371284668 -5.890466037839328e-07 0.0 -0.0004085781477505728
616 5.558360864009199e-05 -1.1938167926374595e-07 0.0 -0.0006545264797816585
617 2.3018652314230927e-05 1.2242501223609474e-08 2.5774082151744718e-08 -2.8519663950350173e-05
618 3.1585730600892925e-05 2.85091905894699e-06 2.8879459608149166e-06 -0.00047180215923949085
619 4.104592510122465e-05 1.6349171463120532e-06 1.6905222215495789e-06 -7.761853243473844e-05
620 0.0001353307080784211 2.1246290031964746e-06 2.1988572689835787e-06 -0.00018423287478573213
621 0.00019842495907921562 8.246877520702643e-07 8.49596006592771e-07 -0.0005159966279285012
622 9.066709590657934e-05 -1.4107493444576614e-06 0.0 -0.0011174004677192149
623 0.00036540626367604403 1.064386149876779e-06 1.127251964540884e-06 -0.0025257717405420366
624 3.5314622459881864e-05 1.4349181981531713e-07 1.906594590628339e-07 -0.00011460790763780072
625 3.487304893018536e-06 3.7657783502009984e-06 3.799181331434645e-06 -0.0006015589219795165
626 5.349675047065855e-05 1.0137614251883883e-06 1.044574924578267e-06 -0.0003460997063885481
627 0.0002887601897314496 2.0714348881426155e-06 2.089990218140164e-06 -0.0015692289704300904
628 7.150872267391747e-05 -1.761822933389048e-07 0.0 -0.00047652552840778714
629 0.0002285368167842753 6.675991357528877e-06 6.76045791084658e-06 -0.0020663914841195894
630 0.00015833610796282035 -7.229623453283013e-08 0.0 -0.001519908582705357
631 0.0005594286994160427 2.062036136677033e-06 2.121329585039926e-06 -0.000697059387019283
632 4.294306524805006e-06 -1.9298719786944515e-08 3.859035016193224e-08 -1.0229124299739934e-05
633 0.0 -6.236166267626145e-09 0.0 -0.0001640860056702075
634 0.00013402003677486234 4.297531593347795e-06 4.308027773393787e-06 -0.003301629145445229
635 1.1665460325927608e-05 1.0447101031488748e-06 1.0800378318389357e-06 -4.6952749866057384e-05
636 0.00023693731782817423 1.1271674581687962e-06 1.1596103804816253e-06 -0.0005321860425984334
637 0.00010158263100192477 -2.7352029376560665e-07 0.0 -0.000261417605814442
638 2.8191403363089893e-05 1.209211077304569e-06 1.2290410776555436e-06 -6.693964407370769e-05
639 0.00045632580338210676 -9.123652172245665e-06 0.0 -0.0017030983124062412
640 0.00045958380916326846 3.940522615104858e-06 3.985373427453209e-06 -0.0015201682488883794
641 1.2446782907205587e-05 -2.4301043839106834e-08 0.0 -2.0304956031818558e-05
642 0.0 -1.1547509845143307e-08 0.0 -0.00018906714138496397
643 0.0 -3.013293533855703e-08 0.0 -5.438981300571154e-06
644 0.00013709163703379794 6.209089372044238e-07 6.407909401018731e-07 -0.00017856297500706993
645 0.0 -3.004404450029051e-08 0.0 -5.6636920549247606e-05
646 2.009985730909436e-05 -3.7119378454427907e-08 0.0 -2.7015333284146183e-05
647 0.0 -5.292699913235499e-08 0.0 -2.4331056507426174e-05
648 0.0 -5.460998926069133e-08 0.0 -7.730147147020326e-07
649 0.00019463707364623635 4.929075631261541e-07 5.361990815661022e-07 -0.0008355312752143982
650 0.0008952957137473386 8.64479480416978e-06 8.695574922382458e-06 -0.0033866286613598536
651 4.272356576704312e-05 8.78151955770721e-08 1.2806077561735e-07 -0.0002378781000381511
652 -6.823441308576039e-07 6.543249759309285e-07 6.720775549446268e-07 -2.0645224192570233e-06
653 2.2318966456244595e-05 -2.9602691127848845e-08 0.0 -0.00020971955456636535
654 4.438396223619594e-05 2.0015638308593445e-06 2.0232095756184468e-06 -0.00043740396764565506
655 -1.2003437436928274e-07 3.9637053481545066e-08 6.632372904645436e-08 -1.4073879050580454e-07
656 3.601468297720497e-05 -6.762145791668018e-06 0.0 -0.00015441505429931264
657 -4.665365061840617e-07 1.8950425411112803e-06 1.952813741811074e-06 -9.318094196394695e-05
658 2.244719947705129e-05 1.8275463161397144e-07 2.360826867650167e-07 -3.0715404364024855e-05
659 0.0 -9.539731890290809e-09 0.0 -4.0139049082377936e-05
660 5.205748402071163e-05 1.4715767481773877e-06 1.516673304706494e-06 -9.136172622832843e-05
661 3.3613774197923697e-06 -7.547302401406651e-06 0.0 -0.00010403010414780081
662 9.73817268700076e-05 2.3497720638402286e-06 2.3702433722112923e-06 -0.0008594741963875726
663 3.9504910928109954e-05 3.1377292638321095e-07 3.4549440192056455e-07 -5.175656357106972e-05
664 7.652601785010198e-06 -3.3287293826556735e-05 0.0 -0.002400797939644381
665 1.8750341161750863e-06 -1.656995219463317e-08 0.0 -1.760403503715531e-05
666 1.5123785906192417e-05 -3.49667780761198e-06 0.0 -0.0016736573320012401
667 -4.4825809109461795e-07 3.829797259110191e-07 3.929660691681224e-07 -4.442237563688544e-05
668 0.00693146914554553 -5.085646847091674e-06 0.0 -0.05967265892389034
669 0.0003528614821727812 -2.0770723252223552e-05 0.0 -0.010921514821369018
670 9.212499655903111e-06 1.0925750172752864e-06 1.1230149259000436e-06 -0.0005298281060601656
671 9.91679941778759e-05 7.189633012805134e-06 7.270343293653504e-06 -0.0005801400396543992
672 8.00525509708075e-05 2.5074492109977264e-07 2.8299586328337954e-07 -0.00013118911974855594
673 0.003584694925743444 -7.881370191379321e-05 0.0 -0.018636935864260795
674 0.00018447428995615447 -4.0824682192631447e-08 0.0 -0.000543610157085129
675 0.0 -4.0857451208081794e-06 0.0 -0.00016591208949891874
676 0.0001612814039699041 5.143942053606884e-07 5.223275839955058e-07 -0.001732889502071688
677 1.211722051979499e-06 5.95458316828652e-07 6.745615529675248e-07 -0.0034140693602559393
678 0.00010329226635713844 -3.104161663337098e-08 0.0 -0.0005143623078066564
679 1.9138633522763904e-05 -2.8623076461743377e-08 0.0 -0.0003803959703146838
680 0.0 -8.877207204808883e-08 0.0 -0.00030919694130014555
681 0.0001765184032741687 3.526154733530032e-06 3.5685264380719717e-06 -0.0063106142360319535
682 3.9606769132460276e-05 -3.0508558266392587e-08 0.0 -0.0004920881390679008
683 0.00020852181441229631 3.2009407702118103e-08 8.399299611632893e-08 -0.000829764729919435
684 0.0 -1.9435050938932698e-08 0.0 -2.873632848334959e-07
685 1.2818242217939443e-05 -3.3331790548572077e-08 0.0 -1.583881897978623e-05
686 0.00036237876671601187 5.164340606405703e-06 5.185148779993532e-06 -0.0036896729887937367
687 0.0008361240461455229 2.4611205805425557e-06 2.5353874698735845e-06 -0.0010688703234458476
688 0.00010152536263495653 1.5379133717372071e-06 1.5524375996456893e-06 -0.00015826163825453116
689 2.9220363860801672e-06 -5.468638361030495e-08 0.0 -0.0002731882877158192
690 0.00021515505079738092 -2.3819916411711717e-08 0.0 -0.0009858089605222122
691 7.914562689335632e-05 -8.733785185049275e-07 0.0 -0.00013702033356685715
692 2.4984312984009183e-05 -8.230104809898303e-08 0.0 -5.9630248149295786e-05
693 7.469617181106545e-05 3.6664791536982063e-06 3.6910482518220282e-06 -0.0020797945523301138
694 2.3379680772969702e-08 -3.554340552349572e-08 0.0 5.3438730558902706e-08
695 3.089803563978335e-06 -1.6099183397359253e-07 0.0 -0.0005546174102059987
696 0.002666078209827548 1.0778118959351834e-05 1.0787711669508863e-05 -0.004902802958532285
697 0.0 -2.941336290382488e-08 0.0 -0.0002083350667315885
698 0.0002496323059373848 9.48439009792665e-06 9.513080405108897e-06 -0.003120727893177134
699 0.00012919240275853521 -1.1717524489336792e-06 0.0 -0.00021426338894290126
700 4.5829561665393067e-05 -1.1266700305351263e-08 0.0 -8.284713629244395e-05
701 3.624514283738381e-05 -2.1691905633281373e-07 0.0 -0.0007188082352896577
702 0.00014920974421007006 -1.7064112272898441e-06 0.0 -0.0006137949587161565
703 0.00010810845256051629 -9.37751717670183e-06 0.0 -0.0005230807585276003
704 0.00012836933062924786 -5.6579655525090984e-08 0.0 -0.0001496760447003613
705 0.0 -1.97293637185239e-05 0.0 -7.262657894564534e-05
706 4.891930630181716e-05 1.2027096958225694e-06 1.2484318732879172e-06 -0.00014150490290525857
707 9.909361412512767e-06 1.6957581035160693e-07 2.3834706707891347e-07 -1.654046443559133e-05
708 -9.247531488232753e-07 9.188696438898122e-07 9.231541164547372e-07 -2.4944223057846984e-05
709 -8.535154551647575e-08 -2.3234171088589925e-08 0.0 -9.464052968066825e-06
710 7.632750855977258e-08 4.257056359632588e-07 4.3678234185084205e-07 -8.194991536194726e-06
711 1.3043145647969126e-05 -5.0102635815781754e-08 0.0 -5.5400757235092655e-05
712 0.0002735450068377915 7.666671547293825e-07 8.269163614510705e-07 -0.0007616781006616569
713 0.0 -2.3364555417574456e-08 0.0 -0.0005143290723259766
714 2.6710438161759147e-05 -2.0896435750706634e-08 0.0 -0.0002227825571170394
715 0.00011933017120995416 1.0738510442583754e-07 1.257176484806971e-07 -0.0014281171676142805
716 8.674454084492411e-06 2.6791985887735783e-07 2.969742737450121e-07 -2.1692854153794916e-05
717 4.1507557288259465e-06 -1.899564073051807e-08 0.0 -4.951036773770661e-06
718 0.0 -5.248578319703989e-08 0.0 -9.65569673462653e-05
719 0.00015729803870850282 6.269099941847052e-07 6.700621757451623e-07 -0.0006680363002817305
720 5.2190368857160934e-05 6.563732853000518e-08 1.178637803574069e-07 -0.0001699906230138892
721 5.786289178744022e-06 -6.578742976185055e-08 0.0 -2.500578170091649e-05
722 0.00017168055606584984 3.413360527577264e-07 3.9742904311078874e-07 -0.00020626934716614807
723 2.211477495580108e-05 -7.78084170067507e-08 0.0 -0.0005135031142775784
724 2.6585879100171975e-05 4.1583638097286366e-07 4.26801075330838e-07 -7.498436148949074e-05
725 0.00022628441491345027 5.014613315889303e-06 5.064257316378753e-06 -0.0009229022790357472
726 4.85459670438958e-05 -2.7184570948077203e-05 0.0 -0.00044510976446199215
727 1.6132210830445848e-06 -1.3854174198916352e-08 0.0 -7.207991085099734e-05
728 0.00011271860981104136 2.814315529384676e-06 2.848013514200166e-06 -0.0004468379250012048
729 0.00011470250594349061 4.940228103722695e-06 4.978186688643811e-06 -0.0027234449180278575
730 0.0013619061792607646 1.9155616903331237e-05 1.9191111784214697e-05 -0.004291130354980266
731 -3.324013554129035e-07 1.1158094406285568e-06 1.1840021287582098e-06 -4.132387780320015e-05
732 0.0004517815398989086 4.608895022404085e-06 4.651905657566675e-06 -0.0025187003290880706
733 0.0 -3.128651920696057e-08 0.0 -6.245220947456915e-05
734 2.0371143966361983e-05 1.0612207333582499e-06 1.1056919313948274e-06 -3.4430328872449246e-05
735 1.6494537398363367e-06 -2.308641496831694e-08 0.0 -2.9752026054129417e-05
736 2.8059210793851758e-05 -4.656893092501446e-08 0.0 -8.034789439103577e-05
737 0.00011125249474588017 6.216851891084878e-08 1.0594123329380617e-07 -0.0006074156789882238
738 0.00017557450380493035 5.745666579328877e-06 5.767056990186063e-06 -0.0003776668209479844
739 1.0225457804724893e-05 8.479634670670875e-07 8.819141925420822e-07 -2.1615066857900403e-05
740 5.094681395210348e-05 -8.023772883852635e-08 0.0 -0.0001303798667138293
741 0.00016316218927633127 7.567281219431196e-06 7.607325988737059e-06 -0.0005518694115109503
742 3.366865286196939e-05 -2.841938715229201e-08 0.0 -3.7623799386027725e-05
743 5.3366301824657285e-05 -1.3079084548901776e-08 0.0 -7.8560798730626e-05


==> utility_differences_bp.csv.txt <==
 mip_minus_basic_round mip_minus_persp_round basic_round_minus_basic_relax persp_round_minus_persp_relax
0 0.3461632127599876 -0.0066277086862654225 1.0902366190622437 0.0
1 2.308438511467196 0.004742949202053725 68.54599826124918 0.0
2 0.31995802999766987 -0.00013876024107083856 1.2275451029614963 0.0
3 1.764318960833475 -0.008041260480994494 14.340390112620282 0.013614947093862654
4 1.0229087656751334 0.0016931522114156574 8.59117718201871 0.0
5 0.007284967167073405 -0.00042768039774476567 0.023607551310485905 0.0
6 0.0 -0.0002884908162814788 0.5051113169397413 0.0
7 0.0 -0.0001587722182384583 0.06365932959598394 0.0
8 0.014646438089748392 -0.0005648669230853918 0.07581335045965683 0.0
9 8.471810276551846 0.005737377985723683 22.717527113998955 0.0
10 1.1959615235103351 0.005359340784283958 1.7002296476320946 0.0
11 0.9865084115751565 0.010117693096272674 9.161469221574139 0.05704126020786727
12 0.4033174426555403 -0.00035430517947797856 0.4768314584414229 0.0
13 0.008239673564816499 -0.00022244984070919627 0.013075124942242295 0.0
14 0.0 -0.0008012819212603519 0.15271276080108506 0.0
15 2.856861133070259 0.0663636838228298 15.37968893885485 0.0
16 4.9738096760782025 0.08193040227078702 50.87083288379141 0.0
17 -0.0025398752120161117 0.002386300205480538 0.004739042119074636 0.0
18 1.3897422217361732 -0.022985802261831507 11.377465313573088 0.13667573257727506
19 0.23455082181451664 -0.0003109908886401308 1.3626461446484304 0.0
20 0.5527477991251382 -0.0003866804997357774 2.5319030333279566 0.0
21 0.4529784815235165 -0.0007603719365647035 3.5750136812196875 0.0
22 24.922775840695074 0.1547210792398647 157.17521543733397 0.0
23 0.8134917774991145 0.009597234177565004 10.78535038375517 0.0
24 0.09691917084195842 0.0009715456024471207 0.15933491046943543 0.0
25 0.991438659556789 0.011058784418160297 14.769891978157188 0.0
26 1.049010178523805 0.00043479156195162186 1.2508302465257937 0.0
27 4.87150683115725 -0.07644064661093547 132.37828185847616 1.1980481131249228
28 0.17205841912963127 0.01988150271581496 0.8449340071177078 0.0
29 0.37958375806599587 0.009019594679496269 71.45905777261744 0.015326457615424362
30 0.30062872293223303 0.04747437937914489 18.552735797894485 0.0
31 1.3807941090741112 -0.11785101399340797 9.005301367448995 0.251443311773342
32 -0.0008184872625797632 0.0006865226141045122 0.0754933781380333 0.0
33 15.360886347614555 0.028758836238710422 23.234752231365785 0.0
34 0.041000139794457935 0.006697764253886258 0.13138001196097035 0.0
35 2.0257610541456605 -0.16546518306439692 5.912114252051399 0.2084217291152527
36 0.045546100510251424 0.000781467511238752 0.22905829807172776 0.0
37 0.22141583779189747 -0.0004929494339025314 0.29232895343867316 0.0
38 0.854347218887247 0.010311419219167887 8.577351619683444 0.0
39 38.571162305045554 0.6088710598716601 191.93406468787157 0.0
40 -0.002043944847265281 0.0012713666789352165 0.4703284801833938 0.0
41 2.3300736378354867 0.07390758728257218 15.652421400009796 0.0
42 0.17405709399240374 -0.00025684382024427493 5.211953851164675 0.0
43 11.877377017610854 0.22488086633682194 36.79664559008263 0.0
44 0.6825382768261852 -0.0007156492228986219 1.536438870210629 0.0
45 0.40380442528105104 0.0001940140861395002 0.47680907983119064 0.0
46 1.335368452715091 -0.0009742647816583447 7.26430950180822 0.0
47 1.7447613546295977 0.008993170998605358 3.2298134591290832 0.0
48 0.16369607981401138 0.0036348948513967305 0.20046040435715015 0.0
49 0.40000600410072135 -0.0785204791270487 9.823279713361199 0.16566993054412224
50 7.544589064937661 0.01522435116547722 21.402441054056116 0.0
51 0.052080451673976354 -0.0006672867276357602 0.6500406650845761 0.0
52 0.1914294991986541 -0.000398551188083001 0.21727946636392242 0.0
53 1.3546589113066039 -0.00046359672866650575 3.73695095628359 0.0
54 1.1456286622967795 0.012550665739168715 5.787102171756529 0.0
55 0.0 -0.00010740951359887105 0.000579051831527469 0.0
56 0.705809430515535 -0.0008670288163792859 1.0099191967637404 0.0
57 16.085230102402814 -1.3538654432858344 189.6124825003006 0.0
58 0.026975518782893428 -3.917026508053548e-05 1.0306317096353546 0.0
59 0.42468029401400736 -0.0007718232669477743 0.6044178873184399 0.0
60 0.4022567976808108 -0.017017019919164763 1.5945935782618317 0.0
61 0.08600043783451791 -0.000459521670380901 0.6001290977481215 0.00010424568239880694
62 0.5016140203480124 -0.0011590792548671347 11.375201062610156 0.0
63 0.451178378260284 -0.005567239813123728 1.887655100012446 0.0
64 0.8735058739087849 -0.0004570770757478422 7.174245628682634 0.0
65 0.06677249231800633 -0.00013359357976848799 1.456300295668101 0.0
66 0.0 -0.0004149302655674994 0.0 0.0
67 0.16488809588547293 0.011441187909573373 1.36124736333701 0.0
68 14.99002685741047 0.016741485267695623 56.07934352690922 0.023937166409738336
69 22.050258774946805 -0.05751701546249932 307.7426332248894 0.0
70 0.23390891610640982 0.0013333575921950676 0.4452672026435025 0.0
71 20.257538136422298 0.2254203500606615 232.95815134959852 0.0
72 3.390251869959429 -0.0038214095277608676 5.742493985142594 0.0
73 2.041495439041852 -0.0004118066057059132 3.086536378025539 0.0
74 0.16738662050531017 0.0033847048749803717 0.24447438757297346 0.0
75 0.020297968735078983 0.008480795914017365 0.033959995522276666 0.0
76 8.4854671402435 -0.30095044031334517 14.27942535728221 0.38540141033344827
77 0.08578184084926743 0.005642453682800459 0.12187042437521253 0.0
78 3.303611838006491 -0.14610674393008422 17.278148102069363 0.1015242349855787
79 0.01096102249956675 0.035224619537122054 0.31610308095181155 0.0
80 0.5058330156171189 0.018466269526175437 4.651352006495837 0.0
81 0.12353151821308016 -0.07247421456515676 2.4727508157739004 0.03167549689674087
82 1.0378250675580356 -0.0032389324393090587 1.853071940706108 0.0
83 0.012043420240077322 -0.00014788873918883394 0.16081020620290018 0.0
84 0.003847607150883354 0.0075976147775142985 6.653723177191208 0.0
85 0.0 -0.0008237795393311459 0.0005677216616544085 0.0
86 0.0036959413951423523 0.01293335262873862 0.06941356986226062 0.0
87 0.7008933206050151 -0.0021694563536166786 2.9627083903472613 0.0
88 0.6971372075220467 0.006757087356199995 1.770861343201706 0.0
89 -0.015268620837908132 0.014847792314204387 6.7118470881923695 0.0
90 0.06466301833940656 0.0003491236294950618 0.2826571745551728 0.0
91 0.0019119670854731742 0.00032189238252959204 0.3554042004988347 0.0
92 0.14816535535352354 -0.0008394182059168198 0.15891553988723034 0.0
93 0.0 -0.0006658852503985471 0.032372845404742 0.0
94 4.624979336402038 0.026894758518190495 33.891514177749805 0.0
95 5.73895149692681 -0.012976719494508453 17.141982986117892 0.01473095983977105
96 0.10685744009642384 -0.0005809493776342579 8.30196149105053 0.0
97 0.08076035400011923 -0.020910748711883954 3.6617314165450776 0.039385697208505356
98 -0.002200808385325855 0.010350471886106912 0.44895814633746295 0.0
99 0.0 0.0017821443840278228 1.4617284052360566 0.0
100 6.639663247767248 0.31516633530018906 133.6391066191083 0.0
101 0.5571935014453324 -0.0017761596843562238 6.5611931551887075 0.0
102 0.3951108569697664 -0.0006751510180525583 0.6495657552648283 0.0
103 0.040697185468254383 0.004862011556970884 0.6342192862623172 0.0
104 0.287573321029296 -0.00019635559141313597 1.7105766589644678 0.0
105 0.03916407360475289 -0.0008328383812716139 0.4233722394403306 0.0
106 0.0 -0.00042237130934257017 0.004512659176906988 0.0
107 9.780035677340454 0.18249204275740982 50.26074541593731 0.0
108 0.26046501987109594 -0.0003085362816656386 0.33656688901350423 0.0
109 0.0 -0.00038115334691831565 1.6077391580086258 0.0
110 0.0010293595244437919 0.0004205815765166536 0.18755622963223886 0.0
111 3.5085318514735024 0.015692188557592378 7.845620138186365 0.0
112 0.45115228974052696 0.004944262982601189 2.341881703569644 0.0
113 0.24777651658789995 -0.0004837254106949615 0.3644629105041173 0.0
114 0.1359866437411223 0.0006110207068782403 13.258735596156775 0.0
115 1.591428799133898 -0.004894724398879936 4.023532686668226 0.0
116 -0.0043802498729777865 0.00678252212963238 0.005123008090966372 0.0
117 0.31881669230130283 -0.0002710105571695435 0.8732369734076536 0.0
118 0.0830390711273278 0.005877555540663329 0.20958096749587574 0.0
119 0.10713569214682202 -0.0010554380800733253 0.3331372850795891 0.0
120 0.06810278339250192 -0.00011296870139213336 1.073666980686797 0.0
121 2.9111738916519454 -0.0016206999522917938 6.12458077377713 0.0
122 0.0 -0.00048660210004609905 0.026137639092536132 0.0
123 1.048759065163655 -0.0007264287530805037 2.4242002254878696 0.0
124 2.2659230787809044 0.013867529567805605 18.24088528749396 0.0
125 0.813635421954606 0.003711037644628292 12.254821382451919 0.0
126 0.0 -0.17182135941586898 6.571784093122871 0.4014855893094715
127 0.384045801127363 -0.019632176041265662 1.3103430675905743 0.013246216894828014
128 0.8516447149585689 0.011148872724668461 1.673872821700579 0.0
129 4.0077202498239615 0.24962311491437578 42.92135228471849 0.0
130 0.5259806852032272 -0.00036736970494095564 3.3677306791842097 0.0
131 0.26539500107070785 0.016958075408976668 5.045759626531521 0.0
132 11.310025208933803 -0.04684461809602303 27.89192553796018 0.18766438914147138
133 0.09368676727394007 -0.0004251136452083394 0.8324004489713012 0.0
134 1.0269497583204372 -0.0021325407879391276 6.225993423577378 0.0
135 0.27315153899642247 -2.0178357042991563e-06 0.3627506710343533 0.0
136 0.27742702048938167 -0.00014343740340882344 0.9222917885054406 0.0
137 2.285010325202834 -0.12823274958150346 17.5589315718205 0.14257999774404917
138 1.6243353183889917 0.007112859569418962 8.035675828986511 0.00830944541131687
139 0.5635054277486459 -3.589158170430769e-05 0.7301835385157239 0.0
140 1.9404757735467961 0.04010600301880291 11.41224535912527 0.0
141 0.8181711805607065 -0.0002920854532588793 1.1572799340658382 0.0
142 0.8734760167420405 0.02269953223676697 3.424289605063242 0.0
143 0.1527794335494457 -0.0001663440897005375 0.1724143764822775 0.0
144 0.5796639247040671 -0.0007272979681639856 0.735512435409973 0.0
145 0.0 -0.0002994289101583038 0.045597683662693816 0.0
146 0.007055750950854187 -0.0003567767284037848 0.02015916737996347 0.0
147 10.808965089977766 0.20669143206563864 60.874308827818155 0.09046578359767597
148 0.19711750316160062 -0.0013980338471088205 0.7332091459552538 0.0
149 0.7424710328041059 0.00253225432816402 6.357004378997787 0.09091618733945966
150 26.343558187707302 0.08205380907191484 71.81932457080418 0.06924859433113817
151 2.2242150410423425 -0.000639204671315681 4.981992965053203 0.0
152 0.0 -0.0006357936708839204 0.018371731291175718 0.0003044519885210626
153 0.3268710867473056 -0.0002449737430347109 0.6060493174669923 0.0
154 94.51909080944544 0.1966689942219796 321.9340993347127 0.0814930677078135
155 0.06541494287667318 -0.0005462858876522335 0.8830072644832362 0.0
156 25.3396892696668 0.3840642099261875 147.74825576792063 0.0567176403203605
157 0.0 -0.0004532415230564142 0.29188046021964537 0.0
158 0.0022085509412874543 -0.000308987768206934 0.09684606963445254 0.0
159 1.1480201549383235 0.003756646174812167 1.3367820353153854 0.0
160 0.1672315720054572 -0.016938963797420107 10.379164623161916 0.183267561643496
161 11.251206549306023 -0.025868340313209136 25.387325313798655 0.050578803230638104
162 3.5506193417042007 -0.09064946832543284 7.097396695923815 0.10956107059931133
163 0.00378266038702558 -0.00018007190301480742 0.013992983682535164 0.0
164 0.3511671278612089 0.005777505011979496 1.0535679545287417 0.0
165 2.5957673653163567 0.1605764694161951 76.5195086311267 0.0
166 0.11167871383396506 0.010350268244241172 0.7194098419363213 0.0
167 17.481420865096947 -0.20710096377036732 72.53809441578616 0.19872221487842595
168 1.4197412535991267 -0.0008696444549845164 10.773378100475561 0.09406760934482848
169 0.3402125831502277 -0.000353847427448338 6.266342928423831 0.0
170 0.28392194329893994 0.00013286735397674554 3.5861507497676346 0.0
171 10.868335699707327 0.027290017432527118 27.351302020099233 0.0
172 0.006365319887230241 0.005484641193675673 6.075112364230178 0.0
173 0.03655137867052496 -0.0006975609433395452 0.7040815419890104 0.0
174 0.08628452056920867 -0.0005355102818290196 0.3979723592408631 0.0
175 15.705636940754035 0.9094202427041738 226.80253782257023 0.0
176 8.844197404750519 0.2717803912104765 99.86572214782028 0.0
177 0.137037388174045 -0.00038358247139908853 0.7625132047993052 0.0
178 6.793244764139468 0.28034402070392306 198.46516017530297 0.0
179 1.4444828456304 0.053418030259017035 13.380539416145874 0.0
180 20.878946572398075 0.4723295658506932 250.54199763293207 0.0
181 1.0061781666631153 0.005648392626389758 1.4000898330636622 0.0
182 0.02342130799203295 -0.0002592383031027948 0.7328079346146591 0.0
183 1.4166343536612074 -0.0007750229405749549 6.300382229056 0.0
184 0.3153892429781321 0.001235156592425046 1.0740609334511255 0.0
185 0.06854678968020735 -0.00021719233567456947 0.20959609081010752 0.0
186 1.0997175373576353 -0.01046470138114518 8.116433980826114 0.024085902509513816
187 0.014511808572703188 -0.00026107861388633205 0.027217393260147056 0.0
188 0.0007263532404472479 -0.0004444154743846575 0.5018537624901194 0.0
189 0.1567823619712575 0.012608089147714274 1.4788856631187228 0.0
190 1.0215112457668305 0.02747977086832226 14.014727392388837 0.0003340411517397312
191 2.730683774206139 0.014598370402399505 10.108245325663905 0.0
192 0.19081133084447327 -0.19632400370747735 8.757366928811408 0.15524531751805182
193 0.0933174606119547 -0.0003848759959823242 0.15515840482107104 0.0
194 22.588727477766664 -0.01947657331860357 48.9257746465057 0.0
195 1.9158589115762619 0.06016240822173582 32.91460790850883 0.0
196 -0.00289898011916344 0.0025871790933836448 0.30438043034278545 0.0
197 12.902998789346768 0.28405865173592937 172.5625674525329 0.0
198 0.05200583348450617 0.21040689209072572 91.71721232189519 0.0
199 0.0 -0.0007131496836663455 0.13198498120529056 0.0
200 0.3501112335303237 -0.02964941483636868 7.065236095334791 0.045627280645973815
201 0.008365695427442824 -0.00035043703755467323 1.6238165089551355 0.0
202 1.3743606470729295 -0.0006106711882556456 4.889696620033946 0.0
203 5.7015787789833905e-05 -0.0002844963448004646 2.3372538771751525 0.0
204 0.342732903979556 -0.0007456380329872499 0.5096776820564782 0.0
205 1.1185799254280726 -0.007734100709787749 3.340827505663816 0.006623078209223041
206 0.6715817503465225 0.024064432157755403 2.1678628199888297 0.0
207 13.848182638886078 0.00014927182094993247 39.01352208408299 0.0
208 1.0515667056766869 0.002419270684750471 1.6096330869914282 0.0
209 1.5578598394952763 0.003386545847248665 5.991388750034409 0.0
210 2.8809460361672468 0.0036507995152229144 13.918296827131654 0.0
211 5.851501440926181 -0.15830134058449444 25.17414204470058 0.05446473603296
212 -0.006336865688880513 0.0059260013413194815 0.38436133417167273 0.0
213 6.112208870771148 0.0412294338031729 31.134280257289994 0.0
214 0.024965003663345725 -0.0002832732795283576 0.22010397088303035 0.0
215 0.0 -0.2621725854082507 3.8651697996156953 0.8379746194968318
216 0.23494025444502342 0.0012505914140939706 2.1605267463784674 0.015436321632961658
217 3.133988436141642 0.0014660649591172843 5.834953037256898 0.0
218 0.0 -0.000295058863442315 6.505569600668319 0.0
219 0.31524156721278973 -0.004266586701895565 4.128284749200261 0.0
220 0.0 -0.0002670731350960451 9.809994957043296 0.012001007007314199
221 0.708009215393278 0.01636789537113703 2.4844171514418374 0.0
222 84.87694179520406 0.17861290441893718 195.53236401399596 0.03161994526230255
223 0.04150063050465964 -0.0001751983274211541 0.053259291910008694 0.0
224 0.03672685041458863 -0.0004329736126427357 4.861617814657647 0.0
225 0.0 -0.0002062701356345554 0.010885982292979136 0.0
226 0.5835751775944056 -0.00029832939249822485 2.28370309854554 0.0
227 0.10977827862123268 -0.00022934166677519505 0.14792965406039307 0.0
228 0.36063989928763224 0.012659319372710287 1.566465454437843 0.0
229 0.19278617161755907 0.008540958803151914 9.89206974022728 0.0
230 0.0 -0.00022644304995878863 2.0146207487731997 0.0
231 0.0005250797997574316 -0.0003151424069164181 0.12707614180268967 0.0
232 1.0173710604341946 0.004705125768897063 3.931186130786105 0.0
233 0.1967854681880082 0.004450374720900603 0.3367748976111857 0.0
234 0.6250864085453629 -0.0006628217583728438 2.294889852961618 0.0
235 6.146267021555518 0.1158130381279359 128.64674149780805 0.126603215709533
236 0.0 -0.0007995673660643986 0.000608385599192799 0.0
237 0.15952236770279665 0.018044964906222677 8.873258244358512 0.0
238 0.05629590330648347 0.0014697399161882514 0.10962084780422043 0.0
239 0.14623042197791986 -0.0003977144212401196 0.7374414980042753 0.0
240 0.04076340494324786 -0.0005184448777337432 0.06861799755822047 0.0
241 0.8837421380666003 0.003873096278535703 2.0296660016400208 0.009886593359515297
242 0.4170679404878031 -0.0005182093479501326 0.803757090929528 0.0
243 0.5124428802802687 -0.001085279838453036 10.017406366121316 0.03066708566842923
244 0.9087261346864673 0.002940938075655236 2.926101907251502 0.0
245 0.18693113005031295 -0.0006976787585459207 0.32652658971154536 0.0
246 1.2360056104578374 0.008863674377551672 1.9568544656484537 0.0
247 0.00016066350872097346 -0.001056756753815575 0.01467734282031884 0.0
248 0.19064175483462892 -0.0003844635324218391 0.4832823236594901 0.0
249 0.23637533957047377 -0.0118007485570414 1.262052883002553 0.02978884391772541
250 -0.010107470050769009 0.00992678466211496 0.1424915846490627 0.0
251 0.10735439078258993 -0.017027500945712183 5.170216928986498 0.022727073186205524
252 1.0482901639144686 -0.0007726134553767867 2.130765204141985 0.0
253 0.0 -0.00013839017687453797 0.0 0.0
254 0.0 -0.0004690499215268852 0.07365805585665296 0.0
255 0.14208310441236882 -0.0005853393201930325 0.20804463136761064 0.0
256 0.11966293401151655 -0.00018230469025874718 0.42311331859005724 0.0
257 0.5328311620449904 0.0017686248691625717 2.5286900507998653 0.0
258 0.43714692773397495 -0.00034215387153310045 0.6703628689569983 0.0
259 0.19370531992300363 0.013802200813615995 12.252818699231122 0.0
260 0.863695651307009 -0.0004947000915704082 1.4246967582095769 0.0
261 0.45241152148090796 0.017371350575948012 11.489197031490269 0.0
262 0.0 -0.000123319715041861 0.03582319851177466 0.0
263 0.00097584205892981 -9.572102823048045e-05 0.009838986941767755 0.0
264 0.0031509025187311315 0.0019232334761754878 0.49950824630553725 0.0
265 0.009567536953889053 -0.0007845524400265972 3.382193768314007 0.0
266 1.0168925277499308 0.021644785009751998 11.003978138576013 0.0
267 3.5147409765672273 0.0007206030096579978 8.970308717247237 0.0
268 0.4789046164654237 -8.560402737362027e-05 0.5142308592139899 0.0
269 0.29346519184586245 0.005415387454289723 0.9497705369247895 0.0
270 0.07360931048056235 7.237277136092068e-05 0.5396545464381717 0.0
271 0.0695549175956092 -0.00037879838089469563 6.575028377391695 0.0
272 0.43336558947881626 -0.11185284263233106 3.908575344478548 0.12411171867591705
273 1.0841958785085448 0.004591706210115313 4.08900107203382 0.06977527372764677
274 2.5581740455779145 -0.0011254089688335573 6.240162835604116 0.0
275 0.3249359901555881 -0.0003926893756575709 0.455703372181708 0.0
276 0.2677172569969129 -0.0003982386045779142 0.5914547718593858 0.0
277 0.0026210269027946223 0.002371728917882794 3.624853225982472 0.0
278 0.0027478986608408303 -0.002898101839531259 0.4691125534467212 0.0204160479021589
279 1.3179547912935758 0.027867197421339036 6.4275918901548525 0.0
280 0.1653956912159532 0.002147402370665302 0.5631618336023091 0.0
281 1.9515290211986265 -0.02965451360778 4.839046842417106 0.02806583575343431
282 0.056876258535998356 -0.0005905124284303828 4.974960370233812 0.0005371863614101347
283 0.0018444130727790845 -0.000604109982749873 0.01655630530323195 0.0
284 5.808915412172187 0.0540279976970863 130.25267194425257 0.0
285 0.20057044220268697 -0.0009709592815182466 1.3528436451685404 0.0
286 0.11348225734396236 0.00993030294226243 1.29961370163699 0.0
287 0.5666864127285343 -0.0005348111930595614 1.8003146663596612 0.0
288 0.837771579235418 -0.0024759736339370836 2.042387760869561 0.0
289 0.9749987676336614 0.002069635394602598 7.683496104652886 0.0
290 0.0 -0.0001427653209713775 0.800354151192029 0.0
291 11.577297243629513 0.23403341070792233 184.9770909583424 0.0
292 8.142861266894457 0.14651589021984446 27.24420641097713 0.0
293 0.11460988610077891 -0.005040771646942516 4.69982650335117 0.015683118826804034
294 15.81379411933449 0.19486399230255608 81.16514229035556 0.0
295 0.16405634270127023 0.0015381016286737225 0.46296245169779043 0.0
296 0.0 -0.0002889073809678698 0.3843195426706924 0.0
297 0.8318222410382177 -0.0024485293468213144 1.0052932003707358 0.0
298 1.91614192264867 0.035858231326982466 13.120003923645339 0.0
299 0.9425253659097648 0.05038556370812446 36.25256874618393 0.0
300 0.0014961341854888115 -0.0003485625977759331 0.00341500785591654 0.0
301 0.17669484742488334 0.0018994858723528525 0.2887917696073545 0.0
302 0.007811620975016996 0.0045219260110342975 1.650668038646751 0.0
303 25.806082866017682 0.8725928896553479 342.70022137222963 0.13863932569007503
304 -0.008461490654085475 0.008209341458172408 6.263362559463096 0.0
305 0.1614169709374786 -0.0006276959681650492 1.5450705915371667 0.0
306 0.5146455581709783 -0.0026048001949569716 13.68617115213022 0.0
307 0.305372386699193 -0.00021622601732327815 5.0145299087518485 0.0
308 0.1361312677999535 0.001381536420567639 0.4393691077071715 0.0
309 0.0038778711630325577 -0.0007458949726163282 0.22781103433661523 0.0
310 0.9205255474787505 -0.0005433293855019311 1.8871503846943283 0.0
311 0.23668551934163917 0.001049544723500176 18.608142413164096 0.0
312 0.43539378662976835 0.006646898202565185 2.3317553689704913 0.0
313 0.037993318874477225 -1.7867293197106244 105.24408471288636 1.8647729681574559
314 0.11982330240223413 -0.0005071110316997446 0.2989056984838904 0.004512025051225336
315 3.61826769654726 0.03253958545007627 14.58185163259981 0.0
316 0.0693008000159567 -0.000269902222525863 2.7612729668672515 0.0
317 50.44709064336525 1.3908349317791162 253.01838641866075 0.26125338357479294
318 0.2677306731807398 0.003455030416886105 0.5313425947759819 0.0
319 0.012945220306357242 -0.0008470191159440713 0.06447384451451063 0.0
320 0.3860162711323383 -0.00025651118356565666 1.0538182019896591 0.0
321 0.0 -0.0009204884708039103 2.477176501033859 0.010755419813738556
322 0.005140779633511228 0.007999656190149813 3.9864932397629875 0.0
323 0.3300812397416032 -0.00036287293747518795 2.6006759567921223 0.0
324 1.3186489574898776 0.013571598137065467 14.22483937198552 0.008240061244849974
325 2.6064334537364338 0.02303320471161918 10.980821395246483 0.0
326 1.3462638029221867 0.00012143712868563274 2.5996882804769035 0.0
327 0.10311143196277796 -0.00024933859834675234 1.687826579695788 0.0
328 7.962505918162808 0.0432954741140057 19.94545736105031 0.0
329 0.6147283190667518 3.01804812868553e-05 4.107865646623347 0.0
330 0.08620898752845566 -0.00019931119511111886 0.1498394533295047 0.0
331 0.48453691477801186 -0.00042622417654970476 0.6653055407237357 0.0011008142737948482
332 0.0 -0.0007415301711121564 0.00914038828316293 0.0
333 0.036154061012850854 -0.0004377275244354939 0.055006118741708764 0.0
334 0.18226428293231267 -0.0004587733357010876 0.5202156253582366 0.0
335 145.50339071432447 0.10522165513719706 337.87521575925064 0.0
336 0.24278854314587578 -0.00073739134869911 0.38070630367067215 0.0
337 0.8758025125199563 -0.004107392484834502 4.125137226131678 0.0
338 0.0 -0.00025567461252968757 0.4215673238978251 0.0005748202493659725
339 0.0 -0.0006255497015793688 0.03925361303232017 0.0
340 0.0889129488772255 -0.057714421727065535 0.5021704115349747 0.05453464795582546
341 -0.0012605577413577623 -0.0005090442303508184 0.11121963049274664 0.0
342 22.49956770227741 0.22977283825167777 139.41405472245827 0.0
343 0.0 -0.00010245444387953391 0.10967164082475002 0.0
344 -0.0022642365468824276 0.0018274674168220796 0.10627658869888151 0.0
345 0.21745133844070474 -0.0001223784089213545 4.33205924065037 0.0
346 2.6678309961720137 0.003100040418127308 9.961656478359373 0.0
347 0.6761286452152001 0.002801263136261887 0.7586160590256031 0.0
348 0.7546546860162477 0.0049066096463558015 1.3863777640872534 0.0
349 0.10426942416516907 -9.14723028908309e-05 0.7720091303531665 0.0
350 0.5995712711772587 -0.011729677712229904 33.91816831838539 0.03482838283853104
351 0.09937555053719062 -8.738175851001834e-05 14.09362376794691 0.0
352 1.2482944686054864 -0.0002921541736138067 6.349269995789635 0.0
353 0.0 -0.0006968950863562792 0.00038541994500009696 0.0
354 0.3565958960993212 0.0009346486956401338 0.9736969138190662 0.0
355 16.823179951523954 -0.12107097157897963 57.03865507416323 0.12751703106102502
356 0.35899113773712826 -0.0006643142788404117 0.499807167000612 0.0
357 4.638065900467742 -0.15571318201140036 17.95946572305561 0.16941219295829338
358 0.0 -0.00030775496266633937 0.11047297418349854 0.0
359 8.226656369948893 0.09539658580280837 21.387141076410376 0.0
360 0.024081779580960347 0.0014258536863579266 0.06110158942910517 0.0
361 5.1722502449940695 0.08400347787197465 23.84908648489419 0.0
362 0.13513171000579302 -0.000648757573977303 0.27534353677442 0.0
363 0.018494274793550303 0.0012774006001060878 0.10835094544628257 0.0
364 1.6093664691876204 -0.0001399622741858099 5.90684193764079 0.0
365 0.04062732535169231 0.006437767154487267 0.10612508636717718 0.0
366 0.0 -0.00021978637596530015 6.752861175406514 0.0
367 1.123828799755647 0.0005494080809265514 8.581046848954303 0.001279114658736362
368 4.459351984379499 0.01819497400171524 54.17098120631832 0.0
369 10.329193383573562 0.14041570466336722 46.99979157386869 0.0
370 1.0615431133363011 0.011926543681752173 9.384461523272497 0.0
371 0.34642242203687973 -0.005315636706566037 0.5151380332091455 0.0
372 0.021842057568817116 -0.0006137481985200692 0.6142892055163729 0.0
373 1.1420712960427915 -0.0006914361643396689 4.504684952907173 0.0
374 0.9514834246053018 0.01578778023783329 59.040064700671316 0.0
375 0.0 -0.00028813450541525024 0.002403283622747464 0.0
376 0.004094370176196179 0.005048616097090564 1.4220915815674022 0.0
377 0.8145445239261965 0.0037421017296437984 1.7739100339239684 0.0
378 -3.102948384131263e-05 -0.00022485009094864658 0.2892756100442953 0.0
379 12.322640840356398 0.42015618373580055 78.0800497087699 0.0
380 1.9245604616870724 -0.0004137213716678013 7.380197931132981 0.0
381 0.023847417789739887 -0.00042816928161521807 0.03958847719699753 0.0
382 0.7577585163370164 -0.00014564736310887158 12.717517454483227 0.5155646430976514
383 0.2978402048210016 -0.0003525199788881935 0.7845014530283344 0.0
384 0.12161586912094562 -0.00023276110560016897 0.27151550902259897 0.006114370703800762
385 0.0 0.008427459896338113 0.1690542393814674 0.0
386 0.11223316630298895 -0.0003636111770097955 0.7209773358932983 0.0
387 0.09517499181792646 0.0566175483471379 10.793018573134368 0.0
388 0.33918342835951654 0.008739466612483907 0.40031420107687077 0.0
389 1.155333552917755 -0.00013531834557392597 9.606930295492473 0.05098242147781899
390 0.9257487753496938 0.004923846921763833 4.834246041912301 0.0
391 0.5978838832979331 0.002206962657985375 6.971575608595953 0.0
392 0.00048789844663194894 0.012319155281907777 4.1405375433511775 0.0
393 0.0 -7.384147066805818e-05 1.4651189923256016 0.0
394 5.653040110311977 -4.5576803805623053e-05 8.590161676053462 0.0
395 -0.03283718361300107 0.032382729985203 0.49517530109076 0.0
396 0.20728791301598298 0.007374201882668542 1.376398440865974 0.0
397 0.8613737583651687 0.009648756156820657 1.0294960889310214 0.0
398 0.6001355333946451 0.00957543486882666 0.8726369269021408 0.0
399 0.0953650240141993 -0.00023993561437153643 0.17133591896865194 0.0
400 2.127106491303459 0.04392426683401049 17.146621076061574 0.0031709399503278973
401 3.8267749463155285 0.0019789463500698417 15.633072866015207 0.0
402 2.5290468105492674 0.010976949345331295 11.74878119888494 0.0
403 0.03571783590123516 -0.0003487152972782813 0.0498593396762784 0.0
404 0.06685837852583518 -0.0012471250638483936 5.709599351122592 0.0
405 0.0 -0.0001853825284166971 0.18330675535355948 0.0
406 0.31406326593262734 -0.00025297171720676387 2.170520791079096 0.0
407 0.12838661183059083 -0.0003172048218687794 0.17908350495423772 0.0
408 -0.0013865607642669746 0.0010652369843871558 0.2871937926607446 0.0
409 -0.006572106202795084 0.006295485349642332 1.1918949606859615 0.0
410 0.09395532858099809 -0.0001598551975685869 0.1584114580031751 0.0
411 7.079173117757247 -0.04020964393204975 60.81823542373792 0.2037404816133449
412 3.5840816637091817 0.000618881851853232 4.617546982017671 0.0
413 0.0 -0.0004955995139906307 0.8570527910598403 0.0
414 0.0012938729254013178 -0.0003649937854364148 2.526575159318497 0.0
415 0.8208445638790268 0.0038610107655674426 3.5089081699758067 0.0
416 2.7140825424124313 0.010642120979342156 3.577194160177663 0.0
417 0.05984986526601514 -0.00027203626945266485 0.09676328125327928 0.0
418 0.4183395675956927 -0.0004771059324449201 0.9756865290152346 0.0
419 0.5825949189747431 -0.0009224259307489928 1.3974846729933712 0.0
420 0.18298778484903852 -0.00038704606916055255 0.3010008824919541 0.0
421 0.36691038458881525 0.005176297893709448 0.6355333934792904 0.0
422 12.601034414267982 0.06982095441501052 300.96054647969726 0.0
423 0.5226368174973857 0.017262642465466986 1.0953769123300914 0.0
424 0.9939191720962205 -0.00037508851564332403 1.582116211786077 0.0
425 0.0799735094584271 -0.016283266392901518 2.421915718947723 0.037345637283875126
426 3.052214024435885 -0.004666809372130473 6.676231977241152 0.0
427 0.0 -0.0005205907851644435 1.2810380532983252 0.0
428 0.41517623961353317 0.008238694475657575 0.5476894558930083 0.0
429 1.3303734261099818 -0.0013280142666810286 2.6096133264736547 0.0
430 0.05612678952658635 -0.0002907281659652542 0.07486608792586455 0.0
431 0.17292338775317068 -0.0001715903994077301 1.6257403387685625 0.011184102566480286
432 0.10481061884615281 -0.00023829128585162 0.20498564750986298 0.0
433 0.0 -0.00034924345131788145 0.05244070709160592 0.0
434 0.5102467867931804 -0.0004065257762776546 1.9276456807560673 0.0
435 27.427249774686874 -0.005888825333521044 98.34202152497426 0.1420712214212066
436 0.3097645546914379 -0.0002358314364864049 0.39840552689596753 0.0
437 0.08329934699426264 0.0005333009293439876 0.35427233137525005 0.0021681344401666648
438 -0.008886638317921573 0.00881737754274874 1.421118289441927 0.005408404770601734
439 1.784553008555823 -0.00021689561338156596 7.544555381240414 0.0
440 1.5005656676439927 -0.0006575824788965408 1.7997698024030895 0.0
441 22.203648512321756 0.1170968729597181 135.7191379785294 0.0
442 0.39754290143009363 -0.012139080429632125 6.14947619917439 0.0
443 3.080397740491958 0.04823629270101458 19.260927593548804 0.0
444 3.532045320230274 0.044648969040887894 119.50846843129206 0.0
445 0.0 -0.0005153339439727123 0.6811243979713767 0.0
446 0.03655825197946194 -0.00034103642074624976 0.07137161327852928 0.0
447 1.815949246432092 0.012357963213572003 9.886092670188736 0.0
448 4.130114577038945 0.03600598416628295 7.17501297176235 0.0
449 1.0460822122677231 0.00040220762891019987 7.815090503193526 0.2200390606964752
450 0.8660053038241555 0.04844909467870855 1.4380342541633602 0.0
451 0.0617863511523961 -0.0006320380013379468 0.11640276070534966 0.0
452 0.025207612683432815 0.000688600260982837 0.4096669808373917 0.005165593675378506
453 0.0 -0.0006603445703461976 0.0598696421415636 0.0
454 0.4979437759821499 -1.2450922083211722 24.215711644840592 1.3465866334011087
455 7.166391803552957 0.20369479335694518 52.108808112365566 0.0
456 0.0 -0.0003555138031034223 0.00027050801069830946 0.0
457 0.0 -0.00045529513971465096 0.8050252190644632 0.0
458 0.0 -0.00037856346070484076 0.0095311356723758 0.0
459 1.1969738306524749 0.000972457700652244 1.4527155983634383 0.0
460 0.3812740836919425 0.01608738156185863 0.48467416508878125 0.0
461 0.32002232377666856 -0.0004970396252359458 2.4781548001169567 0.0
462 0.6750742012640184 -0.000686924778094556 1.3341372423257016 0.0
463 2.204735711833575 -0.003461442030794088 11.308242096970583 0.01312118412559655
464 0.08425258398132916 -0.00010988394669869672 0.1252012130338034 0.0
465 0.011206961992937066 -0.00032658165654534006 0.24327508974517248 0.0
466 6.606357579604992 0.18109501270212933 19.32894153701405 0.0
467 -0.0010942860913720417 0.0027449204837435345 0.01110676204677777 0.0
468 0.001792158306111952 -0.0005393274959595261 0.050556255610766924 0.0
469 0.47937926982228185 0.06637792674271041 1.1425636135662656 0.0
470 0.0 -0.00028858930184146384 0.5139802424093914 0.0
471 0.07190991304170766 -0.00012720861920854486 0.8097337599142438 0.0
472 2.2550571157922077 -0.05308349699666289 12.340649248628733 0.051205261735312375
473 0.007280856228803921 -0.00030204074872274 0.24542182928118517 0.0
474 -0.005129777152198048 0.004473554002592346 0.09795644439727436 0.0
475 26.839138390666047 0.06855075531385889 58.44682367995674 0.0
476 1.6976449200213688 0.0023024286279919653 4.97122351106301 0.0
477 0.0 -0.0006682358483055132 0.15835179734883728 0.0
478 0.8224273418690252 0.059033308921929054 9.860301588084202 0.0
479 0.35110546935021886 -0.012354663070877079 39.92054449418972 0.015770734764019398
480 23.39053877122129 0.6048125843854252 224.2194240716748 0.0
481 11.54978538508059 -0.014051096654012218 41.77926974160041 0.0675385977612396
482 0.23613638224282255 0.04645808989799148 6.6394779658620955 0.0
483 0.0662169500471085 -0.0025779425492076548 0.5884211135945576 0.0
484 0.0645335699119942 0.006759113670125674 0.37795968639747163 0.0
485 6.209485184508596 0.07080855990902529 12.554991493876917 0.0
486 14.529052524488396 0.5869219614542364 133.50771378785328 0.0
487 0.03416206184025158 -0.00041448756595355296 0.0672615088884122 0.0
488 1.541487870175669 -0.0032274099708365367 2.295547962350911 0.0
489 0.0 -0.00033834877736149335 0.008362609831187324 0.0
490 0.8365286697126646 -0.0007693931311497778 1.2800887343612528 0.0
491 0.0300634569036604 0.016611272495966257 0.15241760375021016 0.0
492 -0.00709848556117729 0.006619643781194612 0.03475774289861465 0.0
493 4.846841533187093 0.2446069337493778 109.51182707013874 0.1457732602165758
494 0.0008178007865713467 -0.01078881386608289 2.5370905961073125 0.011774305127842683
495 1.1499204695196859 0.05841146330130386 16.723818398588527 0.0
496 0.13092433819607763 0.005301051289478614 0.21063311531076961 0.0
497 1.215022583447153 -0.0005185076398483133 2.1229009375560115 0.0
498 0.0 -0.00012624454224412565 0.005001894011300457 0.0
499 0.25599105334161054 -0.00031127018625815017 0.3413901191857949 0.0
500 0.19556061285904736 1.4434604029634271e-05 0.9330105604285228 0.0
501 4.254469287162524 0.04167207575007979 12.466792963360856 0.0
502 1.908131859983675 0.03655658975404495 18.680733537993785 0.0
503 -0.004328718895491371 0.004214410962840795 0.12483347216306036 0.0
504 1.8533539128438252 0.042333368114847066 61.10565456831177 0.0
505 0.36882992409733617 0.0029339955943101124 5.43504319504817 0.0
506 0.7207560004292014 0.031121430796514728 35.96170890347808 0.0
507 0.010795194713658467 -0.0004709217504058477 0.1480543205016529 0.0
508 0.3831456079509448 0.0030025166308415103 4.686622514228325 0.01732009221106927
509 0.0 -0.0008661722415139947 0.9321643386189511 0.0
510 1.4305503379213893 0.0024037338926779306 3.2549605169690885 0.0
511 0.965734464051788 -0.0006306735081569592 1.3411199517960166 0.0
512 0.2657543704348325 0.005251435352899084 20.71838611303833 0.0
513 7.879214337261905 0.0708234508920119 26.863745499817686 0.0
514 0.19888211692389662 0.012158090664427966 1.6086964016453869 0.0
515 0.3987227301213703 -0.00035787473530403055 3.517608582936384 0.0
516 0.0 -0.0005903618003374848 0.9583528267858286 0.0
517 3.4906544322657362 0.015930459478027965 18.951766230001116 0.0
518 0.04527377526655492 0.0007783000675399328 5.385170117362477 0.0
519 2.7497531849401926 0.0029135210916371294 13.471107913872228 0.0
520 1.946097590932775 -0.0009762823536868439 2.262805520538071 0.0
521 0.45900552031836994 -0.0005378944634973001 0.7871859940553625 0.0
522 1.4259208018254634 0.11065969462618896 16.928108471953866 0.0
523 0.7546762582208824 0.027425215995620672 2.115426249597103 0.0
524 6.549271153492163 0.011994138130114315 14.231569528597236 0.062194909831177855
525 2.9790625350953737 0.032957739069968114 15.229260462019337 0.0
526 0.08678446519703292 0.006344753873317212 0.22213503368084506 0.0
527 0.0 -0.0048719584215409575 0.22690086651821692 0.00247055629270165
528 0.275577960323365 -0.0007048881774129358 0.3108711376732906 0.0
529 0.39830285892472705 -0.0005332281906278956 0.5027697158684931 0.0
530 0.0 -0.00021047042598988305 0.017666955452514364 0.0
531 0.0 -2.750584694906355e-06 0.09877757310080898 0.0
532 0.032715288277916726 0.0031565801350205702 0.06543529721175692 0.0
533 0.015327380609791389 -0.00033367295789084057 0.27661949542299125 0.0
534 0.41163087588142344 0.029335209702613906 11.285797423989731 0.0
535 0.562466729357785 -0.2031956410452368 6.033409004890805 0.22955058658657154
536 0.2667752112175633 0.10637021105689869 9.967301056207043 0.0
537 2.5217100939020045 0.09227908368699593 67.46224087572587 0.0
538 0.36136065160986897 0.02923757911820569 12.156071622289202 0.0
539 0.4057687369303693 -0.0005967992964108024 0.8287136940237261 0.0
540 12.418854320068244 -0.44350666504853337 297.85515477173124 0.0
541 0.06798034679212327 0.00055202318074727 0.8801276877706582 0.0
542 0.3830235983167502 -0.15650869985878776 0.8652406832957684 0.14601044687568795
543 2.6337733515216293 0.04577809454658216 15.218320689983633 0.0
544 0.07599417376363783 -0.0001560645116263637 0.3023820417223416 0.0
545 2.4116040160500427 0.10105916094208357 29.795003082073404 0.01014403863519803
546 1.6394000613060102 -0.0074512845516894015 10.447130264336757 0.0
547 0.10227160466100715 -0.0001598739703340471 0.17139566651277982 0.0
548 0.6306588454787717 0.0020913657331378573 1.316592239737431 0.0
549 0.03708037962335694 0.004070740924326131 0.08114555925192311 0.0
550 6.126378071854494 -0.0660464411075584 23.816587388758 0.01060170884705251
551 44.103721990789225 -0.16663321571467465 152.45380478003642 0.11083460722188104
552 0.5931329843930048 0.004409775261691572 0.7332614729504994 0.0
553 0.2637713847188387 -0.00043901877051365397 0.3363588681917491 0.0
554 0.35965170370416666 0.011670973197630856 0.5799815034923683 0.0
555 0.11650472668554021 -0.00048404000926351165 3.425280266482209 0.0
556 0.012593002230352167 -0.010442065088952287 3.361585725846892 0.03675634529776237
557 2.3827921204830327 -0.0013328825081084135 4.6329823352839234 0.0
558 0.0 -0.00021562798180649973 0.21971713046230537 0.0
559 0.1785897167403609 -0.0008333812249376824 0.2395251316283508 0.0
560 0.0 -0.0006165269097351857 0.0007727833317748914 0.0
561 0.0 -0.0004964533977446992 1.1321926012152188 0.007340937842779342
562 1.1300797212290132 0.005696518445244981 2.2296733064367076 0.0
563 0.691306398743507 0.028314216501089395 14.178479377851454 0.0
564 3.130133288650116 0.0044638930138092905 27.539057086793225 0.0
565 2.761962251919147 0.01008545256329387 7.0460724381079505 0.0
566 1.428101969340621 0.00039202089129573847 6.931170479121557 0.0
567 0.0 -0.00028825075008538995 0.9425564659684628 0.0
568 0.0 -0.00018457779826265563 0.0573098269375516 0.0
569 2.260391531074789 2.557859147579722e-05 38.3144595455938 0.0
570 0.12701166290975996 3.3578453927421946e-05 5.720119752369134 0.0
571 0.06417136400608679 0.0013350720030641961 0.135321178188118 0.0
572 0.025341778671120977 -0.000310831089196488 0.7465311043288793 0.0
573 0.014955890922149079 -0.0005001756390446074 0.03452042183213011 0.0
574 0.2473941101370394 0.0006483385648996514 0.327661073275925 0.0
575 0.19166639686144263 0.005545973942625796 0.8021455092219643 0.0
576 3.349853524823584 0.0029748691174509567 5.130844919836736 0.0
577 0.0 -0.0011257907401814905 0.22487535574872933 0.0
578 0.22700365362314034 -0.0001850981165010205 0.37907061393519936 0.0
579 0.6167361138044697 0.003691616471519993 1.0169735653693972 0.0
580 0.5338365349340007 0.016093249277925353 1.2985126979989299 0.0
581 0.057109248014201475 -0.0006418565824228405 0.07615586080901787 0.0
582 1.7313807771977472 0.049366368679225295 10.713761090966813 0.0
583 0.4957281593795962 0.0003353161333449414 0.603052911286034 0.0
584 0.999871919578775 0.010351821904174625 11.175235588227245 0.010492251637460022
585 0.006070230670036187 0.005411157175013977 0.04236772103906436 0.0
586 0.22234815172023298 -0.00033096377090964177 1.8178691157076112 0.015241279636430804
587 3.4294970075824263 0.03420661041779113 16.240097157723675 0.0
588 0.16385590287960383 -0.0004295162505383362 0.2322143230642224 0.0
589 0.002746930895103491 -0.0006426942617828542 5.037325206286653 0.0
590 1.7740187385327661 0.013231832215387582 26.10655476896167 0.0
591 0.351761472658223 -0.02854165982910735 6.094195889577589 0.1059626227511816
592 0.47935478647422186 -0.004727639135745465 1.7068057119489644 0.0
593 1.735939816870198 0.018497545490005336 4.753152377845982 0.0
594 0.0 -0.0005522360716782825 0.0004048439169210098 0.0
595 0.9261722945591468 -0.00044803946542518354 1.509175313348999 0.0
596 0.0 -0.0006356633449559196 0.4633049370996096 0.0
597 0.17204736322186864 -0.0002976618382224787 0.818073777348455 0.0
598 0.0 -0.06836735736685198 17.347894791325412 0.20008375047265126
599 0.0 -0.00048208152272650323 0.0003141320521001141 0.0
600 0.17837785229099473 -0.0006117026174021103 3.797633857505891 0.0
601 0.0 -0.0006790710573240447 1.2913876050204307 0.0
602 0.20563403635002075 -0.00016569210597094583 3.9918763847381253 0.0
603 0.20465904212284367 -0.00018876255167233832 0.3149942523182549 0.0
604 0.0010950849626883627 -0.0003096897976365316 0.002650933457082772 0.0
605 0.6311511867113812 -0.000757167058703127 0.9653077658840649 0.0
606 0.0 -0.0005327336562708541 0.14967688556313158 0.0
607 0.09007212746019155 -0.0002478291696785418 0.7797908446055871 0.0
608 12.628568893852938 0.08527420939659358 47.59693922305691 0.0
609 0.02366859950648408 -0.0002860578563151743 0.030236879387940396 0.0
610 5.123920338486432 0.02337403370919499 13.439484278596789 0.0
611 0.383291900928024 0.0032424014990823876 0.9109601808026947 0.0
612 4.28410892889501 0.02230282510430181 21.935944595682038 0.02554668825761582
613 0.0 -0.0005058150681072279 6.319147050461507e-05 0.0
614 0.10547543781732932 0.00039880123827947846 0.1313150052506442 0.0
615 1.3923549371284667 -0.005890466037839328 4.085466396401933 0.0
616 0.55583608640092 -0.0011938167926374595 6.544927652609232 0.0
617 0.23018652314230925 0.00012242501223609474 0.2853998087164959 0.0
618 0.31585730600892925 0.0285091905894699 4.718100005710983 0.051067583644844386
619 0.4104592510122465 0.01634917146312053 0.7755760535732743 0.0
620 1.3533070807842111 0.021246290031964744 1.8423438916733217 0.0
621 1.9842495907921562 0.008246877520702644 5.159621567988833 0.0
622 0.9066709590657934 -0.014107493444576614 11.174492485220384 0.0
623 3.65406263676044 0.01064386149876779 25.257423136053145 0.0022513909508253046
624 0.3531462245988186 0.0014349181981531713 1.1460278423237598 0.0
625 0.03487304893018536 0.03765778350200998 6.016002898822815 0.0
626 0.5349675047065855 0.010137614251883883 3.461054319136248 0.0
627 2.887601897314496 0.020714348881426155 15.692355255345676 0.0
628 0.7150872267391747 -0.001761822933389048 4.76511110138626 0.0
629 2.285368167842753 0.06675991357528877 20.663805062646063 0.0
630 1.5833610796282034 -0.0007229623453283013 15.198714207947686 0.0
631 5.594286994160427 0.020620361366770333 6.970498425130958 0.0
632 0.042943065248050055 -0.00019298719786944515 0.10231835109252832 0.0
633 0.0 -6.236166267626145e-05 1.6410767141245681 0.0
634 1.3402003677486234 0.04297531593347795 33.01632222301719 0.0
635 0.11665460325927608 0.010447101031488748 0.4691903328733581 0.0
636 2.369373178281742 0.011271674581687962 5.322007020446528 0.0
637 1.0158263100192477 -0.0027352029376560665 2.6149232630137287 0.0
638 0.28191403363089895 0.01209211077304569 0.6697278270895884 0.0
639 4.563258033821068 -0.09123652172245665 17.030808404773495 0.11323635234781375
640 4.595838091632684 0.03940522615104858 15.201406176920674 0.0
641 0.12446782907205586 -0.00024301043839106834 0.2026518836683981 0.0
642 0.0 -0.00011547509845143307 1.890790404943341 0.0
643 0.0 -0.0003013293533855703 0.054696401209284026 0.0
644 1.3709163703379794 0.0062090893720442375 1.785698390576349 0.0
645 0.0 -0.0003004404450029051 0.5665226934288818 0.0
646 0.2009985730909436 -0.00037119378454427907 0.27041931309021655 0.0
647 0.0 -0.0005292699913235499 0.24355477043543766 0.0
648 0.0 -0.0005460998926069133 0.007387046219146541 0.0
649 1.9463707364623635 0.004929075631261541 8.355462072763077 0.09233483053006
650 8.952957137473387 0.0864479480416978 33.86671401682054 0.0
651 0.4272356576704312 0.000878151955770721 2.378839252555361 0.0
652 -0.006823441308576039 0.006543249759309285 0.020550641034645545 0.0
653 0.22318966456244596 -0.00029602691127848845 2.0967931473192456 0.008585298869134655
654 0.4438396223619594 0.020015638308593445 4.374369702242015 0.0
655 -0.0012003437436928274 0.00039637053481545066 0.0015676784019427563 0.0
656 0.36014682977204965 -0.06762145791668019 1.5440244086235388 0.04764986646623977
657 -0.004665365061840617 0.018950425411112803 0.9312994223244198 0.0
658 0.22447199477051288 0.0018275463161397144 0.3066508790473756 0.0
659 0.0 -9.539731890290809e-05 0.4021197105742117 0.0
660 0.5205748402071163 0.014715767481773877 0.9136570893538776 0.0
661 0.0336137741979237 -0.07547302401406651 1.0404911181751157 0.07488326426786798
662 0.973817268700076 0.023497720638402286 8.59425850765625 0.0
663 0.39504910928109954 0.0031377292638321095 0.5172768952283737 0.0
664 0.07652601785010198 -0.33287293826556735 24.00821117471689 0.4616772078113373
665 0.018750341161750863 -0.0001656995219463317 0.17611022297929405 0.0
666 0.15123785906192416 -0.0349667780761198 16.7367604217635 0.022447846709999296
667 -0.0044825809109461795 0.003829797259110191 0.4442140710409523 0.0
668 69.31469145545529 -0.05085646847091674 596.7251211305012 1.2661483249154504
669 3.5286148217278117 -0.20770723252223552 109.21643019458939 0.0
670 0.09212499655903111 0.010925750172752864 5.298681876778492 0.0
671 0.991679941778759 0.07189633012805134 5.801554502717006 0.0
672 0.800525509708075 0.0025074492109977264 1.3116791829697378 0.0
673 35.84694925743444 -0.7881370191379321 186.41233431376313 0.6640565218902703
674 1.8447428995615447 -0.00040824682192631447 5.435501287549681 0.0
675 0.0 -0.04085745120808179 1.6589210013186617 0.06060665476529032
676 1.612814039699041 0.005143942053606884 17.32918050101921 0.0
677 0.01211722051979499 0.0059545831682865195 34.140943965399636 0.0
678 1.0329226635713844 -0.0003104161663337098 5.14372742498123 0.0
679 0.19138633522763904 -0.00028623076461743377 3.80435316629031 0.0
680 0.0 -0.0008877207204808883 3.0916219224175308 0.0338452308065707
681 1.765184032741687 0.03526154733530032 63.10600649968294 0.0
682 0.3960676913246028 -0.00030508558266392587 4.921342486116933 0.0
683 2.085218144122963 0.00032009407702118103 8.297667360965441 0.0
684 0.0 -0.00019435050938932698 0.0028184422792528526 0.0
685 0.12818242217939443 -0.00033331790548572077 0.15831930865136604 0.0
686 3.623787667160119 0.05164340606405703 36.896207245474315 0.0
687 8.361240461455228 0.024611205805425557 10.688991983081316 0.01067970247431221
688 1.0152536263495653 0.015379133717372071 1.5824649678887877 0.0
689 0.029220363860801672 -0.0005468638361030495 2.731165465470224 0.0
690 2.151550507973809 -0.00023819916411711717 9.858473324187743 0.0
691 0.7914562689335632 -0.008733785185049275 1.3702576103850894 0.0
692 0.24984312984009183 -0.0008230104809898303 0.5964857611972987 0.0
693 0.7469617181106545 0.036664791536982065 20.798206204671537 0.0
694 0.00023379680772969702 -0.0003554340552349572 0.0 0.0
695 0.03089803563978335 -0.0016099183397359253 5.545395285470499 0.0
696 26.66078209827548 0.10778118959351835 49.02815263022883 0.0015382788034340455
697 0.0 -0.0002941336290382488 2.0832416707246444 0.0
698 2.496323059373848 0.09484390097926651 31.20760105587709 0.0
699 1.291924027585352 -0.011717524489336792 2.1421228399989363 0.0
700 0.45829561665393065 -0.00011266700305351263 0.8289324241623108 0.0
701 0.3624514283738381 -0.0021691905633281373 7.1874574092462975 0.0
702 1.4920974421007007 -0.017064112272898443 6.138158278154085 0.024416212101699055
703 1.0810845256051629 -0.0937751717670183 5.230661452203116 0.14637653901719191
704 1.2836933062924787 -0.0005657965552509098 1.4967228522507057 0.0
705 0.0 -0.197293637185239 0.7260285218084613 0.20271967884402003
706 0.4891930630181716 0.012027096958225694 1.4154195322889318 0.0
707 0.09909361412512767 0.0016957581035160693 0.16505602242365994 0.0
708 -0.009247531488232753 0.009188696438898122 0.24988763233624614 0.0
709 -0.0008535154551647575 -0.00023234171088589925 0.09453837394283125 0.0
710 0.0007632750855977258 0.004257056359632588 0.0819163050715479 0.0
711 0.13043145647969126 -0.0005010263581578175 0.5541525462726178 0.0
712 2.735450068377915 0.007666671547293825 7.61609800923378 0.018882916648680585
713 0.0 -0.00023364555417574456 5.143880111060971 0.0
714 0.2671043816175915 -0.00020896435750706634 2.2279578141974787 0.0
715 1.1933017120995415 0.0010738510442583754 14.281061523065887 0.0
716 0.08674454084492411 0.0026791985887735783 0.2169568056641986 0.0
717 0.041507557288259465 -0.0001899564073051807 0.04927240310560136 0.0
718 0.0 -0.0005248578319703989 0.965248730364911 0.0
719 1.572980387085028 0.006269099941847052 6.680791988400736 0.0
720 0.5219036885716093 0.0006563732853000518 1.6999673615085344 0.0
721 0.057862891787440224 -0.0006578742976185055 0.25035116279317954 0.0
722 1.7168055606584984 0.003413360527577264 2.062548840824931 0.0
723 0.2211477495580108 -0.000778084170067507 5.135179593771083 0.0
724 0.2658587910017197 0.0041583638097286366 0.7498164695950615 0.0
725 2.262844149134503 0.050146133158893026 9.228839555349456 0.0
726 0.485459670438958 -0.271845709480772 4.451059928866574 0.2885468231853764
727 0.01613221083044585 -0.00013854174198916352 0.7206730616244846 0.0
728 1.1271860981104136 0.02814315529384676 4.468461260893506 0.0
729 1.147025059434906 0.04940228103722695 27.23452204314281 0.0
730 13.619061792607646 0.19155616903331235 42.91095528774365 0.0
731 -0.003324013554129035 0.011158094406285568 0.41271098534286477 0.004172691588743942
732 4.517815398989086 0.046088950224040845 25.18706192279343 0.0
733 0.0 -0.0003128651920696057 0.6243462523636474 0.0
734 0.20371143966361982 0.010612207333582499 0.34378837836731796 0.0
735 0.016494537398363367 -0.0002308641496831694 0.29769082477695047 0.0
736 0.2805921079385176 -0.0004656893092501446 0.8033775416266308 0.0
737 1.1125249474588017 0.0006216851891084878 6.0739382528020185 0.0
738 1.7557450380493034 0.05745666579328877 3.776637741865804 0.0
739 0.10225457804724893 0.008479634670670875 0.21585295202125296 0.0
740 0.5094681395210349 -0.0008023772883852635 1.3036720307923435 0.0
741 1.6316218927633126 0.07567281219431196 5.518943029335013 0.0
742 0.3366865286196939 -0.0002841938715229201 0.376483074490193 0.0
743 0.5336630182465728 -0.00013079084548901776 0.7854841845442422 0.0

